Logical peering for interdomain networking on testbeds

Research testbed fabrics have potential to support long-lived, evolving, interdomain experiments, including opt-in application traffic across multiple campuses and edge sites. We propose abstractions and security infrastructure to facilitate multi-domain networking, and a reusable controller toolkit (ExoPlex) for network service providers (NSPs) running in testbed-hosted virtual network slices. We demonstrate the idea on the ExoGENI testbed, which allows slices to interconnect and exchange traffic over peering links by mutual consent. Each ExoPlex NSP runs a peering controller that manages its interactions with its linked peers and controls the NSP's dataplane network via SDN. Our approach expresses policies for secure peering and routing in a declarative language---logical peering. The prototype uses logic rules to verify IP prefix ownership, filter and validate route advertisements, and implement user-specified policies for connectivity and path control in networks with multiple transit NSPs.

==> data/demo.txt <==
2019-01-18 20:53:35,562 DEBUG e.s.c.SliceHelper [Thread-3] 192.168.140.1/24
2019-01-18 20:53:35,563 DEBUG e.s.c.SliceHelper [Thread-4] 192.168.160.1/24
2019-01-18 20:53:35,563 DEBUG e.s.c.SliceHelper [Thread-2] 192.168.120.1/24
2019-01-18 20:53:35,563 DEBUG e.s.c.SliceHelper [Thread-1] 192.168.100.1/24
2019-01-18 20:53:36,235 INFO e.c.s.SliceManager [Thread-2] loadSlice sdx-2-cnert
2019-01-18 20:53:36,235 INFO e.c.s.SliceManager [Thread-1] loadSlice sdx-1-cnert
2019-01-18 20:53:36,235 INFO e.c.s.SliceManager [Thread-4] loadSlice sdx-4-cnert
2019-01-18 20:53:36,235 INFO e.c.s.SliceManager [Thread-4] loadSlice sdx-4-cnert
2019-01-18 20:53:36,235 INFO e.c.s.SliceManager [Thread-3] loadSlice sdx-3-cnert
2019-01-18 20:53:36,235 INFO e.c.s.SliceManager [Thread-2] loadSlice sdx-2-cnert
2019-01-18 20:53:36,235 INFO e.c.s.SliceManager [Thread-3] loadSlice sdx-3-cnert
2019-01-18 20:53:36,235 INFO e.c.s.SliceManager [Thread-1] loadSlice sdx-1-cnert
2019-01-18 20:53:41,806 DEBUG e.c.s.SliceManager [Thread-5] 165.124.159.12 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,806 DEBUG e.c.s.SliceManager [Thread-5] 165.124.159.12 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,808 DEBUG e.c.u.Exec [Thread-5] 165.124.159.12:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,818 DEBUG e.c.s.SliceManager [Thread-6] 128.227.10.11 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,818 DEBUG e.c.s.SliceManager [Thread-6] 128.227.10.11 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,819 DEBUG e.c.u.Exec [Thread-6] 128.227.10.11:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,823 DEBUG e.c.s.SliceManager [Thread-7] 128.227.10.12 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,823 DEBUG e.c.s.SliceManager [Thread-7] 128.227.10.12 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,823 DEBUG e.c.u.Exec [Thread-7] 128.227.10.12:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,829 DEBUG e.c.s.SliceManager [Thread-8] 165.124.159.13 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,829 DEBUG e.c.s.SliceManager [Thread-8] 165.124.159.13 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,830 DEBUG e.c.u.Exec [Thread-8] 165.124.159.13:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,884 DEBUG e.c.s.SliceManager [Thread-13] 128.227.10.8 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,884 DEBUG e.c.s.SliceManager [Thread-13] 128.227.10.8 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,884 DEBUG e.c.u.Exec [Thread-13] 128.227.10.8:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,897 DEBUG e.c.s.SliceManager [Thread-16] 165.124.159.9 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,897 DEBUG e.c.s.SliceManager [Thread-16] 165.124.159.9 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,898 DEBUG e.c.u.Exec [Thread-16] 165.124.159.9:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,921 DEBUG e.c.s.SliceManager [Thread-19] 128.227.10.10 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,921 DEBUG e.c.s.SliceManager [Thread-19] 128.227.10.10 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,922 DEBUG e.c.u.Exec [Thread-19] 128.227.10.10:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,922 DEBUG e.c.s.SliceManager [Thread-17] 165.124.159.8 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,922 DEBUG e.c.s.SliceManager [Thread-17] 165.124.159.8 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,922 DEBUG e.c.u.Exec [Thread-17] 165.124.159.8:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,938 DEBUG e.c.s.SliceManager [Thread-14] 139.62.242.10 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,938 DEBUG e.c.s.SliceManager [Thread-14] 139.62.242.10 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,939 DEBUG e.c.u.Exec [Thread-14] 139.62.242.10:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,940 DEBUG e.c.s.SliceManager [Thread-15] 139.62.242.11 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,940 DEBUG e.c.s.SliceManager [Thread-15] 139.62.242.11 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,941 DEBUG e.c.s.SliceManager [Thread-18] 128.227.10.9 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,941 DEBUG e.c.u.Exec [Thread-15] 139.62.242.11:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,941 DEBUG e.c.s.SliceManager [Thread-18] 128.227.10.9 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:41,941 DEBUG e.c.u.Exec [Thread-18] 128.227.10.9:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:42,008 DEBUG e.c.s.SliceManager [Thread-20] 128.227.10.7 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:42,008 DEBUG e.c.s.SliceManager [Thread-20] 128.227.10.7 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:42,009 DEBUG e.c.u.Exec [Thread-20] 128.227.10.7:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:44,020 DEBUG e.c.u.Exec [Thread-15] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,020 DEBUG e.c.u.Exec [Thread-15] exit-status: 1
2019-01-18 20:53:44,027 DEBUG e.c.u.Exec [Thread-14] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,027 DEBUG e.c.u.Exec [Thread-14] exit-status: 1
2019-01-18 20:53:44,039 DEBUG e.c.u.Exec [Thread-5] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,039 DEBUG e.c.u.Exec [Thread-5] exit-status: 1
2019-01-18 20:53:44,072 DEBUG e.c.u.Exec [Thread-18] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,072 DEBUG e.c.u.Exec [Thread-18] exit-status: 1
2019-01-18 20:53:44,078 DEBUG e.c.u.Exec [Thread-8] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,078 DEBUG e.c.u.Exec [Thread-8] exit-status: 1
2019-01-18 20:53:44,084 DEBUG e.c.u.Exec [Thread-7] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,084 DEBUG e.c.u.Exec [Thread-13] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,084 DEBUG e.c.u.Exec [Thread-7] exit-status: 1
2019-01-18 20:53:44,084 DEBUG e.c.u.Exec [Thread-13] exit-status: 1
2019-01-18 20:53:44,088 DEBUG e.c.u.Exec [Thread-19] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,088 DEBUG e.c.u.Exec [Thread-19] exit-status: 1
2019-01-18 20:53:44,092 DEBUG e.c.u.Exec [Thread-20] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,092 DEBUG e.c.u.Exec [Thread-20] exit-status: 1
2019-01-18 20:53:44,093 INFO e.c.s.SliceManager [Thread-4] loadSlice sdx-4-cnert
2019-01-18 20:53:44,093 INFO e.c.s.SliceManager [Thread-4] loadSlice sdx-4-cnert
2019-01-18 20:53:44,107 DEBUG e.c.u.Exec [Thread-16] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,107 DEBUG e.c.u.Exec [Thread-16] exit-status: 1
2019-01-18 20:53:44,112 DEBUG e.c.u.Exec [Thread-6] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,112 DEBUG e.c.u.Exec [Thread-6] exit-status: 1
2019-01-18 20:53:44,112 INFO e.c.s.SliceManager [Thread-2] loadSlice sdx-2-cnert
2019-01-18 20:53:44,112 INFO e.c.s.SliceManager [Thread-2] loadSlice sdx-2-cnert
2019-01-18 20:53:44,143 DEBUG e.c.u.Exec [Thread-17] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:44,143 DEBUG e.c.u.Exec [Thread-17] exit-status: 1
2019-01-18 20:53:44,143 INFO e.c.s.SliceManager [Thread-3] loadSlice sdx-3-cnert
2019-01-18 20:53:44,143 INFO e.c.s.SliceManager [Thread-3] loadSlice sdx-3-cnert
2019-01-18 20:53:50,441 DEBUG e.s.c.SliceHelper [Thread-2] Start checking prerequisites
2019-01-18 20:53:50,466 DEBUG e.c.s.SliceManager [Thread-41] 128.227.10.11 run commands:ovs-vsctl show
2019-01-18 20:53:50,466 DEBUG e.c.s.SliceManager [Thread-41] 128.227.10.11 run commands:ovs-vsctl show
2019-01-18 20:53:50,466 DEBUG e.c.u.Exec [Thread-41] 128.227.10.11:ovs-vsctl show
2019-01-18 20:53:50,478 DEBUG e.c.s.SliceManager [Thread-42] 128.227.10.12 run commands:ovs-vsctl show
2019-01-18 20:53:50,478 DEBUG e.c.s.SliceManager [Thread-42] 128.227.10.12 run commands:ovs-vsctl show
2019-01-18 20:53:50,479 DEBUG e.c.u.Exec [Thread-42] 128.227.10.12:ovs-vsctl show
2019-01-18 20:53:50,490 DEBUG e.c.s.SliceManager [Thread-43] 165.124.159.13 run commands:ovs-vsctl show
2019-01-18 20:53:50,490 DEBUG e.c.s.SliceManager [Thread-43] 165.124.159.13 run commands:ovs-vsctl show
2019-01-18 20:53:50,491 DEBUG e.c.u.Exec [Thread-43] 165.124.159.13:ovs-vsctl show
2019-01-18 20:53:50,496 DEBUG e.c.s.SliceManager [Thread-44] 165.124.159.12 run commands:ovs-vsctl show
2019-01-18 20:53:50,496 DEBUG e.c.s.SliceManager [Thread-44] 165.124.159.12 run commands:ovs-vsctl show
2019-01-18 20:53:50,496 DEBUG e.c.u.Exec [Thread-44] 165.124.159.12:ovs-vsctl show
2019-01-18 20:53:50,509 DEBUG e.c.u.Exec [Thread-45] 128.194.6.149:docker ps
2019-01-18 20:53:50,554 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:50,566 DEBUG e.s.c.SliceHelper [Thread-3] Start checking prerequisites
2019-01-18 20:53:50,568 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 20:53:50,602 DEBUG e.c.s.SliceManager [Thread-53] 165.124.159.8 run commands:ovs-vsctl show
2019-01-18 20:53:50,602 DEBUG e.c.s.SliceManager [Thread-53] 165.124.159.8 run commands:ovs-vsctl show
2019-01-18 20:53:50,602 DEBUG e.c.u.Exec [Thread-53] 165.124.159.8:ovs-vsctl show
2019-01-18 20:53:50,622 DEBUG e.c.u.Exec [Thread-56] 128.194.6.139:docker ps
2019-01-18 20:53:50,591 DEBUG e.c.s.SliceManager [Thread-52] 128.227.10.8 run commands:ovs-vsctl show
2019-01-18 20:53:50,591 DEBUG e.c.s.SliceManager [Thread-52] 128.227.10.8 run commands:ovs-vsctl show
2019-01-18 20:53:50,635 DEBUG e.c.u.Exec [Thread-52] 128.227.10.8:ovs-vsctl show
2019-01-18 20:53:50,640 DEBUG e.c.s.SliceManager [Thread-54] 165.124.159.9 run commands:ovs-vsctl show
2019-01-18 20:53:50,640 DEBUG e.c.s.SliceManager [Thread-54] 165.124.159.9 run commands:ovs-vsctl show
2019-01-18 20:53:50,640 DEBUG e.c.u.Exec [Thread-54] 165.124.159.9:ovs-vsctl show
2019-01-18 20:53:50,649 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:50,650 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 20:53:50,665 DEBUG e.c.s.SliceManager [Thread-55] 128.227.10.10 run commands:ovs-vsctl show
2019-01-18 20:53:50,665 DEBUG e.c.s.SliceManager [Thread-55] 128.227.10.10 run commands:ovs-vsctl show
2019-01-18 20:53:50,665 DEBUG e.c.u.Exec [Thread-55] 128.227.10.10:ovs-vsctl show
2019-01-18 20:53:50,821 DEBUG e.s.c.SliceHelper [Thread-4] Start checking prerequisites
2019-01-18 20:53:50,838 DEBUG e.c.s.SliceManager [Thread-63] 128.227.10.9 run commands:ovs-vsctl show
2019-01-18 20:53:50,838 DEBUG e.c.s.SliceManager [Thread-63] 128.227.10.9 run commands:ovs-vsctl show
2019-01-18 20:53:50,838 DEBUG e.c.u.Exec [Thread-63] 128.227.10.9:ovs-vsctl show
2019-01-18 20:53:50,839 DEBUG e.c.s.SliceManager [Thread-64] 128.227.10.7 run commands:ovs-vsctl show
2019-01-18 20:53:50,839 DEBUG e.c.s.SliceManager [Thread-64] 128.227.10.7 run commands:ovs-vsctl show
2019-01-18 20:53:50,839 DEBUG e.c.u.Exec [Thread-64] 128.227.10.7:ovs-vsctl show
2019-01-18 20:53:50,841 DEBUG e.c.s.SliceManager [Thread-65] 139.62.242.11 run commands:ovs-vsctl show
2019-01-18 20:53:50,841 DEBUG e.c.s.SliceManager [Thread-65] 139.62.242.11 run commands:ovs-vsctl show
2019-01-18 20:53:50,842 DEBUG e.c.u.Exec [Thread-65] 139.62.242.11:ovs-vsctl show
2019-01-18 20:53:50,846 DEBUG e.c.s.SliceManager [Thread-66] 139.62.242.10 run commands:ovs-vsctl show
2019-01-18 20:53:50,846 DEBUG e.c.s.SliceManager [Thread-66] 139.62.242.10 run commands:ovs-vsctl show
2019-01-18 20:53:50,846 DEBUG e.c.u.Exec [Thread-66] 139.62.242.10:ovs-vsctl show
2019-01-18 20:53:50,861 DEBUG e.c.u.Exec [Thread-67] 128.194.6.135:docker ps
2019-01-18 20:53:50,870 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:50,873 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 20:53:51,011 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 20:53:51,011 INFO e.c.u.SafeUtils [Thread-68] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 20:53:51,014 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 20:53:51,014 INFO e.c.u.SafeUtils [Thread-46] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 20:53:51,016 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 20:53:51,016 INFO e.c.u.SafeUtils [Thread-57] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 20:53:51,017 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:51,017 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"sdx","otherValues":["sdx"]}
2019-01-18 20:53:51,018 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:51,018 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"sdx","otherValues":["sdx"]}
2019-01-18 20:53:51,057 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:51,058 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"sdx","otherValues":["sdx"]}
2019-01-18 20:53:51,108 DEBUG e.c.u.SafeUtils [Thread-46] message:"['4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28']"
2019-01-18 20:53:51,108 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:51,108 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"sdx","otherValues":[]}
2019-01-18 20:53:51,121 DEBUG e.c.u.SafeUtils [Thread-68] message:"['4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28']"
2019-01-18 20:53:51,121 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:51,122 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"sdx","otherValues":[]}
2019-01-18 20:53:51,160 DEBUG e.c.u.SafeUtils [Thread-57] message:"['4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28']"
2019-01-18 20:53:51,161 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:51,161 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"sdx","otherValues":[]}
2019-01-18 20:53:51,195 DEBUG e.c.u.SafeUtils [Thread-46] message:"['wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o']"
2019-01-18 20:53:51,195 DEBUG e.c.u.SafeUtils [Thread-46] token:"wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o"
2019-01-18 20:53:51,195 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:51,195 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 20:53:51,207 DEBUG e.c.u.SafeUtils [Thread-68] message:"['wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o']"
2019-01-18 20:53:51,207 DEBUG e.c.u.SafeUtils [Thread-68] token:"wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o"
2019-01-18 20:53:51,207 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:51,207 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 20:53:51,247 DEBUG e.c.u.SafeUtils [Thread-57] message:"['wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o']"
2019-01-18 20:53:51,247 DEBUG e.c.u.SafeUtils [Thread-57] token:"wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o"
2019-01-18 20:53:51,247 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:51,247 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 20:53:51,281 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 20:53:51,282 INFO e.c.u.SafeUtils [Thread-46] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 20:53:51,282 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:51,282 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"tagauthority","otherValues":["tagauthority"]}
2019-01-18 20:53:51,289 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 20:53:51,289 INFO e.c.u.SafeUtils [Thread-68] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 20:53:51,289 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:51,289 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"tagauthority","otherValues":["tagauthority"]}
2019-01-18 20:53:51,331 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 20:53:51,331 INFO e.c.u.SafeUtils [Thread-57] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 20:53:51,331 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:51,331 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"tagauthority","otherValues":["tagauthority"]}
2019-01-18 20:53:51,368 DEBUG e.c.u.SafeUtils [Thread-46] message:"['0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc']"
2019-01-18 20:53:51,368 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:51,368 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"tagauthority","otherValues":[]}
2019-01-18 20:53:51,375 DEBUG e.c.u.SafeUtils [Thread-68] message:"['0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc']"
2019-01-18 20:53:51,375 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:51,375 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"tagauthority","otherValues":[]}
2019-01-18 20:53:51,418 DEBUG e.c.u.SafeUtils [Thread-57] message:"['0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc']"
2019-01-18 20:53:51,419 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:51,419 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"tagauthority","otherValues":[]}
2019-01-18 20:53:51,452 DEBUG e.c.u.SafeUtils [Thread-46] message:"['B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow']"
2019-01-18 20:53:51,452 DEBUG e.c.u.SafeUtils [Thread-46] token:"B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow"
2019-01-18 20:53:51,453 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:51,453 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"tagauthority","otherValues":[]}
2019-01-18 20:53:51,461 DEBUG e.c.u.SafeUtils [Thread-68] message:"['B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow']"
2019-01-18 20:53:51,461 DEBUG e.c.u.SafeUtils [Thread-68] token:"B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow"
2019-01-18 20:53:51,461 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:51,461 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"tagauthority","otherValues":[]}
2019-01-18 20:53:51,505 DEBUG e.c.u.SafeUtils [Thread-57] message:"['B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow']"
2019-01-18 20:53:51,505 DEBUG e.c.u.SafeUtils [Thread-57] token:"B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow"
2019-01-18 20:53:51,505 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:51,505 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"tagauthority","otherValues":[]}
2019-01-18 20:53:51,538 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }"
2019-01-18 20:53:51,538 INFO e.c.u.SafeUtils [Thread-46] { '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }
2019-01-18 20:53:51,538 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:51,538 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"geniroot","otherValues":["geniroot"]}
2019-01-18 20:53:51,542 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }"
2019-01-18 20:53:51,542 INFO e.c.u.SafeUtils [Thread-68] { '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }
2019-01-18 20:53:51,542 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:51,542 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"geniroot","otherValues":["geniroot"]}
2019-01-18 20:53:51,585 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }"
2019-01-18 20:53:51,585 INFO e.c.u.SafeUtils [Thread-57] { '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }
2019-01-18 20:53:51,585 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:51,585 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"geniroot","otherValues":["geniroot"]}
2019-01-18 20:53:51,624 DEBUG e.c.u.SafeUtils [Thread-46] message:"['w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo']"
2019-01-18 20:53:51,624 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:51,624 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"geniroot","otherValues":[]}
2019-01-18 20:53:51,627 DEBUG e.c.u.SafeUtils [Thread-68] message:"['w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo']"
2019-01-18 20:53:51,627 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:51,627 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"geniroot","otherValues":[]}
2019-01-18 20:53:51,673 DEBUG e.c.u.SafeUtils [Thread-57] message:"['w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo']"
2019-01-18 20:53:51,673 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:51,674 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"geniroot","otherValues":[]}
2019-01-18 20:53:51,722 DEBUG e.c.u.SafeUtils [Thread-46] message:"['yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY']"
2019-01-18 20:53:51,722 DEBUG e.c.u.SafeUtils [Thread-46] token:"yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY"
2019-01-18 20:53:51,723 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:51,723 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"geniroot","otherValues":[]}
2019-01-18 20:53:51,724 DEBUG e.c.u.SafeUtils [Thread-68] message:"['yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY']"
2019-01-18 20:53:51,724 DEBUG e.c.u.SafeUtils [Thread-68] token:"yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY"
2019-01-18 20:53:51,724 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:51,725 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"geniroot","otherValues":[]}
2019-01-18 20:53:51,769 DEBUG e.c.u.SafeUtils [Thread-57] message:"['yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY']"
2019-01-18 20:53:51,769 DEBUG e.c.u.SafeUtils [Thread-57] token:"yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY"
2019-01-18 20:53:51,769 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:51,770 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"geniroot","otherValues":[]}
2019-01-18 20:53:51,810 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }"
2019-01-18 20:53:51,810 INFO e.c.u.SafeUtils [Thread-68] { 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }
2019-01-18 20:53:51,810 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:51,811 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"rpkiroot","otherValues":["rpkiroot"]}
2019-01-18 20:53:51,812 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }"
2019-01-18 20:53:51,812 INFO e.c.u.SafeUtils [Thread-46] { 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }
2019-01-18 20:53:51,813 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:51,813 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"rpkiroot","otherValues":["rpkiroot"]}
2019-01-18 20:53:51,858 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }"
2019-01-18 20:53:51,858 INFO e.c.u.SafeUtils [Thread-57] { 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }
2019-01-18 20:53:51,858 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:51,858 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"rpkiroot","otherValues":["rpkiroot"]}
2019-01-18 20:53:51,908 DEBUG e.c.u.SafeUtils [Thread-68] message:"['FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE']"
2019-01-18 20:53:51,908 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:51,908 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 20:53:51,914 DEBUG e.c.u.SafeUtils [Thread-46] message:"['FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE']"
2019-01-18 20:53:51,914 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:51,914 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 20:53:51,955 DEBUG e.c.u.SafeUtils [Thread-57] message:"['FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE']"
2019-01-18 20:53:51,956 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:51,956 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 20:53:52,002 DEBUG e.c.u.SafeUtils [Thread-68] message:"['-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA']"
2019-01-18 20:53:52,002 DEBUG e.c.u.SafeUtils [Thread-68] token:"-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA"
2019-01-18 20:53:52,002 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:52,002 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 20:53:52,016 DEBUG e.c.u.SafeUtils [Thread-46] message:"['-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA']"
2019-01-18 20:53:52,016 DEBUG e.c.u.SafeUtils [Thread-46] token:"-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA"
2019-01-18 20:53:52,017 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:52,017 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 20:53:52,055 DEBUG e.c.u.SafeUtils [Thread-57] message:"['-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA']"
2019-01-18 20:53:52,056 DEBUG e.c.u.SafeUtils [Thread-57] token:"-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA"
2019-01-18 20:53:52,056 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:52,056 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 20:53:52,087 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }"
2019-01-18 20:53:52,087 INFO e.c.u.SafeUtils [Thread-68] { 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }
2019-01-18 20:53:52,087 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:52,087 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p1","otherValues":["key_p1"]}
2019-01-18 20:53:52,104 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }"
2019-01-18 20:53:52,105 INFO e.c.u.SafeUtils [Thread-46] { 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }
2019-01-18 20:53:52,105 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:52,105 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p1","otherValues":["key_p1"]}
2019-01-18 20:53:52,137 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }"
2019-01-18 20:53:52,137 INFO e.c.u.SafeUtils [Thread-57] { 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }
2019-01-18 20:53:52,137 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:52,137 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p1","otherValues":["key_p1"]}
2019-01-18 20:53:52,173 DEBUG e.c.u.SafeUtils [Thread-68] message:"['FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE']"
2019-01-18 20:53:52,173 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:52,173 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p1","otherValues":[]}
2019-01-18 20:53:52,193 DEBUG e.c.u.SafeUtils [Thread-46] message:"['FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE']"
2019-01-18 20:53:52,194 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:52,194 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p1","otherValues":[]}
2019-01-18 20:53:52,223 DEBUG e.c.u.SafeUtils [Thread-57] message:"['FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE']"
2019-01-18 20:53:52,223 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:52,223 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p1","otherValues":[]}
2019-01-18 20:53:52,240 DEBUG e.c.u.Exec [Thread-41] 75fc7ba8-9cd7-44ab-abef-523a6b51cf24
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.149:6633"
            is_connected: true
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.8.1"

2019-01-18 20:53:52,240 DEBUG e.c.u.Exec [Thread-41] exit-status: 0
2019-01-18 20:53:52,241 DEBUG e.c.s.SliceManager [Thread-41] 128.227.10.11 run commands:ls
2019-01-18 20:53:52,241 DEBUG e.c.s.SliceManager [Thread-41] 128.227.10.11 run commands:ls
2019-01-18 20:53:52,241 DEBUG e.c.u.Exec [Thread-41] 128.227.10.11:ls
2019-01-18 20:53:52,259 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 20:53:52,259 DEBUG e.c.u.SafeUtils [Thread-68] token:"Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034"
2019-01-18 20:53:52,259 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:52,259 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p1","otherValues":[]}
2019-01-18 20:53:52,279 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 20:53:52,280 DEBUG e.c.u.SafeUtils [Thread-46] token:"Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034"
2019-01-18 20:53:52,280 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:52,280 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p1","otherValues":[]}
2019-01-18 20:53:52,280 DEBUG e.c.u.Exec [Thread-42] 4cd58375-6c8b-4812-b295-0f6d4718f062
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.149:6633"
            is_connected: true
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.8.1"

2019-01-18 20:53:52,280 DEBUG e.c.u.Exec [Thread-42] exit-status: 0
2019-01-18 20:53:52,281 DEBUG e.c.s.SliceManager [Thread-42] 128.227.10.12 run commands:ls
2019-01-18 20:53:52,281 DEBUG e.c.s.SliceManager [Thread-42] 128.227.10.12 run commands:ls
2019-01-18 20:53:52,281 DEBUG e.c.u.Exec [Thread-42] 128.227.10.12:ls
2019-01-18 20:53:52,283 DEBUG e.c.u.Exec [Thread-43] 6dd9462d-7f70-49a5-ac3b-4930fb0cea9b
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.149:6633"
            is_connected: true
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens7"
            Interface "ens7"
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:53:52,283 DEBUG e.c.u.Exec [Thread-43] exit-status: 0
2019-01-18 20:53:52,285 DEBUG e.c.s.SliceManager [Thread-43] 165.124.159.13 run commands:ls
2019-01-18 20:53:52,285 DEBUG e.c.s.SliceManager [Thread-43] 165.124.159.13 run commands:ls
2019-01-18 20:53:52,285 DEBUG e.c.u.Exec [Thread-43] 165.124.159.13:ls
2019-01-18 20:53:52,306 DEBUG e.c.u.Exec [Thread-56] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
47a4284ff119        yaoyj11/plexus      "/bin/bash"         About an hour ago   Up About an hour    0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-01-18 20:53:52,306 DEBUG e.c.u.Exec [Thread-56] exit-status: 0
2019-01-18 20:53:52,307 DEBUG e.s.c.SliceHelper [Thread-56] plexus controller has started
2019-01-18 20:53:52,308 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 20:53:52,308 DEBUG e.c.u.SafeUtils [Thread-57] token:"Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034"
2019-01-18 20:53:52,309 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:52,309 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p1","otherValues":[]}
2019-01-18 20:53:52,340 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }"
2019-01-18 20:53:52,341 INFO e.c.u.SafeUtils [Thread-68] { 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }
2019-01-18 20:53:52,341 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:52,341 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p2","otherValues":["key_p2"]}
2019-01-18 20:53:52,345 DEBUG e.c.s.SliceManager [Thread-1] Wait until following resources are active: c0,e1,plexuscontroller,safe-server,e0,c1,elink0,clink0,elink1
2019-01-18 20:53:52,345 DEBUG e.c.s.SliceManager [Thread-1] Wait until following resources are active: c0,e1,plexuscontroller,safe-server,e0,c1,elink0,clink0,elink1
2019-01-18 20:53:52,352 DEBUG e.c.u.Exec [Thread-52] 31a06ba9-5559-44fc-9b5e-4437df6563a4
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.139:6633"
            is_connected: true
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.8.1"

2019-01-18 20:53:52,352 DEBUG e.c.u.Exec [Thread-52] exit-status: 0
2019-01-18 20:53:52,353 DEBUG e.c.s.SliceManager [Thread-52] 128.227.10.8 run commands:ls
2019-01-18 20:53:52,353 DEBUG e.c.s.SliceManager [Thread-52] 128.227.10.8 run commands:ls
2019-01-18 20:53:52,353 DEBUG e.c.u.Exec [Thread-52] 128.227.10.8:ls
2019-01-18 20:53:52,365 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }"
2019-01-18 20:53:52,365 INFO e.c.u.SafeUtils [Thread-46] { 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }
2019-01-18 20:53:52,365 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:52,365 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p2","otherValues":["key_p2"]}
2019-01-18 20:53:52,380 DEBUG e.c.u.Exec [Thread-55] 2438f58a-d20d-4680-9bda-f640efde4f71
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.139:6633"
            is_connected: true
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "ens6"
            Interface "ens6"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.8.1"

2019-01-18 20:53:52,380 DEBUG e.c.u.Exec [Thread-55] exit-status: 0
2019-01-18 20:53:52,382 DEBUG e.c.s.SliceManager [Thread-55] 128.227.10.10 run commands:ls
2019-01-18 20:53:52,382 DEBUG e.c.s.SliceManager [Thread-55] 128.227.10.10 run commands:ls
2019-01-18 20:53:52,382 DEBUG e.c.u.Exec [Thread-55] 128.227.10.10:ls
2019-01-18 20:53:52,395 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }"
2019-01-18 20:53:52,395 INFO e.c.u.SafeUtils [Thread-57] { 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }
2019-01-18 20:53:52,395 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:52,395 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p2","otherValues":["key_p2"]}
2019-01-18 20:53:52,403 DEBUG e.c.u.Exec [Thread-53] a6394711-4346-49ac-8659-904833a9ba00
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.139:6633"
            is_connected: true
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "ens6"
            Interface "ens6"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.8.1"

2019-01-18 20:53:52,403 DEBUG e.c.u.Exec [Thread-53] exit-status: 0
2019-01-18 20:53:52,404 DEBUG e.c.s.SliceManager [Thread-53] 165.124.159.8 run commands:ls
2019-01-18 20:53:52,404 DEBUG e.c.s.SliceManager [Thread-53] 165.124.159.8 run commands:ls
2019-01-18 20:53:52,404 DEBUG e.c.u.Exec [Thread-53] 165.124.159.8:ls
2019-01-18 20:53:52,411 DEBUG e.c.u.Exec [Thread-45] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
5728041c137b        yaoyj11/plexus      "/bin/bash"         About an hour ago   Up About an hour    0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-01-18 20:53:52,412 DEBUG e.c.u.Exec [Thread-45] exit-status: 0
2019-01-18 20:53:52,412 DEBUG e.s.c.SliceHelper [Thread-45] plexus controller has started
2019-01-18 20:53:52,428 DEBUG e.c.u.SafeUtils [Thread-68] message:"['SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA']"
2019-01-18 20:53:52,428 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:52,428 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p2","otherValues":[]}
2019-01-18 20:53:52,447 DEBUG e.c.u.Exec [Thread-44] 6ef2b029-0f59-494f-b9f7-46980979b62c
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.149:6633"
            is_connected: true
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:53:52,447 DEBUG e.c.u.Exec [Thread-44] exit-status: 0
2019-01-18 20:53:52,448 DEBUG e.c.s.SliceManager [Thread-44] 165.124.159.12 run commands:ls
2019-01-18 20:53:52,448 DEBUG e.c.s.SliceManager [Thread-44] 165.124.159.12 run commands:ls
2019-01-18 20:53:52,448 DEBUG e.c.u.Exec [Thread-44] 165.124.159.12:ls
2019-01-18 20:53:52,461 DEBUG e.c.u.SafeUtils [Thread-46] message:"['SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA']"
2019-01-18 20:53:52,461 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:52,461 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p2","otherValues":[]}
2019-01-18 20:53:52,487 DEBUG e.c.u.SafeUtils [Thread-57] message:"['SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA']"
2019-01-18 20:53:52,487 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:52,487 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p2","otherValues":[]}
2019-01-18 20:53:52,504 DEBUG e.c.u.Exec [Thread-63] b28f110d-6776-4549-8a96-387cfb1d6ec8
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.135:6633"
            is_connected: true
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
    ovs_version: "2.8.1"

2019-01-18 20:53:52,504 DEBUG e.c.u.Exec [Thread-63] exit-status: 0
2019-01-18 20:53:52,505 DEBUG e.c.s.SliceManager [Thread-63] 128.227.10.9 run commands:ls
2019-01-18 20:53:52,505 DEBUG e.c.s.SliceManager [Thread-63] 128.227.10.9 run commands:ls
2019-01-18 20:53:52,505 DEBUG e.c.u.Exec [Thread-63] 128.227.10.9:ls
2019-01-18 20:53:52,507 DEBUG e.c.u.Exec [Thread-65] af96e9a4-14f0-428c-8767-5b66c11e9726
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.135:6633"
            is_connected: true
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens7"
            Interface "ens7"
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:53:52,507 DEBUG e.c.u.Exec [Thread-65] exit-status: 0
2019-01-18 20:53:52,508 DEBUG e.c.s.SliceManager [Thread-65] 139.62.242.11 run commands:ls
2019-01-18 20:53:52,508 DEBUG e.c.s.SliceManager [Thread-65] 139.62.242.11 run commands:ls
2019-01-18 20:53:52,508 DEBUG e.c.u.Exec [Thread-65] 139.62.242.11:ls
2019-01-18 20:53:52,511 DEBUG e.c.u.SafeUtils [Thread-68] message:"['QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 20:53:52,511 DEBUG e.c.u.SafeUtils [Thread-68] token:"QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE"
2019-01-18 20:53:52,512 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:52,512 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p2","otherValues":[]}
2019-01-18 20:53:52,545 DEBUG e.c.u.SafeUtils [Thread-46] message:"['QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 20:53:52,546 DEBUG e.c.u.SafeUtils [Thread-46] token:"QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE"
2019-01-18 20:53:52,546 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:52,546 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p2","otherValues":[]}
2019-01-18 20:53:52,572 DEBUG e.c.u.SafeUtils [Thread-57] message:"['QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 20:53:52,572 DEBUG e.c.u.SafeUtils [Thread-57] token:"QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE"
2019-01-18 20:53:52,572 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:52,572 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p2","otherValues":[]}
2019-01-18 20:53:52,578 DEBUG e.c.u.Exec [Thread-67] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
6cc76748c7fc        yaoyj11/plexus      "/bin/bash"         About an hour ago   Up About an hour    0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-01-18 20:53:52,578 DEBUG e.c.u.Exec [Thread-67] exit-status: 0
2019-01-18 20:53:52,578 DEBUG e.s.c.SliceHelper [Thread-67] plexus controller has started
2019-01-18 20:53:52,590 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }"
2019-01-18 20:53:52,591 INFO e.c.u.SafeUtils [Thread-68] { 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }
2019-01-18 20:53:52,591 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:52,591 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p3","otherValues":["key_p3"]}
2019-01-18 20:53:52,626 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }"
2019-01-18 20:53:52,626 INFO e.c.u.SafeUtils [Thread-46] { 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }
2019-01-18 20:53:52,627 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:52,627 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p3","otherValues":["key_p3"]}
2019-01-18 20:53:52,640 DEBUG e.c.u.Exec [Thread-64] 74e0a1a6-7c5d-4ce1-ad79-dc75565976b9
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.135:6633"
            is_connected: true
        Port "ens8"
            Interface "ens8"
                error: "could not open network device ens8 (No such device)"
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:53:52,640 DEBUG e.c.u.Exec [Thread-64] exit-status: 0
2019-01-18 20:53:52,641 DEBUG e.c.s.SliceManager [Thread-64] 128.227.10.7 run commands:ls
2019-01-18 20:53:52,641 DEBUG e.c.s.SliceManager [Thread-64] 128.227.10.7 run commands:ls
2019-01-18 20:53:52,641 DEBUG e.c.u.Exec [Thread-64] 128.227.10.7:ls
2019-01-18 20:53:52,643 DEBUG e.c.u.Exec [Thread-66] d8346c9e-1504-4682-af13-ae0fcfd12fb0
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.135:6633"
            is_connected: true
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens8"
            Interface "ens8"
                error: "could not open network device ens8 (No such device)"
        Port "ens10"
            Interface "ens10"
                error: "could not open network device ens10 (No such device)"
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "ens9"
            Interface "ens9"
                error: "could not open network device ens9 (No such device)"
    ovs_version: "2.8.1"

2019-01-18 20:53:52,643 DEBUG e.c.u.Exec [Thread-66] exit-status: 0
2019-01-18 20:53:52,644 DEBUG e.c.s.SliceManager [Thread-66] 139.62.242.10 run commands:ls
2019-01-18 20:53:52,644 DEBUG e.c.s.SliceManager [Thread-66] 139.62.242.10 run commands:ls
2019-01-18 20:53:52,644 DEBUG e.c.u.Exec [Thread-66] 139.62.242.10:ls
2019-01-18 20:53:52,652 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }"
2019-01-18 20:53:52,652 INFO e.c.u.SafeUtils [Thread-57] { 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }
2019-01-18 20:53:52,652 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:52,652 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p3","otherValues":["key_p3"]}
2019-01-18 20:53:52,674 DEBUG e.c.u.SafeUtils [Thread-68] message:"['vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM']"
2019-01-18 20:53:52,675 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:52,675 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p3","otherValues":[]}
2019-01-18 20:53:52,712 DEBUG e.c.u.SafeUtils [Thread-46] message:"['vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM']"
2019-01-18 20:53:52,712 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:52,712 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p3","otherValues":[]}
2019-01-18 20:53:52,736 DEBUG e.c.u.SafeUtils [Thread-57] message:"['vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM']"
2019-01-18 20:53:52,736 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:52,736 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p3","otherValues":[]}
2019-01-18 20:53:52,761 DEBUG e.c.u.SafeUtils [Thread-68] message:"['HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 20:53:52,761 DEBUG e.c.u.SafeUtils [Thread-68] token:"HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ"
2019-01-18 20:53:52,761 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:52,761 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 20:53:52,796 DEBUG e.c.u.SafeUtils [Thread-46] message:"['HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 20:53:52,796 DEBUG e.c.u.SafeUtils [Thread-46] token:"HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ"
2019-01-18 20:53:52,796 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:52,797 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 20:53:52,819 DEBUG e.c.u.SafeUtils [Thread-57] message:"['HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 20:53:52,819 DEBUG e.c.u.SafeUtils [Thread-57] token:"HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ"
2019-01-18 20:53:52,819 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:52,819 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 20:53:52,843 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 20:53:52,843 INFO e.c.u.SafeUtils [Thread-68] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 20:53:52,843 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:52,843 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p4","otherValues":["key_p4"]}
2019-01-18 20:53:52,876 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 20:53:52,876 INFO e.c.u.SafeUtils [Thread-46] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 20:53:52,876 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:52,877 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p4","otherValues":["key_p4"]}
2019-01-18 20:53:52,899 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 20:53:52,899 INFO e.c.u.SafeUtils [Thread-57] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 20:53:52,899 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:52,899 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p4","otherValues":["key_p4"]}
2019-01-18 20:53:52,930 DEBUG e.c.u.SafeUtils [Thread-68] message:"['yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc']"
2019-01-18 20:53:52,930 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:52,930 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p4","otherValues":[]}
2019-01-18 20:53:52,962 DEBUG e.c.u.SafeUtils [Thread-46] message:"['yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc']"
2019-01-18 20:53:52,962 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:52,962 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p4","otherValues":[]}
2019-01-18 20:53:52,988 DEBUG e.c.u.SafeUtils [Thread-57] message:"['yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc']"
2019-01-18 20:53:52,988 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:52,988 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p4","otherValues":[]}
2019-01-18 20:53:53,016 DEBUG e.c.u.SafeUtils [Thread-68] message:"['6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:53:53,017 DEBUG e.c.u.SafeUtils [Thread-68] token:"6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo"
2019-01-18 20:53:53,017 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:53,017 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p4","otherValues":[]}
2019-01-18 20:53:53,049 DEBUG e.c.u.SafeUtils [Thread-46] message:"['6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:53:53,050 DEBUG e.c.u.SafeUtils [Thread-46] token:"6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo"
2019-01-18 20:53:53,050 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:53,050 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p4","otherValues":[]}
2019-01-18 20:53:53,072 DEBUG e.c.u.SafeUtils [Thread-57] message:"['6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:53:53,072 DEBUG e.c.u.SafeUtils [Thread-57] token:"6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo"
2019-01-18 20:53:53,072 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:53,072 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p4","otherValues":[]}
2019-01-18 20:53:53,097 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 20:53:53,098 INFO e.c.u.SafeUtils [Thread-68] { 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }
2019-01-18 20:53:53,098 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:53,098 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p10","otherValues":["key_p10"]}
2019-01-18 20:53:53,130 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 20:53:53,130 INFO e.c.u.SafeUtils [Thread-46] { 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }
2019-01-18 20:53:53,130 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:53,130 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p10","otherValues":["key_p10"]}
2019-01-18 20:53:53,152 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 20:53:53,152 INFO e.c.u.SafeUtils [Thread-57] { 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }
2019-01-18 20:53:53,152 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:53,152 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p10","otherValues":["key_p10"]}
2019-01-18 20:53:53,185 DEBUG e.c.u.SafeUtils [Thread-68] message:"['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys']"
2019-01-18 20:53:53,185 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:53,185 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p10","otherValues":[]}
2019-01-18 20:53:53,215 DEBUG e.c.u.SafeUtils [Thread-46] message:"['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys']"
2019-01-18 20:53:53,215 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:53,215 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p10","otherValues":[]}
2019-01-18 20:53:53,237 DEBUG e.c.u.SafeUtils [Thread-57] message:"['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys']"
2019-01-18 20:53:53,237 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:53,238 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p10","otherValues":[]}
2019-01-18 20:53:53,274 DEBUG e.c.u.SafeUtils [Thread-68] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:53:53,274 DEBUG e.c.u.SafeUtils [Thread-68] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:53:53,274 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:53,274 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p10","otherValues":[]}
2019-01-18 20:53:53,301 DEBUG e.c.u.SafeUtils [Thread-46] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:53:53,301 DEBUG e.c.u.SafeUtils [Thread-46] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:53:53,301 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:53,301 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p10","otherValues":[]}
2019-01-18 20:53:53,315 DEBUG e.c.u.Exec [Thread-54] 55592930-b9dd-4380-bd96-3d092494e2dc
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.139:6633"
            is_connected: true
        Port "ens7"
            Interface "ens7"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:53:53,315 DEBUG e.c.u.Exec [Thread-54] exit-status: 0
2019-01-18 20:53:53,316 DEBUG e.c.s.SliceManager [Thread-54] 165.124.159.9 run commands:ls
2019-01-18 20:53:53,316 DEBUG e.c.s.SliceManager [Thread-54] 165.124.159.9 run commands:ls
2019-01-18 20:53:53,316 DEBUG e.c.u.Exec [Thread-54] 165.124.159.9:ls
2019-01-18 20:53:53,322 DEBUG e.c.u.SafeUtils [Thread-57] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:53:53,322 DEBUG e.c.u.SafeUtils [Thread-57] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:53:53,322 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:53,322 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p10","otherValues":[]}
2019-01-18 20:53:53,358 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }"
2019-01-18 20:53:53,358 INFO e.c.u.SafeUtils [Thread-68] { 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }
2019-01-18 20:53:53,358 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:53,358 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p11","otherValues":["key_p11"]}
2019-01-18 20:53:53,381 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }"
2019-01-18 20:53:53,381 INFO e.c.u.SafeUtils [Thread-46] { 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }
2019-01-18 20:53:53,381 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:53,381 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p11","otherValues":["key_p11"]}
2019-01-18 20:53:53,402 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }"
2019-01-18 20:53:53,402 INFO e.c.u.SafeUtils [Thread-57] { 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }
2019-01-18 20:53:53,402 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:53,402 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p11","otherValues":["key_p11"]}
2019-01-18 20:53:53,447 DEBUG e.c.u.SafeUtils [Thread-68] message:"['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew']"
2019-01-18 20:53:53,447 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:53,447 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p11","otherValues":[]}
2019-01-18 20:53:53,466 DEBUG e.c.u.SafeUtils [Thread-46] message:"['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew']"
2019-01-18 20:53:53,466 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:53,466 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p11","otherValues":[]}
2019-01-18 20:53:53,490 DEBUG e.c.u.SafeUtils [Thread-57] message:"['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew']"
2019-01-18 20:53:53,490 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:53,490 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p11","otherValues":[]}
2019-01-18 20:53:53,534 DEBUG e.c.u.SafeUtils [Thread-68] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:53:53,534 DEBUG e.c.u.SafeUtils [Thread-68] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:53:53,534 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:53,534 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p11","otherValues":[]}
2019-01-18 20:53:53,550 DEBUG e.c.u.SafeUtils [Thread-46] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:53:53,550 DEBUG e.c.u.SafeUtils [Thread-46] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:53:53,550 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:53,550 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p11","otherValues":[]}
2019-01-18 20:53:53,575 DEBUG e.c.u.SafeUtils [Thread-57] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:53:53,575 DEBUG e.c.u.SafeUtils [Thread-57] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:53:53,575 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:53,575 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p11","otherValues":[]}
2019-01-18 20:53:53,618 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }"
2019-01-18 20:53:53,618 INFO e.c.u.SafeUtils [Thread-68] { 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }
2019-01-18 20:53:53,618 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:53,618 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p101","otherValues":["key_p101"]}
2019-01-18 20:53:53,631 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }"
2019-01-18 20:53:53,631 INFO e.c.u.SafeUtils [Thread-46] { 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }
2019-01-18 20:53:53,631 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:53,631 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p101","otherValues":["key_p101"]}
2019-01-18 20:53:53,658 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }"
2019-01-18 20:53:53,658 INFO e.c.u.SafeUtils [Thread-57] { 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }
2019-01-18 20:53:53,658 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:53,658 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p101","otherValues":["key_p101"]}
2019-01-18 20:53:53,703 DEBUG e.c.u.SafeUtils [Thread-68] message:"['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk']"
2019-01-18 20:53:53,704 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:53,704 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p101","otherValues":[]}
2019-01-18 20:53:53,717 DEBUG e.c.u.SafeUtils [Thread-46] message:"['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk']"
2019-01-18 20:53:53,717 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:53,718 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p101","otherValues":[]}
2019-01-18 20:53:53,744 DEBUG e.c.u.SafeUtils [Thread-57] message:"['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk']"
2019-01-18 20:53:53,745 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:53,745 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p101","otherValues":[]}
2019-01-18 20:53:53,791 DEBUG e.c.u.SafeUtils [Thread-68] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:53:53,791 DEBUG e.c.u.SafeUtils [Thread-68] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:53:53,791 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:53,791 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p101","otherValues":[]}
2019-01-18 20:53:53,802 DEBUG e.c.u.SafeUtils [Thread-46] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:53:53,802 DEBUG e.c.u.SafeUtils [Thread-46] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:53:53,802 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:53,802 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p101","otherValues":[]}
2019-01-18 20:53:53,831 DEBUG e.c.u.SafeUtils [Thread-57] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:53:53,831 DEBUG e.c.u.SafeUtils [Thread-57] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:53:53,831 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:53,831 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p101","otherValues":[]}
2019-01-18 20:53:53,844 DEBUG e.c.u.Exec [Thread-41] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:53,844 DEBUG e.c.u.Exec [Thread-41] exit-status: 0
2019-01-18 20:53:53,860 DEBUG e.c.u.Exec [Thread-42] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:53,861 DEBUG e.c.u.Exec [Thread-42] exit-status: 0
2019-01-18 20:53:53,874 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }"
2019-01-18 20:53:53,874 INFO e.c.u.SafeUtils [Thread-68] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }
2019-01-18 20:53:53,874 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:53,874 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p103","otherValues":["key_p103"]}
2019-01-18 20:53:53,883 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }"
2019-01-18 20:53:53,883 INFO e.c.u.SafeUtils [Thread-46] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }
2019-01-18 20:53:53,883 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:53,884 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p103","otherValues":["key_p103"]}
2019-01-18 20:53:53,907 DEBUG e.c.u.Exec [Thread-43] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:53,907 DEBUG e.c.u.Exec [Thread-43] exit-status: 0
2019-01-18 20:53:53,916 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }"
2019-01-18 20:53:53,916 INFO e.c.u.SafeUtils [Thread-57] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }
2019-01-18 20:53:53,916 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:53,916 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p103","otherValues":["key_p103"]}
2019-01-18 20:53:53,940 DEBUG e.c.u.Exec [Thread-55] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:53,940 DEBUG e.c.u.Exec [Thread-55] exit-status: 0
2019-01-18 20:53:53,960 DEBUG e.c.u.Exec [Thread-52] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:53,960 DEBUG e.c.u.Exec [Thread-52] exit-status: 0
2019-01-18 20:53:53,962 DEBUG e.c.u.SafeUtils [Thread-68] message:"['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g']"
2019-01-18 20:53:53,962 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:53,962 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p103","otherValues":[]}
2019-01-18 20:53:53,969 DEBUG e.c.u.SafeUtils [Thread-46] message:"['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g']"
2019-01-18 20:53:53,969 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:53,970 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p103","otherValues":[]}
2019-01-18 20:53:54,001 DEBUG e.c.u.SafeUtils [Thread-57] message:"['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g']"
2019-01-18 20:53:54,002 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:54,002 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p103","otherValues":[]}
2019-01-18 20:53:54,002 DEBUG e.c.u.Exec [Thread-65] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:54,002 DEBUG e.c.u.Exec [Thread-65] exit-status: 0
2019-01-18 20:53:54,051 DEBUG e.c.u.SafeUtils [Thread-68] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:53:54,051 DEBUG e.c.u.SafeUtils [Thread-68] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:53:54,051 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:54,051 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p103","otherValues":[]}
2019-01-18 20:53:54,053 DEBUG e.c.u.SafeUtils [Thread-46] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:53:54,053 DEBUG e.c.u.SafeUtils [Thread-46] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:53:54,053 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:54,053 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p103","otherValues":[]}
2019-01-18 20:53:54,068 DEBUG e.c.u.Exec [Thread-63] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:54,068 DEBUG e.c.u.Exec [Thread-63] exit-status: 0
2019-01-18 20:53:54,085 DEBUG e.c.u.SafeUtils [Thread-57] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:53:54,086 DEBUG e.c.u.SafeUtils [Thread-57] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:53:54,086 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:54,086 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p103","otherValues":[]}
2019-01-18 20:53:54,087 DEBUG e.c.u.Exec [Thread-53] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:54,087 DEBUG e.c.u.Exec [Thread-53] exit-status: 0
2019-01-18 20:53:54,099 DEBUG e.c.u.Exec [Thread-44] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:54,099 DEBUG e.c.u.Exec [Thread-44] exit-status: 0
2019-01-18 20:53:54,132 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 20:53:54,132 INFO e.c.u.SafeUtils [Thread-68] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 20:53:54,132 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:54,132 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p13","otherValues":["key_p13"]}
2019-01-18 20:53:54,133 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 20:53:54,134 INFO e.c.u.SafeUtils [Thread-46] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 20:53:54,134 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:54,134 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p13","otherValues":["key_p13"]}
2019-01-18 20:53:54,135 DEBUG e.c.u.Exec [Thread-66] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:54,135 DEBUG e.c.u.Exec [Thread-66] exit-status: 0
2019-01-18 20:53:54,167 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 20:53:54,168 INFO e.c.u.SafeUtils [Thread-57] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 20:53:54,168 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:54,168 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p13","otherValues":["key_p13"]}
2019-01-18 20:53:54,228 DEBUG e.c.u.Exec [Thread-64] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:54,228 DEBUG e.c.u.Exec [Thread-64] exit-status: 0
2019-01-18 20:53:54,232 DEBUG e.c.u.SafeUtils [Thread-46] message:"['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc']"
2019-01-18 20:53:54,232 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:54,232 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p13","otherValues":[]}
2019-01-18 20:53:54,234 DEBUG e.c.u.SafeUtils [Thread-68] message:"['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc']"
2019-01-18 20:53:54,234 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:54,234 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p13","otherValues":[]}
2019-01-18 20:53:54,259 DEBUG e.c.u.SafeUtils [Thread-57] message:"['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc']"
2019-01-18 20:53:54,259 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:54,259 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p13","otherValues":[]}
2019-01-18 20:53:54,325 DEBUG e.c.u.SafeUtils [Thread-68] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:53:54,325 DEBUG e.c.u.SafeUtils [Thread-68] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:53:54,325 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:54,325 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p13","otherValues":[]}
2019-01-18 20:53:54,326 DEBUG e.c.u.SafeUtils [Thread-46] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:53:54,326 DEBUG e.c.u.SafeUtils [Thread-46] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:53:54,326 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:54,326 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p13","otherValues":[]}
2019-01-18 20:53:54,348 DEBUG e.c.u.SafeUtils [Thread-57] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:53:54,348 DEBUG e.c.u.SafeUtils [Thread-57] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:53:54,348 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:54,348 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p13","otherValues":[]}
2019-01-18 20:53:54,415 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }"
2019-01-18 20:53:54,416 INFO e.c.u.SafeUtils [Thread-46] { 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }
2019-01-18 20:53:54,416 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:54,416 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }"
2019-01-18 20:53:54,416 INFO e.c.u.SafeUtils [Thread-68] { 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }
2019-01-18 20:53:54,416 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p12","otherValues":["key_p12"]}
2019-01-18 20:53:54,416 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:54,416 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p12","otherValues":["key_p12"]}
2019-01-18 20:53:54,435 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }"
2019-01-18 20:53:54,435 INFO e.c.u.SafeUtils [Thread-57] { 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }
2019-01-18 20:53:54,435 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:54,435 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p12","otherValues":["key_p12"]}
2019-01-18 20:53:54,509 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU']"
2019-01-18 20:53:54,509 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:54,510 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p12","otherValues":[]}
2019-01-18 20:53:54,512 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU']"
2019-01-18 20:53:54,512 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:54,512 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p12","otherValues":[]}
2019-01-18 20:53:54,534 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU']"
2019-01-18 20:53:54,534 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:54,535 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p12","otherValues":[]}
2019-01-18 20:53:54,604 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:53:54,604 DEBUG e.c.u.SafeUtils [Thread-68] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:53:54,604 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:54,604 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p12","otherValues":[]}
2019-01-18 20:53:54,607 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:53:54,607 DEBUG e.c.u.SafeUtils [Thread-46] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:53:54,607 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:54,607 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p12","otherValues":[]}
2019-01-18 20:53:54,623 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:53:54,623 DEBUG e.c.u.SafeUtils [Thread-57] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:53:54,623 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:54,623 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p12","otherValues":[]}
2019-01-18 20:53:54,685 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }"
2019-01-18 20:53:54,685 INFO e.c.u.SafeUtils [Thread-68] { 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }
2019-01-18 20:53:54,685 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:54,685 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p100","otherValues":["key_p100"]}
2019-01-18 20:53:54,689 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }"
2019-01-18 20:53:54,689 INFO e.c.u.SafeUtils [Thread-46] { 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }
2019-01-18 20:53:54,689 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:54,689 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p100","otherValues":["key_p100"]}
2019-01-18 20:53:54,708 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }"
2019-01-18 20:53:54,708 INFO e.c.u.SafeUtils [Thread-57] { 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }
2019-01-18 20:53:54,708 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:54,708 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p100","otherValues":["key_p100"]}
2019-01-18 20:53:54,773 DEBUG e.c.u.SafeUtils [Thread-68] message:"['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0']"
2019-01-18 20:53:54,773 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:54,773 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p100","otherValues":[]}
2019-01-18 20:53:54,776 DEBUG e.c.u.SafeUtils [Thread-46] message:"['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0']"
2019-01-18 20:53:54,777 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:54,777 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p100","otherValues":[]}
2019-01-18 20:53:54,796 DEBUG e.c.u.SafeUtils [Thread-57] message:"['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0']"
2019-01-18 20:53:54,796 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:54,796 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p100","otherValues":[]}
2019-01-18 20:53:54,861 DEBUG e.c.u.SafeUtils [Thread-68] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:54,861 DEBUG e.c.u.SafeUtils [Thread-68] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:53:54,861 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:54,861 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p100","otherValues":[]}
2019-01-18 20:53:54,863 DEBUG e.c.u.SafeUtils [Thread-46] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:54,864 DEBUG e.c.u.SafeUtils [Thread-46] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:53:54,864 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:54,864 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p100","otherValues":[]}
2019-01-18 20:53:54,882 DEBUG e.c.u.SafeUtils [Thread-57] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:54,883 DEBUG e.c.u.SafeUtils [Thread-57] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:53:54,883 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:54,883 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p100","otherValues":[]}
2019-01-18 20:53:54,935 DEBUG e.c.u.Exec [Thread-54] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:53:54,935 DEBUG e.c.u.Exec [Thread-54] exit-status: 0
2019-01-18 20:53:54,955 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }"
2019-01-18 20:53:54,955 INFO e.c.u.SafeUtils [Thread-46] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }
2019-01-18 20:53:54,956 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIdSet
2019-01-18 20:53:54,956 DEBUG e.c.u.SafeUtils [Thread-46] postIdSet  {"principal":"key_p102","otherValues":["key_p102"]}
2019-01-18 20:53:54,956 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }"
2019-01-18 20:53:54,957 INFO e.c.u.SafeUtils [Thread-68] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }
2019-01-18 20:53:54,957 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIdSet
2019-01-18 20:53:54,957 DEBUG e.c.u.SafeUtils [Thread-68] postIdSet  {"principal":"key_p102","otherValues":["key_p102"]}
2019-01-18 20:53:54,970 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }"
2019-01-18 20:53:54,970 INFO e.c.u.SafeUtils [Thread-57] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }
2019-01-18 20:53:54,970 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIdSet
2019-01-18 20:53:54,970 DEBUG e.c.u.SafeUtils [Thread-57] postIdSet  {"principal":"key_p102","otherValues":["key_p102"]}
2019-01-18 20:53:55,043 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I']"
2019-01-18 20:53:55,043 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSubjectSet
2019-01-18 20:53:55,043 DEBUG e.c.u.SafeUtils [Thread-46] postSubjectSet  {"principal":"key_p102","otherValues":[]}
2019-01-18 20:53:55,046 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I']"
2019-01-18 20:53:55,046 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSubjectSet
2019-01-18 20:53:55,046 DEBUG e.c.u.SafeUtils [Thread-68] postSubjectSet  {"principal":"key_p102","otherValues":[]}
2019-01-18 20:53:55,055 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I']"
2019-01-18 20:53:55,055 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSubjectSet
2019-01-18 20:53:55,055 DEBUG e.c.u.SafeUtils [Thread-57] postSubjectSet  {"principal":"key_p102","otherValues":[]}
2019-01-18 20:53:55,126 DEBUG e.c.u.SafeUtils [Thread-46] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:53:55,126 DEBUG e.c.u.SafeUtils [Thread-46] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:53:55,126 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/whoami
2019-01-18 20:53:55,126 DEBUG e.c.u.SafeUtils [Thread-46] whoami  {"principal":"key_p102","otherValues":[]}
2019-01-18 20:53:55,131 DEBUG e.c.u.SafeUtils [Thread-68] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:53:55,131 DEBUG e.c.u.SafeUtils [Thread-68] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:53:55,131 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/whoami
2019-01-18 20:53:55,131 DEBUG e.c.u.SafeUtils [Thread-68] whoami  {"principal":"key_p102","otherValues":[]}
2019-01-18 20:53:55,139 DEBUG e.c.u.SafeUtils [Thread-57] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:53:55,139 DEBUG e.c.u.SafeUtils [Thread-57] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:53:55,139 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/whoami
2019-01-18 20:53:55,140 DEBUG e.c.u.SafeUtils [Thread-57] whoami  {"principal":"key_p102","otherValues":[]}
2019-01-18 20:53:55,206 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I') }"
2019-01-18 20:53:55,206 INFO e.c.u.SafeUtils [Thread-46] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I') }
2019-01-18 20:53:55,206 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postMAEndorsement
2019-01-18 20:53:55,206 DEBUG e.c.u.SafeUtils [Thread-46] postMAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE"]}
2019-01-18 20:53:55,210 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I') }"
2019-01-18 20:53:55,210 INFO e.c.u.SafeUtils [Thread-68] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I') }
2019-01-18 20:53:55,210 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postMAEndorsement
2019-01-18 20:53:55,210 DEBUG e.c.u.SafeUtils [Thread-68] postMAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE"]}
2019-01-18 20:53:55,220 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I') }"
2019-01-18 20:53:55,220 INFO e.c.u.SafeUtils [Thread-57] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I') }
2019-01-18 20:53:55,220 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postMAEndorsement
2019-01-18 20:53:55,220 DEBUG e.c.u.SafeUtils [Thread-57] postMAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE"]}
2019-01-18 20:53:55,293 DEBUG e.c.u.SafeUtils [Thread-46] message:"['cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k']"
2019-01-18 20:53:55,293 DEBUG e.c.u.SafeUtils [Thread-46] token:"cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k"
2019-01-18 20:53:55,294 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:55,294 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k","MA"]}
2019-01-18 20:53:55,297 DEBUG e.c.u.SafeUtils [Thread-68] message:"['cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k']"
2019-01-18 20:53:55,297 DEBUG e.c.u.SafeUtils [Thread-68] token:"cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k"
2019-01-18 20:53:55,297 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:55,297 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k","MA"]}
2019-01-18 20:53:55,306 DEBUG e.c.u.SafeUtils [Thread-57] message:"['cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k']"
2019-01-18 20:53:55,306 DEBUG e.c.u.SafeUtils [Thread-57] token:"cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k"
2019-01-18 20:53:55,306 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:55,307 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k","MA"]}
2019-01-18 20:53:55,391 DEBUG e.c.u.SafeUtils [Thread-68] message:"['7dazW9l5SDhtWlYelW4TyWSxaJpOw3Xrzz3PD-PsCuU', 'Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 20:53:55,391 DEBUG e.c.u.SafeUtils [Thread-68] token:"7dazW9l5SDhtWlYelW4TyWSxaJpOw3Xrzz3PD-PsCuU"
2019-01-18 20:53:55,391 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postPAEndorsement
2019-01-18 20:53:55,391 DEBUG e.c.u.SafeUtils [Thread-68] postPAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA"]}
2019-01-18 20:53:55,392 DEBUG e.c.u.SafeUtils [Thread-46] message:"['7dazW9l5SDhtWlYelW4TyWSxaJpOw3Xrzz3PD-PsCuU', 'Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 20:53:55,392 DEBUG e.c.u.SafeUtils [Thread-46] token:"7dazW9l5SDhtWlYelW4TyWSxaJpOw3Xrzz3PD-PsCuU"
2019-01-18 20:53:55,392 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postPAEndorsement
2019-01-18 20:53:55,392 DEBUG e.c.u.SafeUtils [Thread-46] postPAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA"]}
2019-01-18 20:53:55,401 DEBUG e.c.u.SafeUtils [Thread-57] message:"['7dazW9l5SDhtWlYelW4TyWSxaJpOw3Xrzz3PD-PsCuU', 'Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 20:53:55,401 DEBUG e.c.u.SafeUtils [Thread-57] token:"7dazW9l5SDhtWlYelW4TyWSxaJpOw3Xrzz3PD-PsCuU"
2019-01-18 20:53:55,401 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postPAEndorsement
2019-01-18 20:53:55,401 DEBUG e.c.u.SafeUtils [Thread-57] postPAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA"]}
2019-01-18 20:53:55,481 DEBUG e.c.u.SafeUtils [Thread-68] message:"['uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ']"
2019-01-18 20:53:55,482 DEBUG e.c.u.SafeUtils [Thread-68] token:"uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ"
2019-01-18 20:53:55,482 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:55,482 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":["uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ","PA"]}
2019-01-18 20:53:55,488 DEBUG e.c.u.SafeUtils [Thread-57] message:"['uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ']"
2019-01-18 20:53:55,488 DEBUG e.c.u.SafeUtils [Thread-57] token:"uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ"
2019-01-18 20:53:55,488 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:55,488 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":["uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ","PA"]}
2019-01-18 20:53:55,489 DEBUG e.c.u.SafeUtils [Thread-46] message:"['uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ']"
2019-01-18 20:53:55,489 DEBUG e.c.u.SafeUtils [Thread-46] token:"uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ"
2019-01-18 20:53:55,489 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:55,490 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":["uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ","PA"]}
2019-01-18 20:53:55,575 DEBUG e.c.u.SafeUtils [Thread-68] message:"['np9HgLHh7ePbzJhDMLNUwtSQFNxHowlWMi_8TVjNuLg', 'QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 20:53:55,576 DEBUG e.c.u.SafeUtils [Thread-68] token:"np9HgLHh7ePbzJhDMLNUwtSQFNxHowlWMi_8TVjNuLg"
2019-01-18 20:53:55,576 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSAEndorsement
2019-01-18 20:53:55,576 DEBUG e.c.u.SafeUtils [Thread-68] postSAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM"]}
2019-01-18 20:53:55,583 DEBUG e.c.u.SafeUtils [Thread-57] message:"['np9HgLHh7ePbzJhDMLNUwtSQFNxHowlWMi_8TVjNuLg', 'QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 20:53:55,583 DEBUG e.c.u.SafeUtils [Thread-57] token:"np9HgLHh7ePbzJhDMLNUwtSQFNxHowlWMi_8TVjNuLg"
2019-01-18 20:53:55,583 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSAEndorsement
2019-01-18 20:53:55,583 DEBUG e.c.u.SafeUtils [Thread-57] postSAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM"]}
2019-01-18 20:53:55,586 DEBUG e.c.u.SafeUtils [Thread-46] message:"['np9HgLHh7ePbzJhDMLNUwtSQFNxHowlWMi_8TVjNuLg', 'QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 20:53:55,586 DEBUG e.c.u.SafeUtils [Thread-46] token:"np9HgLHh7ePbzJhDMLNUwtSQFNxHowlWMi_8TVjNuLg"
2019-01-18 20:53:55,586 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSAEndorsement
2019-01-18 20:53:55,587 DEBUG e.c.u.SafeUtils [Thread-46] postSAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM"]}
2019-01-18 20:53:55,662 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g']"
2019-01-18 20:53:55,662 DEBUG e.c.u.SafeUtils [Thread-68] token:"Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g"
2019-01-18 20:53:55,663 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:55,663 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g","SA"]}
2019-01-18 20:53:55,674 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g']"
2019-01-18 20:53:55,674 DEBUG e.c.u.SafeUtils [Thread-46] token:"Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g"
2019-01-18 20:53:55,674 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:55,674 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g","SA"]}
2019-01-18 20:53:55,674 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g']"
2019-01-18 20:53:55,674 DEBUG e.c.u.SafeUtils [Thread-57] token:"Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g"
2019-01-18 20:53:55,674 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:55,674 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g","SA"]}
2019-01-18 20:53:55,756 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Mb7BQhIAtiUxAFsb1zMGHmaUaZNyw9O2dU-2Ekd9gJo', 'HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 20:53:55,756 DEBUG e.c.u.SafeUtils [Thread-68] token:"Mb7BQhIAtiUxAFsb1zMGHmaUaZNyw9O2dU-2Ekd9gJo"
2019-01-18 20:53:55,757 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postPIEndorsement
2019-01-18 20:53:55,757 DEBUG e.c.u.SafeUtils [Thread-68] postPIEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc"]}
2019-01-18 20:53:55,768 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Mb7BQhIAtiUxAFsb1zMGHmaUaZNyw9O2dU-2Ekd9gJo', 'HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 20:53:55,769 DEBUG e.c.u.SafeUtils [Thread-57] token:"Mb7BQhIAtiUxAFsb1zMGHmaUaZNyw9O2dU-2Ekd9gJo"
2019-01-18 20:53:55,769 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postPIEndorsement
2019-01-18 20:53:55,769 DEBUG e.c.u.SafeUtils [Thread-57] postPIEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc"]}
2019-01-18 20:53:55,776 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Mb7BQhIAtiUxAFsb1zMGHmaUaZNyw9O2dU-2Ekd9gJo', 'HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 20:53:55,776 DEBUG e.c.u.SafeUtils [Thread-46] token:"Mb7BQhIAtiUxAFsb1zMGHmaUaZNyw9O2dU-2Ekd9gJo"
2019-01-18 20:53:55,776 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postPIEndorsement
2019-01-18 20:53:55,777 DEBUG e.c.u.SafeUtils [Thread-46] postPIEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc"]}
2019-01-18 20:53:55,843 DEBUG e.c.u.SafeUtils [Thread-68] message:"['WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ']"
2019-01-18 20:53:55,843 DEBUG e.c.u.SafeUtils [Thread-68] token:"WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ"
2019-01-18 20:53:55,843 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:55,843 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ","PI"]}
2019-01-18 20:53:55,853 DEBUG e.c.u.SafeUtils [Thread-57] message:"['WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ']"
2019-01-18 20:53:55,853 DEBUG e.c.u.SafeUtils [Thread-57] token:"WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ"
2019-01-18 20:53:55,853 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:55,853 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ","PI"]}
2019-01-18 20:53:55,861 DEBUG e.c.u.SafeUtils [Thread-46] message:"['WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ']"
2019-01-18 20:53:55,861 DEBUG e.c.u.SafeUtils [Thread-46] token:"WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ"
2019-01-18 20:53:55,861 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:55,862 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ","PI"]}
2019-01-18 20:53:55,937 DEBUG e.c.u.SafeUtils [Thread-68] message:"['ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74', '6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:53:55,937 DEBUG e.c.u.SafeUtils [Thread-68] token:"ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74"
2019-01-18 20:53:55,937 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:53:55,937 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:53:55,945 DEBUG e.c.u.SafeUtils [Thread-57] message:"['ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74', '6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:53:55,945 DEBUG e.c.u.SafeUtils [Thread-57] token:"ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74"
2019-01-18 20:53:55,945 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:53:55,945 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:53:55,956 DEBUG e.c.u.SafeUtils [Thread-46] message:"['ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74', '6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:53:55,956 DEBUG e.c.u.SafeUtils [Thread-46] token:"ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74"
2019-01-18 20:53:55,956 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:53:55,957 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:53:56,026 DEBUG e.c.u.SafeUtils [Thread-68] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:53:56,026 DEBUG e.c.u.SafeUtils [Thread-68] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:53:56,026 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:56,027 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:53:56,031 DEBUG e.c.u.SafeUtils [Thread-57] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:53:56,031 DEBUG e.c.u.SafeUtils [Thread-57] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:53:56,031 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:56,032 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:53:56,049 DEBUG e.c.u.SafeUtils [Thread-46] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:53:56,049 DEBUG e.c.u.SafeUtils [Thread-46] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:53:56,049 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:56,050 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:53:56,121 DEBUG e.c.u.SafeUtils [Thread-68] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:53:56,121 DEBUG e.c.u.SafeUtils [Thread-68] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:53:56,122 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:53:56,122 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:53:56,128 DEBUG e.c.u.SafeUtils [Thread-57] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:53:56,129 DEBUG e.c.u.SafeUtils [Thread-57] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:53:56,129 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:53:56,129 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:53:56,146 DEBUG e.c.u.SafeUtils [Thread-46] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:53:56,146 DEBUG e.c.u.SafeUtils [Thread-46] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:53:56,146 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:53:56,146 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:53:56,209 DEBUG e.c.u.SafeUtils [Thread-68] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:53:56,209 DEBUG e.c.u.SafeUtils [Thread-68] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:53:56,209 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:56,209 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:53:56,216 DEBUG e.c.u.SafeUtils [Thread-57] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:53:56,216 DEBUG e.c.u.SafeUtils [Thread-57] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:53:56,216 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:56,216 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:53:56,235 DEBUG e.c.u.SafeUtils [Thread-46] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:53:56,235 DEBUG e.c.u.SafeUtils [Thread-46] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:53:56,236 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:56,236 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:53:56,307 DEBUG e.c.u.SafeUtils [Thread-68] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:53:56,307 DEBUG e.c.u.SafeUtils [Thread-68] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:53:56,307 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:53:56,307 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:56,314 DEBUG e.c.u.SafeUtils [Thread-57] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:53:56,314 DEBUG e.c.u.SafeUtils [Thread-57] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:53:56,314 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:53:56,314 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:56,340 DEBUG e.c.u.SafeUtils [Thread-46] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:53:56,340 DEBUG e.c.u.SafeUtils [Thread-46] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:53:56,340 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:53:56,340 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:56,403 DEBUG e.c.u.SafeUtils [Thread-68] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:53:56,403 DEBUG e.c.u.SafeUtils [Thread-68] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:53:56,403 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:56,403 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:53:56,404 DEBUG e.c.u.SafeUtils [Thread-57] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:53:56,404 DEBUG e.c.u.SafeUtils [Thread-57] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:53:56,404 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:56,404 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:53:56,432 DEBUG e.c.u.SafeUtils [Thread-46] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:53:56,433 DEBUG e.c.u.SafeUtils [Thread-46] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:53:56,433 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:56,433 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:53:56,506 DEBUG e.c.u.SafeUtils [Thread-57] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:56,506 DEBUG e.c.u.SafeUtils [Thread-57] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:53:56,506 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:53:56,506 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:53:56,509 DEBUG e.c.u.SafeUtils [Thread-68] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:56,509 DEBUG e.c.u.SafeUtils [Thread-68] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:53:56,509 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:53:56,509 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:53:56,530 DEBUG e.c.u.SafeUtils [Thread-46] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:56,530 DEBUG e.c.u.SafeUtils [Thread-46] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:53:56,530 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:53:56,530 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:53:56,600 DEBUG e.c.u.SafeUtils [Thread-57] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:53:56,600 DEBUG e.c.u.SafeUtils [Thread-57] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:53:56,600 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:56,600 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:53:56,600 DEBUG e.c.u.SafeUtils [Thread-68] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:53:56,601 DEBUG e.c.u.SafeUtils [Thread-68] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:53:56,601 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:56,601 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:53:56,623 DEBUG e.c.u.SafeUtils [Thread-46] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:53:56,623 DEBUG e.c.u.SafeUtils [Thread-46] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:53:56,623 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:56,623 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:53:56,695 DEBUG e.c.u.SafeUtils [Thread-57] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:53:56,695 DEBUG e.c.u.SafeUtils [Thread-57] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:53:56,695 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/createProject
2019-01-18 20:53:56,695 DEBUG e.c.u.SafeUtils [Thread-57] createProject  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","bearerRef":"ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74","subject":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":[]}
2019-01-18 20:53:56,697 DEBUG e.c.u.SafeUtils [Thread-68] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:53:56,698 DEBUG e.c.u.SafeUtils [Thread-68] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:53:56,698 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/createProject
2019-01-18 20:53:56,698 DEBUG e.c.u.SafeUtils [Thread-68] createProject  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","bearerRef":"ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74","subject":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":[]}
2019-01-18 20:53:56,718 DEBUG e.c.u.SafeUtils [Thread-46] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:53:56,718 DEBUG e.c.u.SafeUtils [Thread-46] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:53:56,718 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/createProject
2019-01-18 20:53:56,718 DEBUG e.c.u.SafeUtils [Thread-46] createProject  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","bearerRef":"ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74","subject":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":[]}
2019-01-18 20:53:56,776 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':approveProject('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 20:53:56,776 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postMemberSet
2019-01-18 20:53:56,777 DEBUG e.c.u.SafeUtils [Thread-57] postMemberSet  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":[]}
2019-01-18 20:53:56,778 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':approveProject('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 20:53:56,778 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postMemberSet
2019-01-18 20:53:56,778 DEBUG e.c.u.SafeUtils [Thread-68] postMemberSet  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":[]}
2019-01-18 20:53:56,800 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':approveProject('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 20:53:56,800 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postMemberSet
2019-01-18 20:53:56,800 DEBUG e.c.u.SafeUtils [Thread-46] postMemberSet  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":[]}
2019-01-18 20:53:56,867 DEBUG e.c.u.SafeUtils [Thread-57] message:"['k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs']"
2019-01-18 20:53:56,867 DEBUG e.c.u.SafeUtils [Thread-57] token:"k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs"
2019-01-18 20:53:56,867 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectSet
2019-01-18 20:53:56,867 DEBUG e.c.u.SafeUtils [Thread-57] postProjectSet  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs"]}
2019-01-18 20:53:56,868 DEBUG e.c.u.SafeUtils [Thread-68] message:"['k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs']"
2019-01-18 20:53:56,868 DEBUG e.c.u.SafeUtils [Thread-68] token:"k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs"
2019-01-18 20:53:56,868 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectSet
2019-01-18 20:53:56,868 DEBUG e.c.u.SafeUtils [Thread-68] postProjectSet  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs"]}
2019-01-18 20:53:56,886 DEBUG e.c.u.SafeUtils [Thread-46] message:"['k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs']"
2019-01-18 20:53:56,886 DEBUG e.c.u.SafeUtils [Thread-46] token:"k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs"
2019-01-18 20:53:56,886 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectSet
2019-01-18 20:53:56,886 DEBUG e.c.u.SafeUtils [Thread-46] postProjectSet  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs"]}
2019-01-18 20:53:56,894 DEBUG e.c.s.SliceManager [Thread-1] SliceManager: [c1, plexuscontroller, e1, elink0, e0, c0, elink1, safe-server, clink0]
2019-01-18 20:53:56,894 DEBUG e.c.s.SliceManager [Thread-1] SliceManager: [c1, plexuscontroller, e1, elink0, e0, c0, elink1, safe-server, clink0]
2019-01-18 20:53:56,894 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: c1, state: Active
2019-01-18 20:53:56,894 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: c1, state: Active
2019-01-18 20:53:56,895 DEBUG e.c.u.Exec [Thread-1] ping -c 1 165.124.159.11
2019-01-18 20:53:56,933 DEBUG e.c.u.Exec [Thread-1] PING 165.124.159.11 (165.124.159.11) 56(84) bytes of data.
2019-01-18 20:53:56,933 DEBUG e.c.u.Exec [Thread-1] 64 bytes from 165.124.159.11: icmp_seq=1 ttl=46 time=30.6 ms
2019-01-18 20:53:56,933 DEBUG e.c.u.Exec [Thread-1] 
2019-01-18 20:53:56,933 DEBUG e.c.u.Exec [Thread-1] --- 165.124.159.11 ping statistics ---
2019-01-18 20:53:56,933 DEBUG e.c.u.Exec [Thread-1] 1 packets transmitted, 1 received, 0% packet loss, time 0ms
2019-01-18 20:53:56,933 DEBUG e.c.u.Exec [Thread-1] rtt min/avg/max/mdev = 30.658/30.658/30.658/0.000 ms
2019-01-18 20:53:56,933 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: plexuscontroller, state: Active
2019-01-18 20:53:56,933 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: plexuscontroller, state: Active
2019-01-18 20:53:56,935 DEBUG e.c.u.Exec [Thread-1] ping -c 1 128.194.6.140
2019-01-18 20:53:56,955 DEBUG e.c.u.SafeUtils [Thread-68] message:"['BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ']"
2019-01-18 20:53:56,955 DEBUG e.c.u.SafeUtils [Thread-68] token:"BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ"
2019-01-18 20:53:56,956 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:56,956 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:53:56,965 DEBUG e.c.u.SafeUtils [Thread-57] message:"['BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ']"
2019-01-18 20:53:56,965 DEBUG e.c.u.SafeUtils [Thread-57] token:"BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ"
2019-01-18 20:53:56,965 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:56,966 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:53:56,972 DEBUG e.c.u.SafeUtils [Thread-46] message:"['BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ']"
2019-01-18 20:53:56,972 DEBUG e.c.u.SafeUtils [Thread-46] token:"BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ"
2019-01-18 20:53:56,972 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:56,972 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:53:56,974 DEBUG e.c.u.Exec [Thread-1] PING 128.194.6.140 (128.194.6.140) 56(84) bytes of data.
2019-01-18 20:53:56,974 DEBUG e.c.u.Exec [Thread-1] 64 bytes from 128.194.6.140: icmp_seq=1 ttl=51 time=36.3 ms
2019-01-18 20:53:56,974 DEBUG e.c.u.Exec [Thread-1] 
2019-01-18 20:53:56,974 DEBUG e.c.u.Exec [Thread-1] --- 128.194.6.140 ping statistics ---
2019-01-18 20:53:56,974 DEBUG e.c.u.Exec [Thread-1] 1 packets transmitted, 1 received, 0% packet loss, time 0ms
2019-01-18 20:53:56,974 DEBUG e.c.u.Exec [Thread-1] rtt min/avg/max/mdev = 36.344/36.344/36.344/0.000 ms
2019-01-18 20:53:56,974 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: e1, state: Active
2019-01-18 20:53:56,974 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: e1, state: Active
2019-01-18 20:53:56,975 DEBUG e.c.u.Exec [Thread-1] ping -c 1 165.124.159.10
2019-01-18 20:53:57,008 DEBUG e.c.u.Exec [Thread-1] PING 165.124.159.10 (165.124.159.10) 56(84) bytes of data.
2019-01-18 20:53:57,008 DEBUG e.c.u.Exec [Thread-1] 64 bytes from 165.124.159.10: icmp_seq=1 ttl=46 time=30.3 ms
2019-01-18 20:53:57,008 DEBUG e.c.u.Exec [Thread-1] 
2019-01-18 20:53:57,008 DEBUG e.c.u.Exec [Thread-1] --- 165.124.159.10 ping statistics ---
2019-01-18 20:53:57,008 DEBUG e.c.u.Exec [Thread-1] 1 packets transmitted, 1 received, 0% packet loss, time 0ms
2019-01-18 20:53:57,008 DEBUG e.c.u.Exec [Thread-1] rtt min/avg/max/mdev = 30.379/30.379/30.379/0.000 ms
2019-01-18 20:53:57,008 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: e0, state: Active
2019-01-18 20:53:57,008 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: e0, state: Active
2019-01-18 20:53:57,009 DEBUG e.c.u.Exec [Thread-1] ping -c 1 128.194.6.148
2019-01-18 20:53:57,048 DEBUG e.c.u.Exec [Thread-1] PING 128.194.6.148 (128.194.6.148) 56(84) bytes of data.
2019-01-18 20:53:57,048 DEBUG e.c.u.Exec [Thread-1] 64 bytes from 128.194.6.148: icmp_seq=1 ttl=51 time=36.0 ms
2019-01-18 20:53:57,048 DEBUG e.c.u.Exec [Thread-1] 
2019-01-18 20:53:57,048 DEBUG e.c.u.Exec [Thread-1] --- 128.194.6.148 ping statistics ---
2019-01-18 20:53:57,048 DEBUG e.c.u.Exec [Thread-1] 1 packets transmitted, 1 received, 0% packet loss, time 0ms
2019-01-18 20:53:57,048 DEBUG e.c.u.Exec [Thread-1] rtt min/avg/max/mdev = 36.052/36.052/36.052/0.000 ms
2019-01-18 20:53:57,049 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: c0, state: Active
2019-01-18 20:53:57,049 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: c0, state: Active
2019-01-18 20:53:57,050 DEBUG e.c.u.Exec [Thread-1] ping -c 1 128.194.6.142
2019-01-18 20:53:57,056 DEBUG e.c.u.SafeUtils [Thread-68] message:"['i-7AxQi30boRybPN-lv2-_0KmXwymhrd0Z5MpV1j_W0', '6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:53:57,056 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:53:57,057 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:57,061 DEBUG e.c.u.SafeUtils [Thread-57] message:"['i-7AxQi30boRybPN-lv2-_0KmXwymhrd0Z5MpV1j_W0', '6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:53:57,061 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:53:57,062 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:57,065 DEBUG e.c.u.SafeUtils [Thread-46] message:"['i-7AxQi30boRybPN-lv2-_0KmXwymhrd0Z5MpV1j_W0', '6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:53:57,065 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:53:57,065 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:57,090 DEBUG e.c.u.Exec [Thread-1] PING 128.194.6.142 (128.194.6.142) 56(84) bytes of data.
2019-01-18 20:53:57,090 DEBUG e.c.u.Exec [Thread-1] 64 bytes from 128.194.6.142: icmp_seq=1 ttl=51 time=35.6 ms
2019-01-18 20:53:57,090 DEBUG e.c.u.Exec [Thread-1] 
2019-01-18 20:53:57,090 DEBUG e.c.u.Exec [Thread-1] --- 128.194.6.142 ping statistics ---
2019-01-18 20:53:57,090 DEBUG e.c.u.Exec [Thread-1] 1 packets transmitted, 1 received, 0% packet loss, time 0ms
2019-01-18 20:53:57,090 DEBUG e.c.u.Exec [Thread-1] rtt min/avg/max/mdev = 35.644/35.644/35.644/0.000 ms
2019-01-18 20:53:57,090 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: safe-server, state: Active
2019-01-18 20:53:57,090 DEBUG e.c.s.SliceManager [Thread-1] [sdx-1-cnert] Resource: safe-server, state: Active
2019-01-18 20:53:57,091 DEBUG e.c.u.Exec [Thread-1] ping -c 1 128.194.6.141
2019-01-18 20:53:57,129 DEBUG e.c.u.Exec [Thread-1] PING 128.194.6.141 (128.194.6.141) 56(84) bytes of data.
2019-01-18 20:53:57,130 DEBUG e.c.u.Exec [Thread-1] 64 bytes from 128.194.6.141: icmp_seq=1 ttl=51 time=35.8 ms
2019-01-18 20:53:57,130 DEBUG e.c.u.Exec [Thread-1] 
2019-01-18 20:53:57,130 DEBUG e.c.u.Exec [Thread-1] --- 128.194.6.141 ping statistics ---
2019-01-18 20:53:57,130 DEBUG e.c.u.Exec [Thread-1] 1 packets transmitted, 1 received, 0% packet loss, time 0ms
2019-01-18 20:53:57,130 DEBUG e.c.u.Exec [Thread-1] rtt min/avg/max/mdev = 35.875/35.875/35.875/0.000 ms
2019-01-18 20:53:57,130 DEBUG e.c.s.SliceManager [Thread-1] Resource: elink0, state: Active
2019-01-18 20:53:57,130 DEBUG e.c.s.SliceManager [Thread-1] Resource: elink0, state: Active
2019-01-18 20:53:57,132 DEBUG e.c.s.SliceManager [Thread-1] Resource: elink1, state: Active
2019-01-18 20:53:57,132 DEBUG e.c.s.SliceManager [Thread-1] Resource: elink1, state: Active
2019-01-18 20:53:57,139 DEBUG e.c.s.SliceManager [Thread-1] Resource: clink0, state: Active
2019-01-18 20:53:57,139 DEBUG e.c.s.SliceManager [Thread-1] Resource: clink0, state: Active
2019-01-18 20:53:57,144 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:53:57,144 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:53:57,144 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:53:57,144 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:57,149 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:53:57,149 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:53:57,150 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:53:57,150 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:57,151 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:53:57,151 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:53:57,151 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:53:57,151 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:57,155 DEBUG e.c.s.SliceManager [Thread-1] Done, those  resources are active now: c0,e1,plexuscontroller,safe-server,e0,c1,elink0,clink0,elink1
2019-01-18 20:53:57,155 DEBUG e.c.s.SliceManager [Thread-1] Done, those  resources are active now: c0,e1,plexuscontroller,safe-server,e0,c1,elink0,clink0,elink1
2019-01-18 20:53:57,155 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: c1, Managment IP =  165.124.159.11
2019-01-18 20:53:57,155 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: c1, Managment IP =  165.124.159.11
2019-01-18 20:53:57,156 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: plexuscontroller, Managment IP =  128.194.6.140
2019-01-18 20:53:57,156 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: plexuscontroller, Managment IP =  128.194.6.140
2019-01-18 20:53:57,156 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: e1, Managment IP =  165.124.159.10
2019-01-18 20:53:57,156 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: e1, Managment IP =  165.124.159.10
2019-01-18 20:53:57,156 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: e0, Managment IP =  128.194.6.148
2019-01-18 20:53:57,156 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: e0, Managment IP =  128.194.6.148
2019-01-18 20:53:57,156 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: c0, Managment IP =  128.194.6.142
2019-01-18 20:53:57,156 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: c0, Managment IP =  128.194.6.142
2019-01-18 20:53:57,156 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: safe-server, Managment IP =  128.194.6.141
2019-01-18 20:53:57,156 DEBUG e.c.s.SliceManager [Thread-1] ComputeNode: safe-server, Managment IP =  128.194.6.141
2019-01-18 20:53:57,158 DEBUG e.c.s.SliceManager [Thread-115] 128.194.6.148 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.s.SliceManager [Thread-114] 165.124.159.10 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.s.SliceManager [Thread-116] 128.194.6.142 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.s.SliceManager [Thread-115] 128.194.6.148 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.s.SliceManager [Thread-114] 165.124.159.10 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.s.SliceManager [Thread-116] 128.194.6.142 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.u.Exec [Thread-115] 128.194.6.148:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.u.Exec [Thread-114] 165.124.159.10:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.s.SliceManager [Thread-113] 165.124.159.11 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.u.Exec [Thread-116] 128.194.6.142:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.s.SliceManager [Thread-113] 165.124.159.11 run commands:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,158 DEBUG e.c.u.Exec [Thread-113] 165.124.159.11:ovs-ofctl -O OpenFlow15 del-br br0
2019-01-18 20:53:57,230 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:53:57,230 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:53:57,230 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStitchPolicy
2019-01-18 20:53:57,230 DEBUG e.c.u.SafeUtils [Thread-68] postStitchPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,235 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:53:57,235 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:53:57,235 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStitchPolicy
2019-01-18 20:53:57,235 DEBUG e.c.u.SafeUtils [Thread-57] postStitchPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,241 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:53:57,241 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:53:57,241 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStitchPolicy
2019-01-18 20:53:57,241 DEBUG e.c.u.SafeUtils [Thread-46] postStitchPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,317 DEBUG e.c.u.SafeUtils [Thread-68] message:"['z7_HKq_SMKal2KFLcxo-4kJ1fnEYEmQkmx8PMd9BwT8']"
2019-01-18 20:53:57,317 DEBUG e.c.u.SafeUtils [Thread-68] token:"z7_HKq_SMKal2KFLcxo-4kJ1fnEYEmQkmx8PMd9BwT8"
2019-01-18 20:53:57,317 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postOwnPrefixPolicy
2019-01-18 20:53:57,317 DEBUG e.c.u.SafeUtils [Thread-68] postOwnPrefixPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,320 DEBUG e.c.u.SafeUtils [Thread-57] message:"['z7_HKq_SMKal2KFLcxo-4kJ1fnEYEmQkmx8PMd9BwT8']"
2019-01-18 20:53:57,320 DEBUG e.c.u.SafeUtils [Thread-57] token:"z7_HKq_SMKal2KFLcxo-4kJ1fnEYEmQkmx8PMd9BwT8"
2019-01-18 20:53:57,320 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postOwnPrefixPolicy
2019-01-18 20:53:57,320 DEBUG e.c.u.SafeUtils [Thread-57] postOwnPrefixPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,328 DEBUG e.c.u.SafeUtils [Thread-46] message:"['z7_HKq_SMKal2KFLcxo-4kJ1fnEYEmQkmx8PMd9BwT8']"
2019-01-18 20:53:57,328 DEBUG e.c.u.SafeUtils [Thread-46] token:"z7_HKq_SMKal2KFLcxo-4kJ1fnEYEmQkmx8PMd9BwT8"
2019-01-18 20:53:57,328 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postOwnPrefixPolicy
2019-01-18 20:53:57,328 DEBUG e.c.u.SafeUtils [Thread-46] postOwnPrefixPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,404 DEBUG e.c.u.SafeUtils [Thread-68] message:"['35nAZ2uLWAl6MtQTCfmXn9jfFObj-rDPiKdbHzrf1e8']"
2019-01-18 20:53:57,404 DEBUG e.c.u.SafeUtils [Thread-68] token:"35nAZ2uLWAl6MtQTCfmXn9jfFObj-rDPiKdbHzrf1e8"
2019-01-18 20:53:57,404 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postRoutingPolicy
2019-01-18 20:53:57,404 DEBUG e.c.u.SafeUtils [Thread-57] message:"['35nAZ2uLWAl6MtQTCfmXn9jfFObj-rDPiKdbHzrf1e8']"
2019-01-18 20:53:57,404 DEBUG e.c.u.SafeUtils [Thread-57] token:"35nAZ2uLWAl6MtQTCfmXn9jfFObj-rDPiKdbHzrf1e8"
2019-01-18 20:53:57,404 DEBUG e.c.u.SafeUtils [Thread-68] postRoutingPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,404 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postRoutingPolicy
2019-01-18 20:53:57,405 DEBUG e.c.u.SafeUtils [Thread-57] postRoutingPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,412 DEBUG e.c.u.SafeUtils [Thread-46] message:"['35nAZ2uLWAl6MtQTCfmXn9jfFObj-rDPiKdbHzrf1e8']"
2019-01-18 20:53:57,412 DEBUG e.c.u.SafeUtils [Thread-46] token:"35nAZ2uLWAl6MtQTCfmXn9jfFObj-rDPiKdbHzrf1e8"
2019-01-18 20:53:57,412 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postRoutingPolicy
2019-01-18 20:53:57,412 DEBUG e.c.u.SafeUtils [Thread-46] postRoutingPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,493 DEBUG e.c.u.SafeUtils [Thread-68] message:"['wjdLUEK0XvbQrCBi0BO7ja8fBcU9Te0SrOqKrpRq8WU']"
2019-01-18 20:53:57,493 DEBUG e.c.u.SafeUtils [Thread-68] token:"wjdLUEK0XvbQrCBi0BO7ja8fBcU9Te0SrOqKrpRq8WU"
2019-01-18 20:53:57,493 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postVerifyASPolicy
2019-01-18 20:53:57,493 DEBUG e.c.u.SafeUtils [Thread-68] postVerifyASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,493 DEBUG e.c.u.SafeUtils [Thread-57] message:"['wjdLUEK0XvbQrCBi0BO7ja8fBcU9Te0SrOqKrpRq8WU']"
2019-01-18 20:53:57,493 DEBUG e.c.u.SafeUtils [Thread-57] token:"wjdLUEK0XvbQrCBi0BO7ja8fBcU9Te0SrOqKrpRq8WU"
2019-01-18 20:53:57,493 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postVerifyASPolicy
2019-01-18 20:53:57,494 DEBUG e.c.u.SafeUtils [Thread-57] postVerifyASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,502 DEBUG e.c.u.SafeUtils [Thread-46] message:"['wjdLUEK0XvbQrCBi0BO7ja8fBcU9Te0SrOqKrpRq8WU']"
2019-01-18 20:53:57,502 DEBUG e.c.u.SafeUtils [Thread-46] token:"wjdLUEK0XvbQrCBi0BO7ja8fBcU9Te0SrOqKrpRq8WU"
2019-01-18 20:53:57,502 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postVerifyASPolicy
2019-01-18 20:53:57,502 DEBUG e.c.u.SafeUtils [Thread-46] postVerifyASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:53:57,579 DEBUG e.c.u.SafeUtils [Thread-57] message:"['7X6H95RsasC5cEcemV25VVacthe7dnsS8Or4dDrPTBU']"
2019-01-18 20:53:57,579 DEBUG e.c.u.SafeUtils [Thread-57] token:"7X6H95RsasC5cEcemV25VVacthe7dnsS8Or4dDrPTBU"
2019-01-18 20:53:57,579 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStitchPolicy
2019-01-18 20:53:57,579 DEBUG e.c.u.SafeUtils [Thread-57] postStitchPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,617 DEBUG e.c.u.SafeUtils [Thread-68] message:"['7X6H95RsasC5cEcemV25VVacthe7dnsS8Or4dDrPTBU']"
2019-01-18 20:53:57,617 DEBUG e.c.u.SafeUtils [Thread-68] token:"7X6H95RsasC5cEcemV25VVacthe7dnsS8Or4dDrPTBU"
2019-01-18 20:53:57,617 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStitchPolicy
2019-01-18 20:53:57,617 DEBUG e.c.u.SafeUtils [Thread-68] postStitchPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,619 DEBUG e.c.u.SafeUtils [Thread-46] message:"['7X6H95RsasC5cEcemV25VVacthe7dnsS8Or4dDrPTBU']"
2019-01-18 20:53:57,619 DEBUG e.c.u.SafeUtils [Thread-46] token:"7X6H95RsasC5cEcemV25VVacthe7dnsS8Or4dDrPTBU"
2019-01-18 20:53:57,619 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStitchPolicy
2019-01-18 20:53:57,620 DEBUG e.c.u.SafeUtils [Thread-46] postStitchPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,666 DEBUG e.c.u.SafeUtils [Thread-57] message:"['ZdZ_4QbnPZCFKbAI65GAqvKU6kKssPHwIC9zsvERKPk']"
2019-01-18 20:53:57,667 DEBUG e.c.u.SafeUtils [Thread-57] token:"ZdZ_4QbnPZCFKbAI65GAqvKU6kKssPHwIC9zsvERKPk"
2019-01-18 20:53:57,667 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postOwnPrefixPolicy
2019-01-18 20:53:57,667 DEBUG e.c.u.SafeUtils [Thread-57] postOwnPrefixPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,705 DEBUG e.c.u.SafeUtils [Thread-68] message:"['ZdZ_4QbnPZCFKbAI65GAqvKU6kKssPHwIC9zsvERKPk']"
2019-01-18 20:53:57,705 DEBUG e.c.u.SafeUtils [Thread-68] token:"ZdZ_4QbnPZCFKbAI65GAqvKU6kKssPHwIC9zsvERKPk"
2019-01-18 20:53:57,705 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postOwnPrefixPolicy
2019-01-18 20:53:57,705 DEBUG e.c.u.SafeUtils [Thread-68] postOwnPrefixPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,711 DEBUG e.c.u.SafeUtils [Thread-46] message:"['ZdZ_4QbnPZCFKbAI65GAqvKU6kKssPHwIC9zsvERKPk']"
2019-01-18 20:53:57,711 DEBUG e.c.u.SafeUtils [Thread-46] token:"ZdZ_4QbnPZCFKbAI65GAqvKU6kKssPHwIC9zsvERKPk"
2019-01-18 20:53:57,711 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postOwnPrefixPolicy
2019-01-18 20:53:57,711 DEBUG e.c.u.SafeUtils [Thread-46] postOwnPrefixPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,752 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9QzJDlPj7qAmProrXlksDbM4orArPnoplMhuQYV94mQ']"
2019-01-18 20:53:57,753 DEBUG e.c.u.SafeUtils [Thread-57] token:"9QzJDlPj7qAmProrXlksDbM4orArPnoplMhuQYV94mQ"
2019-01-18 20:53:57,753 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postRoutingPolicy
2019-01-18 20:53:57,753 DEBUG e.c.u.SafeUtils [Thread-57] postRoutingPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,789 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9QzJDlPj7qAmProrXlksDbM4orArPnoplMhuQYV94mQ']"
2019-01-18 20:53:57,790 DEBUG e.c.u.SafeUtils [Thread-68] token:"9QzJDlPj7qAmProrXlksDbM4orArPnoplMhuQYV94mQ"
2019-01-18 20:53:57,790 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postRoutingPolicy
2019-01-18 20:53:57,790 DEBUG e.c.u.SafeUtils [Thread-68] postRoutingPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,797 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9QzJDlPj7qAmProrXlksDbM4orArPnoplMhuQYV94mQ']"
2019-01-18 20:53:57,797 DEBUG e.c.u.SafeUtils [Thread-46] token:"9QzJDlPj7qAmProrXlksDbM4orArPnoplMhuQYV94mQ"
2019-01-18 20:53:57,797 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postRoutingPolicy
2019-01-18 20:53:57,797 DEBUG e.c.u.SafeUtils [Thread-46] postRoutingPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,838 DEBUG e.c.u.SafeUtils [Thread-57] message:"['1nVJtpSi68HanioDlHxAUvaD-3qPJtUl9ZGcLc6_TQg']"
2019-01-18 20:53:57,838 DEBUG e.c.u.SafeUtils [Thread-57] token:"1nVJtpSi68HanioDlHxAUvaD-3qPJtUl9ZGcLc6_TQg"
2019-01-18 20:53:57,838 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postVerifyASPolicy
2019-01-18 20:53:57,838 DEBUG e.c.u.SafeUtils [Thread-57] postVerifyASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,873 DEBUG e.c.u.SafeUtils [Thread-68] message:"['1nVJtpSi68HanioDlHxAUvaD-3qPJtUl9ZGcLc6_TQg']"
2019-01-18 20:53:57,874 DEBUG e.c.u.SafeUtils [Thread-68] token:"1nVJtpSi68HanioDlHxAUvaD-3qPJtUl9ZGcLc6_TQg"
2019-01-18 20:53:57,874 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postVerifyASPolicy
2019-01-18 20:53:57,874 DEBUG e.c.u.SafeUtils [Thread-68] postVerifyASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,883 DEBUG e.c.u.SafeUtils [Thread-46] message:"['1nVJtpSi68HanioDlHxAUvaD-3qPJtUl9ZGcLc6_TQg']"
2019-01-18 20:53:57,883 DEBUG e.c.u.SafeUtils [Thread-46] token:"1nVJtpSi68HanioDlHxAUvaD-3qPJtUl9ZGcLc6_TQg"
2019-01-18 20:53:57,883 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postVerifyASPolicy
2019-01-18 20:53:57,883 DEBUG e.c.u.SafeUtils [Thread-46] postVerifyASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:53:57,923 DEBUG e.c.u.SafeUtils [Thread-57] message:"['6WVPyDvLlHYCULo3YQunMrXIE5s4wxLmb5WrDBscxz0']"
2019-01-18 20:53:57,923 DEBUG e.c.u.SafeUtils [Thread-57] token:"6WVPyDvLlHYCULo3YQunMrXIE5s4wxLmb5WrDBscxz0"
2019-01-18 20:53:57,923 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStitchPolicy
2019-01-18 20:53:57,923 DEBUG e.c.u.SafeUtils [Thread-57] postStitchPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:57,957 DEBUG e.c.u.SafeUtils [Thread-68] message:"['6WVPyDvLlHYCULo3YQunMrXIE5s4wxLmb5WrDBscxz0']"
2019-01-18 20:53:57,957 DEBUG e.c.u.SafeUtils [Thread-68] token:"6WVPyDvLlHYCULo3YQunMrXIE5s4wxLmb5WrDBscxz0"
2019-01-18 20:53:57,958 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStitchPolicy
2019-01-18 20:53:57,958 DEBUG e.c.u.SafeUtils [Thread-68] postStitchPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:57,967 DEBUG e.c.u.SafeUtils [Thread-46] message:"['6WVPyDvLlHYCULo3YQunMrXIE5s4wxLmb5WrDBscxz0']"
2019-01-18 20:53:57,967 DEBUG e.c.u.SafeUtils [Thread-46] token:"6WVPyDvLlHYCULo3YQunMrXIE5s4wxLmb5WrDBscxz0"
2019-01-18 20:53:57,967 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStitchPolicy
2019-01-18 20:53:57,967 DEBUG e.c.u.SafeUtils [Thread-46] postStitchPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:58,010 DEBUG e.c.u.SafeUtils [Thread-57] message:"['RUcdNMG0df-o6KlgTpB0s0NRzMMP2xthnyRRlEoCdNI']"
2019-01-18 20:53:58,011 DEBUG e.c.u.SafeUtils [Thread-57] token:"RUcdNMG0df-o6KlgTpB0s0NRzMMP2xthnyRRlEoCdNI"
2019-01-18 20:53:58,011 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postOwnPrefixPolicy
2019-01-18 20:53:58,011 DEBUG e.c.u.SafeUtils [Thread-57] postOwnPrefixPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:58,054 DEBUG e.c.u.SafeUtils [Thread-68] message:"['RUcdNMG0df-o6KlgTpB0s0NRzMMP2xthnyRRlEoCdNI']"
2019-01-18 20:53:58,054 DEBUG e.c.u.SafeUtils [Thread-68] token:"RUcdNMG0df-o6KlgTpB0s0NRzMMP2xthnyRRlEoCdNI"
2019-01-18 20:53:58,054 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postOwnPrefixPolicy
2019-01-18 20:53:58,054 DEBUG e.c.u.SafeUtils [Thread-68] postOwnPrefixPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:58,058 DEBUG e.c.u.SafeUtils [Thread-46] message:"['RUcdNMG0df-o6KlgTpB0s0NRzMMP2xthnyRRlEoCdNI']"
2019-01-18 20:53:58,058 DEBUG e.c.u.SafeUtils [Thread-46] token:"RUcdNMG0df-o6KlgTpB0s0NRzMMP2xthnyRRlEoCdNI"
2019-01-18 20:53:58,059 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postOwnPrefixPolicy
2019-01-18 20:53:58,059 DEBUG e.c.u.SafeUtils [Thread-46] postOwnPrefixPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:58,102 DEBUG e.c.u.SafeUtils [Thread-57] message:"['aTMOOc6Zoqlwd5xU3UEMY2xc7-jeqF6tydWM9UznU4Q']"
2019-01-18 20:53:58,102 DEBUG e.c.u.SafeUtils [Thread-57] token:"aTMOOc6Zoqlwd5xU3UEMY2xc7-jeqF6tydWM9UznU4Q"
2019-01-18 20:53:58,102 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postRoutingPolicy
2019-01-18 20:53:58,102 DEBUG e.c.u.SafeUtils [Thread-57] postRoutingPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:58,141 DEBUG e.c.u.SafeUtils [Thread-68] message:"['aTMOOc6Zoqlwd5xU3UEMY2xc7-jeqF6tydWM9UznU4Q']"
2019-01-18 20:53:58,141 DEBUG e.c.u.SafeUtils [Thread-68] token:"aTMOOc6Zoqlwd5xU3UEMY2xc7-jeqF6tydWM9UznU4Q"
2019-01-18 20:53:58,141 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postRoutingPolicy
2019-01-18 20:53:58,141 DEBUG e.c.u.SafeUtils [Thread-68] postRoutingPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:58,149 DEBUG e.c.u.SafeUtils [Thread-46] message:"['aTMOOc6Zoqlwd5xU3UEMY2xc7-jeqF6tydWM9UznU4Q']"
2019-01-18 20:53:58,149 DEBUG e.c.u.SafeUtils [Thread-46] token:"aTMOOc6Zoqlwd5xU3UEMY2xc7-jeqF6tydWM9UznU4Q"
2019-01-18 20:53:58,150 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postRoutingPolicy
2019-01-18 20:53:58,150 DEBUG e.c.u.SafeUtils [Thread-46] postRoutingPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:58,191 DEBUG e.c.u.SafeUtils [Thread-57] message:"['lVSpl85zO_Qe7kWyDTvN18F-5Rekdnf-dOqDSN7grHg']"
2019-01-18 20:53:58,191 DEBUG e.c.u.SafeUtils [Thread-57] token:"lVSpl85zO_Qe7kWyDTvN18F-5Rekdnf-dOqDSN7grHg"
2019-01-18 20:53:58,192 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postVerifyASPolicy
2019-01-18 20:53:58,192 DEBUG e.c.u.SafeUtils [Thread-57] postVerifyASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:58,229 DEBUG e.c.u.SafeUtils [Thread-68] message:"['lVSpl85zO_Qe7kWyDTvN18F-5Rekdnf-dOqDSN7grHg']"
2019-01-18 20:53:58,229 DEBUG e.c.u.SafeUtils [Thread-68] token:"lVSpl85zO_Qe7kWyDTvN18F-5Rekdnf-dOqDSN7grHg"
2019-01-18 20:53:58,229 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postVerifyASPolicy
2019-01-18 20:53:58,229 DEBUG e.c.u.SafeUtils [Thread-68] postVerifyASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:58,237 DEBUG e.c.u.SafeUtils [Thread-46] message:"['lVSpl85zO_Qe7kWyDTvN18F-5Rekdnf-dOqDSN7grHg']"
2019-01-18 20:53:58,237 DEBUG e.c.u.SafeUtils [Thread-46] token:"lVSpl85zO_Qe7kWyDTvN18F-5Rekdnf-dOqDSN7grHg"
2019-01-18 20:53:58,237 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postVerifyASPolicy
2019-01-18 20:53:58,237 DEBUG e.c.u.SafeUtils [Thread-46] postVerifyASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:53:58,281 DEBUG e.c.u.SafeUtils [Thread-57] message:"['yI3Lt4CeWMAJQTBks5Gq_-Zh77jMzEHqnkIghHdOI8Q']"
2019-01-18 20:53:58,281 DEBUG e.c.u.SafeUtils [Thread-57] token:"yI3Lt4CeWMAJQTBks5Gq_-Zh77jMzEHqnkIghHdOI8Q"
2019-01-18 20:53:58,281 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStitchPolicy
2019-01-18 20:53:58,281 DEBUG e.c.u.SafeUtils [Thread-57] postStitchPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,318 DEBUG e.c.u.SafeUtils [Thread-68] message:"['yI3Lt4CeWMAJQTBks5Gq_-Zh77jMzEHqnkIghHdOI8Q']"
2019-01-18 20:53:58,318 DEBUG e.c.u.SafeUtils [Thread-68] token:"yI3Lt4CeWMAJQTBks5Gq_-Zh77jMzEHqnkIghHdOI8Q"
2019-01-18 20:53:58,318 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStitchPolicy
2019-01-18 20:53:58,318 DEBUG e.c.u.SafeUtils [Thread-68] postStitchPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,330 DEBUG e.c.u.SafeUtils [Thread-46] message:"['yI3Lt4CeWMAJQTBks5Gq_-Zh77jMzEHqnkIghHdOI8Q']"
2019-01-18 20:53:58,330 DEBUG e.c.u.SafeUtils [Thread-46] token:"yI3Lt4CeWMAJQTBks5Gq_-Zh77jMzEHqnkIghHdOI8Q"
2019-01-18 20:53:58,330 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStitchPolicy
2019-01-18 20:53:58,330 DEBUG e.c.u.SafeUtils [Thread-46] postStitchPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,370 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Qk4adp6RG9Itc4Sic8J75EIIkfOoe7rlIy1KMoGxAOU']"
2019-01-18 20:53:58,370 DEBUG e.c.u.SafeUtils [Thread-57] token:"Qk4adp6RG9Itc4Sic8J75EIIkfOoe7rlIy1KMoGxAOU"
2019-01-18 20:53:58,370 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postOwnPrefixPolicy
2019-01-18 20:53:58,370 DEBUG e.c.u.SafeUtils [Thread-57] postOwnPrefixPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,408 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Qk4adp6RG9Itc4Sic8J75EIIkfOoe7rlIy1KMoGxAOU']"
2019-01-18 20:53:58,408 DEBUG e.c.u.SafeUtils [Thread-68] token:"Qk4adp6RG9Itc4Sic8J75EIIkfOoe7rlIy1KMoGxAOU"
2019-01-18 20:53:58,408 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postOwnPrefixPolicy
2019-01-18 20:53:58,408 DEBUG e.c.u.SafeUtils [Thread-68] postOwnPrefixPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,418 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Qk4adp6RG9Itc4Sic8J75EIIkfOoe7rlIy1KMoGxAOU']"
2019-01-18 20:53:58,418 DEBUG e.c.u.SafeUtils [Thread-46] token:"Qk4adp6RG9Itc4Sic8J75EIIkfOoe7rlIy1KMoGxAOU"
2019-01-18 20:53:58,419 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postOwnPrefixPolicy
2019-01-18 20:53:58,419 DEBUG e.c.u.SafeUtils [Thread-46] postOwnPrefixPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,460 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9sfuxmHz9pp63jteymc3K_uxI6s_FC4OFLmb5hfpN2Y']"
2019-01-18 20:53:58,460 DEBUG e.c.u.SafeUtils [Thread-57] token:"9sfuxmHz9pp63jteymc3K_uxI6s_FC4OFLmb5hfpN2Y"
2019-01-18 20:53:58,460 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postRoutingPolicy
2019-01-18 20:53:58,461 DEBUG e.c.u.SafeUtils [Thread-57] postRoutingPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,496 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9sfuxmHz9pp63jteymc3K_uxI6s_FC4OFLmb5hfpN2Y']"
2019-01-18 20:53:58,496 DEBUG e.c.u.SafeUtils [Thread-68] token:"9sfuxmHz9pp63jteymc3K_uxI6s_FC4OFLmb5hfpN2Y"
2019-01-18 20:53:58,496 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postRoutingPolicy
2019-01-18 20:53:58,496 DEBUG e.c.u.SafeUtils [Thread-68] postRoutingPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,506 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9sfuxmHz9pp63jteymc3K_uxI6s_FC4OFLmb5hfpN2Y']"
2019-01-18 20:53:58,506 DEBUG e.c.u.SafeUtils [Thread-46] token:"9sfuxmHz9pp63jteymc3K_uxI6s_FC4OFLmb5hfpN2Y"
2019-01-18 20:53:58,506 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postRoutingPolicy
2019-01-18 20:53:58,506 DEBUG e.c.u.SafeUtils [Thread-46] postRoutingPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,550 DEBUG e.c.u.SafeUtils [Thread-57] message:"['s2O_FHGs26VraFVrfoMmgusmsVxj-EcdY5hWFtd4uZc']"
2019-01-18 20:53:58,550 DEBUG e.c.u.SafeUtils [Thread-57] token:"s2O_FHGs26VraFVrfoMmgusmsVxj-EcdY5hWFtd4uZc"
2019-01-18 20:53:58,550 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postVerifyASPolicy
2019-01-18 20:53:58,550 DEBUG e.c.u.SafeUtils [Thread-57] postVerifyASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,585 DEBUG e.c.u.SafeUtils [Thread-68] message:"['s2O_FHGs26VraFVrfoMmgusmsVxj-EcdY5hWFtd4uZc']"
2019-01-18 20:53:58,585 DEBUG e.c.u.SafeUtils [Thread-68] token:"s2O_FHGs26VraFVrfoMmgusmsVxj-EcdY5hWFtd4uZc"
2019-01-18 20:53:58,585 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postVerifyASPolicy
2019-01-18 20:53:58,585 DEBUG e.c.u.SafeUtils [Thread-68] postVerifyASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,596 DEBUG e.c.u.SafeUtils [Thread-46] message:"['s2O_FHGs26VraFVrfoMmgusmsVxj-EcdY5hWFtd4uZc']"
2019-01-18 20:53:58,596 DEBUG e.c.u.SafeUtils [Thread-46] token:"s2O_FHGs26VraFVrfoMmgusmsVxj-EcdY5hWFtd4uZc"
2019-01-18 20:53:58,596 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postVerifyASPolicy
2019-01-18 20:53:58,596 DEBUG e.c.u.SafeUtils [Thread-46] postVerifyASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:53:58,641 DEBUG e.c.u.SafeUtils [Thread-57] message:"['bB8S7YsYBU4S7lbO9Wo9KbU3BBQ2kJcTsWQAX8lmIsc']"
2019-01-18 20:53:58,641 DEBUG e.c.u.SafeUtils [Thread-57] token:"bB8S7YsYBU4S7lbO9Wo9KbU3BBQ2kJcTsWQAX8lmIsc"
2019-01-18 20:53:58,641 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postMakeIPTokenSet
2019-01-18 20:53:58,641 DEBUG e.c.u.SafeUtils [Thread-57] postMakeIPTokenSet  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["ipv4\"192.1.1.1/24\""]}
2019-01-18 20:53:58,674 DEBUG e.c.u.SafeUtils [Thread-68] message:"['bB8S7YsYBU4S7lbO9Wo9KbU3BBQ2kJcTsWQAX8lmIsc']"
2019-01-18 20:53:58,674 DEBUG e.c.u.SafeUtils [Thread-68] token:"bB8S7YsYBU4S7lbO9Wo9KbU3BBQ2kJcTsWQAX8lmIsc"
2019-01-18 20:53:58,674 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postMakeIPTokenSet
2019-01-18 20:53:58,674 DEBUG e.c.u.SafeUtils [Thread-68] postMakeIPTokenSet  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["ipv4\"192.1.1.1/24\""]}
2019-01-18 20:53:58,685 DEBUG e.c.u.SafeUtils [Thread-46] message:"['bB8S7YsYBU4S7lbO9Wo9KbU3BBQ2kJcTsWQAX8lmIsc']"
2019-01-18 20:53:58,685 DEBUG e.c.u.SafeUtils [Thread-46] token:"bB8S7YsYBU4S7lbO9Wo9KbU3BBQ2kJcTsWQAX8lmIsc"
2019-01-18 20:53:58,685 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postMakeIPTokenSet
2019-01-18 20:53:58,685 DEBUG e.c.u.SafeUtils [Thread-46] postMakeIPTokenSet  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["ipv4\"192.1.1.1/24\""]}
2019-01-18 20:53:58,728 DEBUG e.c.u.SafeUtils [Thread-57] message:"['CllpyRBVhEXkh962jG1Ct9QFXcFAfFO_4V7BFXMr1HY']"
2019-01-18 20:53:58,728 DEBUG e.c.u.SafeUtils [Thread-57] token:"CllpyRBVhEXkh962jG1Ct9QFXcFAfFO_4V7BFXMr1HY"
2019-01-18 20:53:58,728 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:53:58,728 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:58,765 DEBUG e.c.u.SafeUtils [Thread-68] message:"['CllpyRBVhEXkh962jG1Ct9QFXcFAfFO_4V7BFXMr1HY']"
2019-01-18 20:53:58,765 DEBUG e.c.u.SafeUtils [Thread-68] token:"CllpyRBVhEXkh962jG1Ct9QFXcFAfFO_4V7BFXMr1HY"
2019-01-18 20:53:58,765 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:53:58,765 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:58,773 DEBUG e.c.u.SafeUtils [Thread-46] message:"['CllpyRBVhEXkh962jG1Ct9QFXcFAfFO_4V7BFXMr1HY']"
2019-01-18 20:53:58,773 DEBUG e.c.u.SafeUtils [Thread-46] token:"CllpyRBVhEXkh962jG1Ct9QFXcFAfFO_4V7BFXMr1HY"
2019-01-18 20:53:58,773 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:53:58,773 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:58,791 DEBUG e.c.u.Exec [Thread-113] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:58,791 DEBUG e.c.u.Exec [Thread-113] exit-status: 1
2019-01-18 20:53:58,817 DEBUG e.c.u.SafeUtils [Thread-57] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:53:58,817 DEBUG e.c.u.SafeUtils [Thread-57] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:53:58,817 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:58,818 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:53:58,833 DEBUG e.c.u.Exec [Thread-115] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:58,833 DEBUG e.c.u.Exec [Thread-115] exit-status: 1
2019-01-18 20:53:58,839 DEBUG e.c.u.Exec [Thread-114] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:58,839 DEBUG e.c.u.Exec [Thread-114] exit-status: 1
2019-01-18 20:53:58,849 DEBUG e.c.u.Exec [Thread-116] ovs-ofctl: unknown command 'del-br'; use --help for help

2019-01-18 20:53:58,849 DEBUG e.c.u.Exec [Thread-116] exit-status: 1
2019-01-18 20:53:58,849 INFO e.c.s.SliceManager [Thread-1] loadSlice sdx-1-cnert
2019-01-18 20:53:58,849 INFO e.c.s.SliceManager [Thread-1] loadSlice sdx-1-cnert
2019-01-18 20:53:58,854 DEBUG e.c.u.SafeUtils [Thread-68] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:53:58,854 DEBUG e.c.u.SafeUtils [Thread-68] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:53:58,854 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:58,854 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:53:58,862 DEBUG e.c.u.SafeUtils [Thread-46] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:53:58,862 DEBUG e.c.u.SafeUtils [Thread-46] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:53:58,862 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:58,862 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:53:58,914 DEBUG e.c.u.SafeUtils [Thread-57] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:58,914 DEBUG e.c.u.SafeUtils [Thread-57] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:53:58,914 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:53:58,914 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:53:58,950 DEBUG e.c.u.SafeUtils [Thread-68] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:58,950 DEBUG e.c.u.SafeUtils [Thread-68] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:53:58,950 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:53:58,951 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:53:58,952 DEBUG e.c.u.SafeUtils [Thread-46] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:58,952 DEBUG e.c.u.SafeUtils [Thread-46] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:53:58,953 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:53:58,953 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:53:59,005 DEBUG e.c.u.SafeUtils [Thread-57] message:"['RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y']"
2019-01-18 20:53:59,006 DEBUG e.c.u.SafeUtils [Thread-57] token:"RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y"
2019-01-18 20:53:59,006 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:59,006 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:53:59,041 DEBUG e.c.u.SafeUtils [Thread-46] message:"['RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y']"
2019-01-18 20:53:59,041 DEBUG e.c.u.SafeUtils [Thread-46] token:"RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y"
2019-01-18 20:53:59,042 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:59,042 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:53:59,048 DEBUG e.c.u.SafeUtils [Thread-68] message:"['RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y']"
2019-01-18 20:53:59,048 DEBUG e.c.u.SafeUtils [Thread-68] token:"RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y"
2019-01-18 20:53:59,048 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:59,048 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:53:59,102 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Git_YiJMaEZLARC8bEjwYb3cp9MefZBjGfIbrDBmo1E', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:59,102 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:53:59,103 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:59,138 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Git_YiJMaEZLARC8bEjwYb3cp9MefZBjGfIbrDBmo1E', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:59,139 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:53:59,139 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:59,150 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Git_YiJMaEZLARC8bEjwYb3cp9MefZBjGfIbrDBmo1E', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:59,151 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:53:59,151 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:59,194 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:53:59,194 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:53:59,194 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:53:59,194 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:59,228 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:53:59,228 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:53:59,228 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:53:59,228 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:59,238 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:53:59,238 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:53:59,238 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:53:59,239 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:53:59,284 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:53:59,284 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:53:59,284 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:53:59,284 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:53:59,316 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:53:59,316 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:53:59,316 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:53:59,316 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:53:59,327 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:53:59,327 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:53:59,327 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:53:59,327 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:53:59,371 DEBUG e.c.u.SafeUtils [Thread-57] message:"['YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY']"
2019-01-18 20:53:59,371 DEBUG e.c.u.SafeUtils [Thread-57] token:"YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY"
2019-01-18 20:53:59,372 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:53:59,372 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert"]}
2019-01-18 20:53:59,405 DEBUG e.c.u.SafeUtils [Thread-46] message:"['YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY']"
2019-01-18 20:53:59,405 DEBUG e.c.u.SafeUtils [Thread-46] token:"YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY"
2019-01-18 20:53:59,405 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:53:59,405 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert"]}
2019-01-18 20:53:59,416 DEBUG e.c.u.SafeUtils [Thread-68] message:"['YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY']"
2019-01-18 20:53:59,416 DEBUG e.c.u.SafeUtils [Thread-68] token:"YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY"
2019-01-18 20:53:59,416 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:53:59,416 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert"]}
2019-01-18 20:53:59,465 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G30nvxrjnlDweOhjEhXeYpFDF3m-nD-5WymmFn6qa_A', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:59,466 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:53:59,466 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,497 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G30nvxrjnlDweOhjEhXeYpFDF3m-nD-5WymmFn6qa_A', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:59,497 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:53:59,498 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,510 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G30nvxrjnlDweOhjEhXeYpFDF3m-nD-5WymmFn6qa_A', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:53:59,510 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:53:59,510 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,553 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:53:59,553 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:53:59,553 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:53:59,554 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,587 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:53:59,587 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:53:59,587 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:53:59,587 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,599 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:53:59,599 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:53:59,599 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:53:59,599 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,644 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:53:59,644 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:53:59,644 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:53:59,644 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,675 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:53:59,675 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:53:59,675 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:53:59,675 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,691 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:53:59,692 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:53:59,692 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:53:59,692 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,732 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:53:59,732 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:53:59,732 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:53:59,732 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,762 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:53:59,762 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:53:59,762 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:53:59,763 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,780 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:53:59,780 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:53:59,780 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:53:59,780 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:53:59,822 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:53:59,822 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:53:59,822 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:53:59,822 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:53:59,848 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:53:59,849 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:53:59,849 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:53:59,849 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:53:59,869 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:53:59,869 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:53:59,870 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:53:59,870 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:53:59,907 DEBUG e.c.u.SafeUtils [Thread-57] message:"['JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4']"
2019-01-18 20:53:59,907 DEBUG e.c.u.SafeUtils [Thread-57] token:"JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"
2019-01-18 20:53:59,908 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:53:59,908 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:53:59,935 DEBUG e.c.u.SafeUtils [Thread-46] message:"['JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4']"
2019-01-18 20:53:59,935 DEBUG e.c.u.SafeUtils [Thread-46] token:"JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"
2019-01-18 20:53:59,935 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:53:59,935 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:53:59,957 DEBUG e.c.u.SafeUtils [Thread-68] message:"['JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4']"
2019-01-18 20:53:59,957 DEBUG e.c.u.SafeUtils [Thread-68] token:"JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"
2019-01-18 20:53:59,957 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:53:59,958 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:53:59,999 DEBUG e.c.u.SafeUtils [Thread-57] message:"['FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s']"
2019-01-18 20:53:59,999 DEBUG e.c.u.SafeUtils [Thread-57] token:"FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s"
2019-01-18 20:53:59,999 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:53:59,999 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"]}
2019-01-18 20:54:00,018 DEBUG e.c.u.SafeUtils [Thread-46] message:"['FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s']"
2019-01-18 20:54:00,018 DEBUG e.c.u.SafeUtils [Thread-46] token:"FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s"
2019-01-18 20:54:00,018 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:00,018 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"]}
2019-01-18 20:54:00,043 DEBUG e.c.u.SafeUtils [Thread-68] message:"['FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s']"
2019-01-18 20:54:00,043 DEBUG e.c.u.SafeUtils [Thread-68] token:"FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s"
2019-01-18 20:54:00,043 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:00,043 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"]}
2019-01-18 20:54:00,084 DEBUG e.c.u.SafeUtils [Thread-57] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:00,084 DEBUG e.c.u.SafeUtils [Thread-57] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:54:00,084 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:00,084 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,102 DEBUG e.c.u.SafeUtils [Thread-46] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:00,102 DEBUG e.c.u.SafeUtils [Thread-46] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:54:00,102 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:00,102 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,127 DEBUG e.c.u.SafeUtils [Thread-68] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:00,127 DEBUG e.c.u.SafeUtils [Thread-68] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:54:00,127 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:00,128 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,165 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,165 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:00,165 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,182 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,182 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:00,182 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,211 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,211 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:00,211 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,249 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,249 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:00,249 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,269 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,269 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:00,269 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,292 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,292 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:00,292 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,343 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,344 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:00,344 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,353 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,353 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:00,353 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,390 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,390 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:00,390 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:00,434 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,434 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:00,434 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,440 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,440 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:00,441 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,480 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:00,480 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:00,480 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,526 DEBUG e.c.u.SafeUtils [Thread-57] message:"['clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0']"
2019-01-18 20:54:00,526 DEBUG e.c.u.SafeUtils [Thread-57] token:"clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0"
2019-01-18 20:54:00,526 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:00,526 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,531 DEBUG e.c.u.SafeUtils [Thread-46] message:"['clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0']"
2019-01-18 20:54:00,531 DEBUG e.c.u.SafeUtils [Thread-46] token:"clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0"
2019-01-18 20:54:00,531 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:00,531 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,574 DEBUG e.c.u.SafeUtils [Thread-68] message:"['clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0']"
2019-01-18 20:54:00,574 DEBUG e.c.u.SafeUtils [Thread-68] token:"clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0"
2019-01-18 20:54:00,574 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:00,574 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,619 DEBUG e.c.u.SafeUtils [Thread-57] message:"['hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY']"
2019-01-18 20:54:00,619 DEBUG e.c.u.SafeUtils [Thread-57] token:"hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY"
2019-01-18 20:54:00,619 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:00,619 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,623 DEBUG e.c.u.SafeUtils [Thread-46] message:"['hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY']"
2019-01-18 20:54:00,623 DEBUG e.c.u.SafeUtils [Thread-46] token:"hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY"
2019-01-18 20:54:00,623 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:00,623 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,674 DEBUG e.c.u.SafeUtils [Thread-68] message:"['hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY']"
2019-01-18 20:54:00,674 DEBUG e.c.u.SafeUtils [Thread-68] token:"hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY"
2019-01-18 20:54:00,674 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:00,674 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,710 DEBUG e.c.u.SafeUtils [Thread-57] message:"['5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk']"
2019-01-18 20:54:00,710 DEBUG e.c.u.SafeUtils [Thread-57] token:"5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk"
2019-01-18 20:54:00,710 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:00,710 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,717 DEBUG e.c.u.SafeUtils [Thread-46] message:"['5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk']"
2019-01-18 20:54:00,717 DEBUG e.c.u.SafeUtils [Thread-46] token:"5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk"
2019-01-18 20:54:00,717 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:00,717 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,762 DEBUG e.c.u.SafeUtils [Thread-68] message:"['5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk']"
2019-01-18 20:54:00,762 DEBUG e.c.u.SafeUtils [Thread-68] token:"5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk"
2019-01-18 20:54:00,762 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:00,762 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:00,793 DEBUG e.c.u.SafeUtils [Thread-57] message:"['UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c']"
2019-01-18 20:54:00,793 DEBUG e.c.u.SafeUtils [Thread-57] token:"UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c"
2019-01-18 20:54:00,793 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:00,793 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:00,805 DEBUG e.c.u.SafeUtils [Thread-46] message:"['UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c']"
2019-01-18 20:54:00,805 DEBUG e.c.u.SafeUtils [Thread-46] token:"UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c"
2019-01-18 20:54:00,805 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:00,805 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:00,848 DEBUG e.c.u.SafeUtils [Thread-68] message:"['UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c']"
2019-01-18 20:54:00,848 DEBUG e.c.u.SafeUtils [Thread-68] token:"UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c"
2019-01-18 20:54:00,848 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:00,848 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:00,879 DEBUG e.c.u.SafeUtils [Thread-57] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:54:00,879 DEBUG e.c.u.SafeUtils [Thread-57] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:54:00,879 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:00,879 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:54:00,889 DEBUG e.c.u.SafeUtils [Thread-46] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:54:00,890 DEBUG e.c.u.SafeUtils [Thread-46] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:54:00,890 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:00,890 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:54:00,897 DEBUG e.s.c.SliceHelper [Thread-1] Start checking prerequisites
2019-01-18 20:54:00,898 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:00,898 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 20:54:00,899 DEBUG e.c.s.SliceManager [Thread-125] 165.124.159.10 run commands:ovs-vsctl show
2019-01-18 20:54:00,899 DEBUG e.c.s.SliceManager [Thread-125] 165.124.159.10 run commands:ovs-vsctl show
2019-01-18 20:54:00,900 DEBUG e.c.s.SliceManager [Thread-126] 128.194.6.142 run commands:ovs-vsctl show
2019-01-18 20:54:00,900 DEBUG e.c.s.SliceManager [Thread-126] 128.194.6.142 run commands:ovs-vsctl show
2019-01-18 20:54:00,900 DEBUG e.c.u.Exec [Thread-125] 165.124.159.10:ovs-vsctl show
2019-01-18 20:54:00,900 DEBUG e.c.u.Exec [Thread-129] 128.194.6.140:docker ps
2019-01-18 20:54:00,900 DEBUG e.c.u.Exec [Thread-126] 128.194.6.142:ovs-vsctl show
2019-01-18 20:54:00,900 DEBUG e.c.s.SliceManager [Thread-127] 165.124.159.11 run commands:ovs-vsctl show
2019-01-18 20:54:00,900 DEBUG e.c.s.SliceManager [Thread-127] 165.124.159.11 run commands:ovs-vsctl show
2019-01-18 20:54:00,900 DEBUG e.c.u.Exec [Thread-127] 165.124.159.11:ovs-vsctl show
2019-01-18 20:54:00,900 DEBUG e.c.s.SliceManager [Thread-128] 128.194.6.148 run commands:ovs-vsctl show
2019-01-18 20:54:00,900 DEBUG e.c.s.SliceManager [Thread-128] 128.194.6.148 run commands:ovs-vsctl show
2019-01-18 20:54:00,900 DEBUG e.c.u.Exec [Thread-128] 128.194.6.148:ovs-vsctl show
2019-01-18 20:54:00,934 DEBUG e.c.u.SafeUtils [Thread-68] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:54:00,934 DEBUG e.c.u.SafeUtils [Thread-68] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:54:00,934 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:00,935 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:54:00,972 DEBUG e.c.u.SafeUtils [Thread-57] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:00,972 DEBUG e.c.u.SafeUtils [Thread-57] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:54:00,972 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:00,972 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:00,979 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 20:54:00,979 INFO e.c.u.SafeUtils [Thread-130] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 20:54:00,979 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:00,979 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"sdx","otherValues":["sdx"]}
2019-01-18 20:54:00,981 DEBUG e.c.u.SafeUtils [Thread-46] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:00,981 DEBUG e.c.u.SafeUtils [Thread-46] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:54:00,981 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:00,981 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:01,028 DEBUG e.c.u.SafeUtils [Thread-68] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:01,028 DEBUG e.c.u.SafeUtils [Thread-68] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:54:01,028 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:01,028 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:01,059 DEBUG e.c.u.SafeUtils [Thread-57] message:"['S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8']"
2019-01-18 20:54:01,059 DEBUG e.c.u.SafeUtils [Thread-57] token:"S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8"
2019-01-18 20:54:01,059 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:01,059 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:01,065 DEBUG e.c.u.SafeUtils [Thread-130] message:"['4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28']"
2019-01-18 20:54:01,065 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:01,065 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"sdx","otherValues":[]}
2019-01-18 20:54:01,067 DEBUG e.c.u.SafeUtils [Thread-46] message:"['S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8']"
2019-01-18 20:54:01,067 DEBUG e.c.u.SafeUtils [Thread-46] token:"S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8"
2019-01-18 20:54:01,067 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:01,067 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:01,115 DEBUG e.c.u.SafeUtils [Thread-68] message:"['S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8']"
2019-01-18 20:54:01,115 DEBUG e.c.u.SafeUtils [Thread-68] token:"S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8"
2019-01-18 20:54:01,115 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:01,115 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:01,150 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Mq3GGLZApyFU1FBt-cGRWSCxH0R5pzscP0dR2AWXEAM', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:01,150 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:01,150 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:01,158 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Mq3GGLZApyFU1FBt-cGRWSCxH0R5pzscP0dR2AWXEAM', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:01,158 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:01,158 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:01,160 DEBUG e.c.u.SafeUtils [Thread-130] message:"['wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o']"
2019-01-18 20:54:01,160 DEBUG e.c.u.SafeUtils [Thread-130] token:"wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o"
2019-01-18 20:54:01,160 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:01,160 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 20:54:01,204 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Mq3GGLZApyFU1FBt-cGRWSCxH0R5pzscP0dR2AWXEAM', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:01,205 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:01,205 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:01,233 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:01,233 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:01,233 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:01,233 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:01,240 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 20:54:01,240 INFO e.c.u.SafeUtils [Thread-130] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 20:54:01,240 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:01,240 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"tagauthority","otherValues":["tagauthority"]}
2019-01-18 20:54:01,243 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:01,244 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:01,244 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:01,244 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:01,298 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:01,298 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:01,298 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:01,298 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:01,319 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:01,319 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:01,320 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:01,320 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:01,327 DEBUG e.c.u.SafeUtils [Thread-130] message:"['0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc']"
2019-01-18 20:54:01,327 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:01,327 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"tagauthority","otherValues":[]}
2019-01-18 20:54:01,331 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:01,332 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:01,332 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:01,332 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:01,384 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:01,384 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:01,384 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:01,384 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:01,410 DEBUG e.c.u.SafeUtils [Thread-57] message:"['-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs']"
2019-01-18 20:54:01,410 DEBUG e.c.u.SafeUtils [Thread-57] token:"-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs"
2019-01-18 20:54:01,410 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:01,410 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert"]}
2019-01-18 20:54:01,415 DEBUG e.c.u.SafeUtils [Thread-130] message:"['B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow']"
2019-01-18 20:54:01,415 DEBUG e.c.u.SafeUtils [Thread-130] token:"B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow"
2019-01-18 20:54:01,415 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:01,415 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"tagauthority","otherValues":[]}
2019-01-18 20:54:01,420 DEBUG e.c.u.SafeUtils [Thread-46] message:"['-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs']"
2019-01-18 20:54:01,420 DEBUG e.c.u.SafeUtils [Thread-46] token:"-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs"
2019-01-18 20:54:01,420 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:01,420 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert"]}
2019-01-18 20:54:01,472 DEBUG e.c.u.SafeUtils [Thread-68] message:"['-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs']"
2019-01-18 20:54:01,472 DEBUG e.c.u.SafeUtils [Thread-68] token:"-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs"
2019-01-18 20:54:01,472 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:01,472 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert"]}
2019-01-18 20:54:01,498 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }"
2019-01-18 20:54:01,498 INFO e.c.u.SafeUtils [Thread-130] { '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }
2019-01-18 20:54:01,498 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:01,498 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"geniroot","otherValues":["geniroot"]}
2019-01-18 20:54:01,504 DEBUG e.c.u.SafeUtils [Thread-57] message:"['ujYkcZkiq3sh_BA0bY1zgQW-cLEOdjI1ccsjHgxd9rA', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:01,504 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:01,504 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,509 DEBUG e.c.u.SafeUtils [Thread-46] message:"['ujYkcZkiq3sh_BA0bY1zgQW-cLEOdjI1ccsjHgxd9rA', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:01,510 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:01,510 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,564 DEBUG e.c.u.SafeUtils [Thread-68] message:"['ujYkcZkiq3sh_BA0bY1zgQW-cLEOdjI1ccsjHgxd9rA', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:01,564 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:01,564 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,584 DEBUG e.c.u.SafeUtils [Thread-130] message:"['w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo']"
2019-01-18 20:54:01,585 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:01,585 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"geniroot","otherValues":[]}
2019-01-18 20:54:01,589 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:01,589 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:01,589 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:01,589 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,594 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:01,595 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:01,595 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:01,595 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,649 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:01,650 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:01,650 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:01,650 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,671 DEBUG e.c.u.SafeUtils [Thread-130] message:"['yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY']"
2019-01-18 20:54:01,671 DEBUG e.c.u.SafeUtils [Thread-130] token:"yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY"
2019-01-18 20:54:01,671 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:01,672 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"geniroot","otherValues":[]}
2019-01-18 20:54:01,675 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:01,675 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:01,675 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:01,675 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,681 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:01,681 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:01,681 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:01,681 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,735 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:01,736 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:01,736 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:01,736 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,756 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }"
2019-01-18 20:54:01,756 INFO e.c.u.SafeUtils [Thread-130] { 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }
2019-01-18 20:54:01,756 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:01,756 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"rpkiroot","otherValues":["rpkiroot"]}
2019-01-18 20:54:01,761 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:01,761 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:01,761 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:01,761 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,767 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:01,767 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:01,767 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:01,767 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,820 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:01,820 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:01,820 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:01,820 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:01,844 DEBUG e.c.u.SafeUtils [Thread-130] message:"['FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE']"
2019-01-18 20:54:01,844 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:01,844 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 20:54:01,847 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:01,848 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:01,848 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:01,848 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:01,852 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:01,852 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:01,852 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:01,852 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:01,904 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:01,904 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:01,904 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:01,904 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:01,931 DEBUG e.c.u.SafeUtils [Thread-130] message:"['-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA']"
2019-01-18 20:54:01,931 DEBUG e.c.u.SafeUtils [Thread-130] token:"-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA"
2019-01-18 20:54:01,931 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:01,931 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 20:54:01,934 DEBUG e.c.u.SafeUtils [Thread-57] message:"['kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw']"
2019-01-18 20:54:01,934 DEBUG e.c.u.SafeUtils [Thread-57] token:"kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"
2019-01-18 20:54:01,934 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:01,934 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:01,938 DEBUG e.c.u.SafeUtils [Thread-46] message:"['kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw']"
2019-01-18 20:54:01,938 DEBUG e.c.u.SafeUtils [Thread-46] token:"kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"
2019-01-18 20:54:01,938 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:01,938 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:01,991 DEBUG e.c.u.SafeUtils [Thread-68] message:"['kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw']"
2019-01-18 20:54:01,991 DEBUG e.c.u.SafeUtils [Thread-68] token:"kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"
2019-01-18 20:54:01,992 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:01,992 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,017 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }"
2019-01-18 20:54:02,017 INFO e.c.u.SafeUtils [Thread-130] { 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }
2019-01-18 20:54:02,017 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:02,017 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p1","otherValues":["key_p1"]}
2019-01-18 20:54:02,021 DEBUG e.c.u.SafeUtils [Thread-57] message:"['pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok']"
2019-01-18 20:54:02,021 DEBUG e.c.u.SafeUtils [Thread-57] token:"pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok"
2019-01-18 20:54:02,021 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:02,021 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"]}
2019-01-18 20:54:02,024 DEBUG e.c.u.SafeUtils [Thread-46] message:"['pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok']"
2019-01-18 20:54:02,024 DEBUG e.c.u.SafeUtils [Thread-46] token:"pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok"
2019-01-18 20:54:02,024 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:02,024 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"]}
2019-01-18 20:54:02,076 DEBUG e.c.u.SafeUtils [Thread-68] message:"['pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok']"
2019-01-18 20:54:02,076 DEBUG e.c.u.SafeUtils [Thread-68] token:"pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok"
2019-01-18 20:54:02,076 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:02,076 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"]}
2019-01-18 20:54:02,110 DEBUG e.c.u.SafeUtils [Thread-130] message:"['FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE']"
2019-01-18 20:54:02,110 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:02,110 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p1","otherValues":[]}
2019-01-18 20:54:02,111 DEBUG e.c.u.SafeUtils [Thread-57] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:02,111 DEBUG e.c.u.SafeUtils [Thread-57] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:54:02,111 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:02,112 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,112 DEBUG e.c.u.SafeUtils [Thread-46] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:02,112 DEBUG e.c.u.SafeUtils [Thread-46] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:54:02,112 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:02,113 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,162 DEBUG e.c.u.SafeUtils [Thread-68] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:02,162 DEBUG e.c.u.SafeUtils [Thread-68] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:54:02,162 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:02,162 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,194 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,194 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:02,194 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,204 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 20:54:02,205 DEBUG e.c.u.SafeUtils [Thread-130] token:"Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034"
2019-01-18 20:54:02,205 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:02,205 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p1","otherValues":[]}
2019-01-18 20:54:02,205 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,205 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:02,205 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,250 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,250 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:02,250 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,281 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,281 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:02,281 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,287 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }"
2019-01-18 20:54:02,287 INFO e.c.u.SafeUtils [Thread-130] { 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }
2019-01-18 20:54:02,287 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:02,287 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p2","otherValues":["key_p2"]}
2019-01-18 20:54:02,292 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,292 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:02,292 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,338 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,338 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:02,338 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,363 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,363 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:02,363 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,376 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,376 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:02,377 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,377 DEBUG e.c.u.SafeUtils [Thread-130] message:"['SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA']"
2019-01-18 20:54:02,377 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:02,377 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p2","otherValues":[]}
2019-01-18 20:54:02,423 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,423 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:02,424 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:02,446 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,446 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:02,446 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,446 DEBUG e.c.u.Exec [Thread-129] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
5def73b7b74f        yaoyj11/plexus      "/bin/bash"         About an hour ago   Up About an hour    0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-01-18 20:54:02,446 DEBUG e.c.u.Exec [Thread-129] exit-status: 0
2019-01-18 20:54:02,447 DEBUG e.s.c.SliceHelper [Thread-129] plexus controller has started
2019-01-18 20:54:02,467 DEBUG e.c.u.SafeUtils [Thread-130] message:"['QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 20:54:02,467 DEBUG e.c.u.SafeUtils [Thread-130] token:"QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE"
2019-01-18 20:54:02,467 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:02,468 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p2","otherValues":[]}
2019-01-18 20:54:02,469 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,469 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:02,469 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,514 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:02,514 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:02,514 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,533 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8']"
2019-01-18 20:54:02,534 DEBUG e.c.u.SafeUtils [Thread-57] token:"Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8"
2019-01-18 20:54:02,534 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:02,534 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,547 DEBUG e.c.u.Exec [Thread-127] 1bc4c5b3-c2ba-4b35-beca-ed280103f856
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.140:6633"
            is_connected: true
        Port "ens7"
            Interface "ens7"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:54:02,547 DEBUG e.c.u.Exec [Thread-127] exit-status: 0
2019-01-18 20:54:02,549 DEBUG e.c.s.SliceManager [Thread-127] 165.124.159.11 run commands:ls
2019-01-18 20:54:02,549 DEBUG e.c.s.SliceManager [Thread-127] 165.124.159.11 run commands:ls
2019-01-18 20:54:02,549 DEBUG e.c.u.Exec [Thread-127] 165.124.159.11:ls
2019-01-18 20:54:02,550 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }"
2019-01-18 20:54:02,550 INFO e.c.u.SafeUtils [Thread-130] { 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }
2019-01-18 20:54:02,550 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:02,550 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p3","otherValues":["key_p3"]}
2019-01-18 20:54:02,558 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8']"
2019-01-18 20:54:02,559 DEBUG e.c.u.SafeUtils [Thread-46] token:"Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8"
2019-01-18 20:54:02,559 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:02,559 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,575 DEBUG e.c.u.Exec [Thread-125] 049bfce5-49ae-460d-8a1e-0aba4c55cc9d
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.140:6633"
            is_connected: true
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens8"
            Interface "ens8"
                error: "could not open network device ens8 (No such device)"
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
    ovs_version: "2.8.1"

2019-01-18 20:54:02,575 DEBUG e.c.u.Exec [Thread-125] exit-status: 0
2019-01-18 20:54:02,576 DEBUG e.c.s.SliceManager [Thread-125] 165.124.159.10 run commands:ls
2019-01-18 20:54:02,576 DEBUG e.c.s.SliceManager [Thread-125] 165.124.159.10 run commands:ls
2019-01-18 20:54:02,577 DEBUG e.c.u.Exec [Thread-125] 165.124.159.10:ls
2019-01-18 20:54:02,600 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8']"
2019-01-18 20:54:02,601 DEBUG e.c.u.SafeUtils [Thread-68] token:"Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8"
2019-01-18 20:54:02,601 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:02,601 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,609 DEBUG e.c.u.Exec [Thread-128] d086ed46-c6c3-49ed-8da9-31e8673c1468
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.140:6633"
            is_connected: true
        Port "ens8"
            Interface "ens8"
                error: "could not open network device ens8 (No such device)"
        Port "ens6"
            Interface "ens6"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens9"
            Interface "ens9"
                error: "could not open network device ens9 (No such device)"
        Port "ens10"
            Interface "ens10"
                error: "could not open network device ens10 (No such device)"
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
    ovs_version: "2.8.1"

2019-01-18 20:54:02,609 DEBUG e.c.u.Exec [Thread-128] exit-status: 0
2019-01-18 20:54:02,610 DEBUG e.c.s.SliceManager [Thread-128] 128.194.6.148 run commands:ls
2019-01-18 20:54:02,610 DEBUG e.c.s.SliceManager [Thread-128] 128.194.6.148 run commands:ls
2019-01-18 20:54:02,610 DEBUG e.c.u.Exec [Thread-128] 128.194.6.148:ls
2019-01-18 20:54:02,613 DEBUG e.c.u.Exec [Thread-126] a887982e-a698-4b01-a699-bbbfdd3cb110
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.140:6633"
            is_connected: true
        Port "ens7"
            Interface "ens7"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:54:02,613 DEBUG e.c.u.Exec [Thread-126] exit-status: 0
2019-01-18 20:54:02,614 DEBUG e.c.s.SliceManager [Thread-126] 128.194.6.142 run commands:ls
2019-01-18 20:54:02,614 DEBUG e.c.s.SliceManager [Thread-126] 128.194.6.142 run commands:ls
2019-01-18 20:54:02,614 DEBUG e.c.u.Exec [Thread-126] 128.194.6.142:ls
2019-01-18 20:54:02,620 DEBUG e.c.u.SafeUtils [Thread-57] message:"['5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g']"
2019-01-18 20:54:02,620 DEBUG e.c.u.SafeUtils [Thread-57] token:"5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g"
2019-01-18 20:54:02,620 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:02,621 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,641 DEBUG e.c.u.SafeUtils [Thread-130] message:"['vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM']"
2019-01-18 20:54:02,641 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:02,641 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p3","otherValues":[]}
2019-01-18 20:54:02,643 DEBUG e.c.u.SafeUtils [Thread-46] message:"['5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g']"
2019-01-18 20:54:02,643 DEBUG e.c.u.SafeUtils [Thread-46] token:"5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g"
2019-01-18 20:54:02,643 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:02,643 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,685 DEBUG e.c.u.SafeUtils [Thread-68] message:"['5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g']"
2019-01-18 20:54:02,685 DEBUG e.c.u.SafeUtils [Thread-68] token:"5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g"
2019-01-18 20:54:02,685 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:02,685 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,705 DEBUG e.c.u.SafeUtils [Thread-57] message:"['K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg']"
2019-01-18 20:54:02,706 DEBUG e.c.u.SafeUtils [Thread-57] token:"K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg"
2019-01-18 20:54:02,706 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:02,706 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,726 DEBUG e.c.u.SafeUtils [Thread-130] message:"['HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 20:54:02,726 DEBUG e.c.u.SafeUtils [Thread-130] token:"HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ"
2019-01-18 20:54:02,726 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:02,726 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 20:54:02,728 DEBUG e.c.u.SafeUtils [Thread-46] message:"['K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg']"
2019-01-18 20:54:02,728 DEBUG e.c.u.SafeUtils [Thread-46] token:"K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg"
2019-01-18 20:54:02,728 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:02,728 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,769 DEBUG e.c.u.SafeUtils [Thread-68] message:"['K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg']"
2019-01-18 20:54:02,769 DEBUG e.c.u.SafeUtils [Thread-68] token:"K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg"
2019-01-18 20:54:02,769 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:02,769 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:02,790 DEBUG e.c.u.SafeUtils [Thread-57] message:"['_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4']"
2019-01-18 20:54:02,790 DEBUG e.c.u.SafeUtils [Thread-57] token:"_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4"
2019-01-18 20:54:02,790 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:02,790 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:02,806 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 20:54:02,806 INFO e.c.u.SafeUtils [Thread-130] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 20:54:02,806 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:02,806 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p4","otherValues":["key_p4"]}
2019-01-18 20:54:02,811 DEBUG e.c.u.SafeUtils [Thread-46] message:"['_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4']"
2019-01-18 20:54:02,811 DEBUG e.c.u.SafeUtils [Thread-46] token:"_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4"
2019-01-18 20:54:02,811 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:02,811 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:02,852 DEBUG e.c.u.SafeUtils [Thread-68] message:"['_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4']"
2019-01-18 20:54:02,852 DEBUG e.c.u.SafeUtils [Thread-68] token:"_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4"
2019-01-18 20:54:02,852 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:02,852 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:02,875 DEBUG e.c.u.SafeUtils [Thread-57] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:54:02,875 DEBUG e.c.u.SafeUtils [Thread-57] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:54:02,875 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:02,875 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:54:02,891 DEBUG e.c.u.SafeUtils [Thread-130] message:"['yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc']"
2019-01-18 20:54:02,892 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:02,892 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p4","otherValues":[]}
2019-01-18 20:54:02,895 DEBUG e.c.u.SafeUtils [Thread-46] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:54:02,895 DEBUG e.c.u.SafeUtils [Thread-46] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:54:02,895 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:02,896 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:54:02,937 DEBUG e.c.u.SafeUtils [Thread-68] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:54:02,937 DEBUG e.c.u.SafeUtils [Thread-68] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:54:02,937 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:02,937 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:54:02,964 DEBUG e.c.u.SafeUtils [Thread-57] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:02,964 DEBUG e.c.u.SafeUtils [Thread-57] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:54:02,964 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:02,964 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:02,976 DEBUG e.c.u.SafeUtils [Thread-130] message:"['6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:54:02,976 DEBUG e.c.u.SafeUtils [Thread-130] token:"6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo"
2019-01-18 20:54:02,976 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:02,976 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p4","otherValues":[]}
2019-01-18 20:54:02,984 DEBUG e.c.u.SafeUtils [Thread-46] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:02,985 DEBUG e.c.u.SafeUtils [Thread-46] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:54:02,985 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:02,985 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:03,027 DEBUG e.c.u.SafeUtils [Thread-68] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:03,027 DEBUG e.c.u.SafeUtils [Thread-68] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:54:03,027 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:03,027 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:03,048 DEBUG e.c.u.SafeUtils [Thread-57] message:"['yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs']"
2019-01-18 20:54:03,048 DEBUG e.c.u.SafeUtils [Thread-57] token:"yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs"
2019-01-18 20:54:03,048 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:03,048 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:03,056 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 20:54:03,056 INFO e.c.u.SafeUtils [Thread-130] { 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }
2019-01-18 20:54:03,056 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:03,056 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p10","otherValues":["key_p10"]}
2019-01-18 20:54:03,074 DEBUG e.c.u.SafeUtils [Thread-46] message:"['yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs']"
2019-01-18 20:54:03,074 DEBUG e.c.u.SafeUtils [Thread-46] token:"yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs"
2019-01-18 20:54:03,074 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:03,074 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:03,118 DEBUG e.c.u.SafeUtils [Thread-68] message:"['yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs']"
2019-01-18 20:54:03,118 DEBUG e.c.u.SafeUtils [Thread-68] token:"yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs"
2019-01-18 20:54:03,118 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:03,118 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:03,139 DEBUG e.c.u.SafeUtils [Thread-57] message:"['unHDfvTPocSroeW44TMKD-T0hEnQj1nKksIE7tfE8Vg', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:03,139 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:03,139 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:03,142 DEBUG e.c.u.SafeUtils [Thread-130] message:"['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys']"
2019-01-18 20:54:03,142 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:03,142 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p10","otherValues":[]}
2019-01-18 20:54:03,166 DEBUG e.c.u.SafeUtils [Thread-46] message:"['unHDfvTPocSroeW44TMKD-T0hEnQj1nKksIE7tfE8Vg', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:03,166 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:03,166 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:03,208 DEBUG e.c.u.SafeUtils [Thread-68] message:"['unHDfvTPocSroeW44TMKD-T0hEnQj1nKksIE7tfE8Vg', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:03,208 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:03,208 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:03,227 DEBUG e.c.u.SafeUtils [Thread-130] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:03,227 DEBUG e.c.u.SafeUtils [Thread-130] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:03,227 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:03,227 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p10","otherValues":[]}
2019-01-18 20:54:03,228 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:03,228 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:03,228 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:03,228 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:03,252 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:03,252 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:03,252 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:03,252 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:03,293 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:03,293 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:03,293 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:03,293 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:03,307 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }"
2019-01-18 20:54:03,307 INFO e.c.u.SafeUtils [Thread-130] { 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }
2019-01-18 20:54:03,307 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:03,307 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p11","otherValues":["key_p11"]}
2019-01-18 20:54:03,313 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:03,313 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:03,313 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:03,313 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:03,337 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:03,337 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:03,337 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:03,337 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:03,377 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:03,378 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:03,378 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:03,378 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:03,391 DEBUG e.c.u.SafeUtils [Thread-130] message:"['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew']"
2019-01-18 20:54:03,391 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:03,391 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p11","otherValues":[]}
2019-01-18 20:54:03,399 DEBUG e.c.u.SafeUtils [Thread-57] message:"['lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc']"
2019-01-18 20:54:03,399 DEBUG e.c.u.SafeUtils [Thread-57] token:"lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc"
2019-01-18 20:54:03,399 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:03,400 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert"]}
2019-01-18 20:54:03,438 DEBUG e.c.u.SafeUtils [Thread-46] message:"['lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc']"
2019-01-18 20:54:03,438 DEBUG e.c.u.SafeUtils [Thread-46] token:"lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc"
2019-01-18 20:54:03,438 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:03,438 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert"]}
2019-01-18 20:54:03,465 DEBUG e.c.u.SafeUtils [Thread-68] message:"['lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc']"
2019-01-18 20:54:03,465 DEBUG e.c.u.SafeUtils [Thread-68] token:"lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc"
2019-01-18 20:54:03,465 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:03,466 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert"]}
2019-01-18 20:54:03,482 DEBUG e.c.u.SafeUtils [Thread-130] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:03,482 DEBUG e.c.u.SafeUtils [Thread-130] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:03,482 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:03,482 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p11","otherValues":[]}
2019-01-18 20:54:03,493 DEBUG e.c.u.SafeUtils [Thread-57] message:"['s7egJsRiRvcsG88l_k6w6SI-OMPb0NINj6QwYjMRLYU', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:03,493 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:03,493 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,537 DEBUG e.c.u.SafeUtils [Thread-46] message:"['s7egJsRiRvcsG88l_k6w6SI-OMPb0NINj6QwYjMRLYU', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:03,537 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:03,537 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,557 DEBUG e.c.u.SafeUtils [Thread-68] message:"['s7egJsRiRvcsG88l_k6w6SI-OMPb0NINj6QwYjMRLYU', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:03,557 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:03,557 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,564 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }"
2019-01-18 20:54:03,564 INFO e.c.u.SafeUtils [Thread-130] { 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }
2019-01-18 20:54:03,564 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:03,564 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p101","otherValues":["key_p101"]}
2019-01-18 20:54:03,580 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:03,580 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:03,580 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:03,580 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,632 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:03,632 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:03,632 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:03,633 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,644 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:03,644 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:03,645 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:03,645 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,649 DEBUG e.c.u.SafeUtils [Thread-130] message:"['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk']"
2019-01-18 20:54:03,649 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:03,649 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p101","otherValues":[]}
2019-01-18 20:54:03,667 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:03,667 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:03,667 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:03,667 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,718 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:03,719 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:03,719 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:03,719 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,729 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:03,729 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:03,729 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:03,729 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,734 DEBUG e.c.u.SafeUtils [Thread-130] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:03,734 DEBUG e.c.u.SafeUtils [Thread-130] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:54:03,734 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:03,734 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p101","otherValues":[]}
2019-01-18 20:54:03,753 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:03,753 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:03,753 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:03,753 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,806 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:03,806 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:03,806 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:03,806 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,815 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }"
2019-01-18 20:54:03,815 INFO e.c.u.SafeUtils [Thread-130] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }
2019-01-18 20:54:03,815 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:03,815 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p103","otherValues":["key_p103"]}
2019-01-18 20:54:03,816 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:03,816 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:03,816 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:03,816 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:03,839 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:03,839 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:03,839 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:03,839 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:03,894 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:03,894 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:03,894 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:03,895 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:03,904 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:03,904 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:03,904 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:03,905 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:03,905 DEBUG e.c.u.SafeUtils [Thread-130] message:"['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g']"
2019-01-18 20:54:03,905 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:03,905 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p103","otherValues":[]}
2019-01-18 20:54:03,926 DEBUG e.c.u.SafeUtils [Thread-57] message:"['bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI']"
2019-01-18 20:54:03,926 DEBUG e.c.u.SafeUtils [Thread-57] token:"bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"
2019-01-18 20:54:03,927 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:03,927 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:03,982 DEBUG e.c.u.SafeUtils [Thread-46] message:"['bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI']"
2019-01-18 20:54:03,982 DEBUG e.c.u.SafeUtils [Thread-46] token:"bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"
2019-01-18 20:54:03,982 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:03,982 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:03,996 DEBUG e.c.u.SafeUtils [Thread-130] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:03,996 DEBUG e.c.u.SafeUtils [Thread-130] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:54:03,996 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:03,996 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p103","otherValues":[]}
2019-01-18 20:54:03,997 DEBUG e.c.u.SafeUtils [Thread-68] message:"['bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI']"
2019-01-18 20:54:03,997 DEBUG e.c.u.SafeUtils [Thread-68] token:"bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"
2019-01-18 20:54:03,997 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:03,998 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,013 DEBUG e.c.u.SafeUtils [Thread-57] message:"['2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ']"
2019-01-18 20:54:04,013 DEBUG e.c.u.SafeUtils [Thread-57] token:"2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ"
2019-01-18 20:54:04,013 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:04,013 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"]}
2019-01-18 20:54:04,068 DEBUG e.c.u.SafeUtils [Thread-46] message:"['2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ']"
2019-01-18 20:54:04,068 DEBUG e.c.u.SafeUtils [Thread-46] token:"2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ"
2019-01-18 20:54:04,068 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:04,068 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"]}
2019-01-18 20:54:04,082 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 20:54:04,083 INFO e.c.u.SafeUtils [Thread-130] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 20:54:04,083 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:04,083 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p13","otherValues":["key_p13"]}
2019-01-18 20:54:04,090 DEBUG e.c.u.SafeUtils [Thread-68] message:"['2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ']"
2019-01-18 20:54:04,090 DEBUG e.c.u.SafeUtils [Thread-68] token:"2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ"
2019-01-18 20:54:04,090 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:04,090 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"]}
2019-01-18 20:54:04,099 DEBUG e.c.u.SafeUtils [Thread-57] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:04,099 DEBUG e.c.u.SafeUtils [Thread-57] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:54:04,099 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:04,099 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,153 DEBUG e.c.u.SafeUtils [Thread-46] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:04,154 DEBUG e.c.u.SafeUtils [Thread-46] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:54:04,154 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:04,154 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,172 DEBUG e.c.u.SafeUtils [Thread-130] message:"['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc']"
2019-01-18 20:54:04,172 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:04,172 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p13","otherValues":[]}
2019-01-18 20:54:04,178 DEBUG e.c.u.SafeUtils [Thread-68] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:04,178 DEBUG e.c.u.SafeUtils [Thread-68] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:54:04,178 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:04,178 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,180 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,181 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:04,181 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,195 DEBUG e.c.u.Exec [Thread-125] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:54:04,195 DEBUG e.c.u.Exec [Thread-125] exit-status: 0
2019-01-18 20:54:04,199 DEBUG e.c.u.Exec [Thread-127] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:54:04,199 DEBUG e.c.u.Exec [Thread-127] exit-status: 0
2019-01-18 20:54:04,236 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,236 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:04,236 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,261 DEBUG e.c.u.Exec [Thread-128] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:54:04,261 DEBUG e.c.u.Exec [Thread-128] exit-status: 0
2019-01-18 20:54:04,264 DEBUG e.c.u.SafeUtils [Thread-130] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:04,264 DEBUG e.c.u.SafeUtils [Thread-130] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:04,264 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:04,264 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p13","otherValues":[]}
2019-01-18 20:54:04,268 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,268 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:04,268 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,269 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,269 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:04,269 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,293 DEBUG e.c.u.Exec [Thread-126] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:54:04,293 DEBUG e.c.u.Exec [Thread-126] exit-status: 0
2019-01-18 20:54:04,322 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,323 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:04,323 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,349 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }"
2019-01-18 20:54:04,349 INFO e.c.u.SafeUtils [Thread-130] { 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }
2019-01-18 20:54:04,349 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:04,349 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p12","otherValues":["key_p12"]}
2019-01-18 20:54:04,357 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,357 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:04,357 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,357 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,358 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:04,358 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,406 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,406 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:04,406 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,448 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,448 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:04,448 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,449 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU']"
2019-01-18 20:54:04,449 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:04,449 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p12","otherValues":[]}
2019-01-18 20:54:04,455 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,455 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:04,455 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:04,499 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,499 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:04,499 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,540 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:04,541 DEBUG e.c.u.SafeUtils [Thread-130] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:04,541 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:04,541 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p12","otherValues":[]}
2019-01-18 20:54:04,546 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:04,546 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:04,546 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,550 DEBUG e.c.u.SafeUtils [Thread-57] message:"['hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU']"
2019-01-18 20:54:04,550 DEBUG e.c.u.SafeUtils [Thread-57] token:"hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU"
2019-01-18 20:54:04,550 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:04,550 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,593 DEBUG e.c.u.SafeUtils [Thread-46] message:"['hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU']"
2019-01-18 20:54:04,593 DEBUG e.c.u.SafeUtils [Thread-46] token:"hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU"
2019-01-18 20:54:04,593 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:04,593 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,624 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }"
2019-01-18 20:54:04,625 INFO e.c.u.SafeUtils [Thread-130] { 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }
2019-01-18 20:54:04,625 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:04,625 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p100","otherValues":["key_p100"]}
2019-01-18 20:54:04,638 DEBUG e.c.u.SafeUtils [Thread-68] message:"['hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU']"
2019-01-18 20:54:04,638 DEBUG e.c.u.SafeUtils [Thread-68] token:"hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU"
2019-01-18 20:54:04,638 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:04,638 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,639 DEBUG e.c.u.SafeUtils [Thread-57] message:"['gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4']"
2019-01-18 20:54:04,639 DEBUG e.c.u.SafeUtils [Thread-57] token:"gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4"
2019-01-18 20:54:04,639 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:04,639 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,684 DEBUG e.c.u.SafeUtils [Thread-46] message:"['gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4']"
2019-01-18 20:54:04,684 DEBUG e.c.u.SafeUtils [Thread-46] token:"gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4"
2019-01-18 20:54:04,684 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:04,684 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,729 DEBUG e.c.u.SafeUtils [Thread-130] message:"['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0']"
2019-01-18 20:54:04,729 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:04,729 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p100","otherValues":[]}
2019-01-18 20:54:04,732 DEBUG e.c.u.SafeUtils [Thread-57] message:"['bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts']"
2019-01-18 20:54:04,732 DEBUG e.c.u.SafeUtils [Thread-57] token:"bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts"
2019-01-18 20:54:04,732 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:04,732 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,734 DEBUG e.c.u.SafeUtils [Thread-68] message:"['gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4']"
2019-01-18 20:54:04,734 DEBUG e.c.u.SafeUtils [Thread-68] token:"gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4"
2019-01-18 20:54:04,734 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:04,734 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,810 DEBUG e.c.u.SafeUtils [Thread-46] message:"['bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts']"
2019-01-18 20:54:04,810 DEBUG e.c.u.SafeUtils [Thread-46] token:"bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts"
2019-01-18 20:54:04,810 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:04,810 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,820 DEBUG e.c.u.SafeUtils [Thread-130] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:04,820 DEBUG e.c.u.SafeUtils [Thread-130] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:54:04,820 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:04,820 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p100","otherValues":[]}
2019-01-18 20:54:04,822 DEBUG e.c.u.SafeUtils [Thread-68] message:"['bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts']"
2019-01-18 20:54:04,823 DEBUG e.c.u.SafeUtils [Thread-68] token:"bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts"
2019-01-18 20:54:04,823 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:04,823 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:04,825 DEBUG e.c.u.SafeUtils [Thread-57] message:"['_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM']"
2019-01-18 20:54:04,825 DEBUG e.c.u.SafeUtils [Thread-57] token:"_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM"
2019-01-18 20:54:04,825 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:04,825 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:04,898 DEBUG e.c.u.SafeUtils [Thread-46] message:"['_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM']"
2019-01-18 20:54:04,898 DEBUG e.c.u.SafeUtils [Thread-46] token:"_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM"
2019-01-18 20:54:04,898 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:04,898 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:04,902 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }"
2019-01-18 20:54:04,902 INFO e.c.u.SafeUtils [Thread-130] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }
2019-01-18 20:54:04,902 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIdSet
2019-01-18 20:54:04,902 DEBUG e.c.u.SafeUtils [Thread-130] postIdSet  {"principal":"key_p102","otherValues":["key_p102"]}
2019-01-18 20:54:04,908 DEBUG e.c.u.SafeUtils [Thread-68] message:"['_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM']"
2019-01-18 20:54:04,908 DEBUG e.c.u.SafeUtils [Thread-68] token:"_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM"
2019-01-18 20:54:04,908 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:04,908 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:04,910 DEBUG e.c.u.SafeUtils [Thread-57] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:54:04,910 DEBUG e.c.u.SafeUtils [Thread-57] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:54:04,911 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:04,911 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:54:04,986 DEBUG e.c.u.SafeUtils [Thread-46] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:54:04,986 DEBUG e.c.u.SafeUtils [Thread-46] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:54:04,986 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:04,986 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:54:04,988 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I']"
2019-01-18 20:54:04,989 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSubjectSet
2019-01-18 20:54:04,989 DEBUG e.c.u.SafeUtils [Thread-130] postSubjectSet  {"principal":"key_p102","otherValues":[]}
2019-01-18 20:54:04,996 DEBUG e.c.u.SafeUtils [Thread-68] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:54:04,996 DEBUG e.c.u.SafeUtils [Thread-68] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:54:04,996 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:04,996 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:54:05,001 DEBUG e.c.u.SafeUtils [Thread-57] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:05,001 DEBUG e.c.u.SafeUtils [Thread-57] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:54:05,001 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:05,001 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:05,078 DEBUG e.c.u.SafeUtils [Thread-130] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:05,079 DEBUG e.c.u.SafeUtils [Thread-130] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:54:05,079 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/whoami
2019-01-18 20:54:05,079 DEBUG e.c.u.SafeUtils [Thread-130] whoami  {"principal":"key_p102","otherValues":[]}
2019-01-18 20:54:05,083 DEBUG e.c.u.SafeUtils [Thread-46] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:05,083 DEBUG e.c.u.SafeUtils [Thread-46] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:54:05,083 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:05,083 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:05,088 DEBUG e.c.u.SafeUtils [Thread-57] message:"['YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0']"
2019-01-18 20:54:05,089 DEBUG e.c.u.SafeUtils [Thread-57] token:"YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0"
2019-01-18 20:54:05,089 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:05,089 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:05,097 DEBUG e.c.u.SafeUtils [Thread-68] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:05,098 DEBUG e.c.u.SafeUtils [Thread-68] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:54:05,098 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:05,098 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:05,159 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I') }"
2019-01-18 20:54:05,159 INFO e.c.u.SafeUtils [Thread-130] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I') }
2019-01-18 20:54:05,159 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postMAEndorsement
2019-01-18 20:54:05,159 DEBUG e.c.u.SafeUtils [Thread-130] postMAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE"]}
2019-01-18 20:54:05,178 DEBUG e.c.u.SafeUtils [Thread-46] message:"['YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0']"
2019-01-18 20:54:05,178 DEBUG e.c.u.SafeUtils [Thread-46] token:"YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0"
2019-01-18 20:54:05,178 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:05,179 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:05,180 DEBUG e.c.u.SafeUtils [Thread-57] message:"['N2YfA8DnS82-PfFFOzvQomHZLZG2e28vv-fMMNFXhwA', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:05,180 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:05,180 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:05,183 DEBUG e.c.u.SafeUtils [Thread-68] message:"['YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0']"
2019-01-18 20:54:05,183 DEBUG e.c.u.SafeUtils [Thread-68] token:"YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0"
2019-01-18 20:54:05,184 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:05,184 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:05,246 DEBUG e.c.u.SafeUtils [Thread-130] message:"['cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k']"
2019-01-18 20:54:05,246 DEBUG e.c.u.SafeUtils [Thread-130] token:"cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k"
2019-01-18 20:54:05,246 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:05,246 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["cJwjb1zDflqiuwcHDG7dKJlO5O8Wxlh21HGe2YU805k","MA"]}
2019-01-18 20:54:05,268 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:05,268 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:05,268 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:05,268 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:05,273 DEBUG e.c.u.SafeUtils [Thread-46] message:"['N2YfA8DnS82-PfFFOzvQomHZLZG2e28vv-fMMNFXhwA', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:05,273 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:05,273 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:05,276 DEBUG e.c.u.SafeUtils [Thread-68] message:"['N2YfA8DnS82-PfFFOzvQomHZLZG2e28vv-fMMNFXhwA', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:05,277 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:05,277 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:05,338 DEBUG e.c.u.SafeUtils [Thread-130] message:"['7dazW9l5SDhtWlYelW4TyWSxaJpOw3Xrzz3PD-PsCuU', 'Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 20:54:05,338 DEBUG e.c.u.SafeUtils [Thread-130] token:"7dazW9l5SDhtWlYelW4TyWSxaJpOw3Xrzz3PD-PsCuU"
2019-01-18 20:54:05,338 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postPAEndorsement
2019-01-18 20:54:05,338 DEBUG e.c.u.SafeUtils [Thread-130] postPAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA"]}
2019-01-18 20:54:05,355 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:05,356 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:05,356 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:05,356 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:05,368 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:05,368 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:05,368 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:05,368 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:05,371 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:05,371 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:05,371 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:05,371 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:05,423 DEBUG e.c.u.SafeUtils [Thread-130] message:"['uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ']"
2019-01-18 20:54:05,423 DEBUG e.c.u.SafeUtils [Thread-130] token:"uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ"
2019-01-18 20:54:05,423 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:05,423 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":["uwuhb9gucexdbwdGBcPF0OTzbwnGL80g--rf6hIfwRQ","PA"]}
2019-01-18 20:54:05,440 DEBUG e.c.u.SafeUtils [Thread-57] message:"['MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs']"
2019-01-18 20:54:05,440 DEBUG e.c.u.SafeUtils [Thread-57] token:"MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs"
2019-01-18 20:54:05,440 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:05,440 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert"]}
2019-01-18 20:54:05,454 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:05,454 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:05,454 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:05,454 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:05,456 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:05,456 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:05,456 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:05,456 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:05,512 DEBUG e.c.u.SafeUtils [Thread-130] message:"['np9HgLHh7ePbzJhDMLNUwtSQFNxHowlWMi_8TVjNuLg', 'QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 20:54:05,512 DEBUG e.c.u.SafeUtils [Thread-130] token:"np9HgLHh7ePbzJhDMLNUwtSQFNxHowlWMi_8TVjNuLg"
2019-01-18 20:54:05,512 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSAEndorsement
2019-01-18 20:54:05,512 DEBUG e.c.u.SafeUtils [Thread-130] postSAEndorsement  {"principal":"w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo","otherValues":["vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM"]}
2019-01-18 20:54:05,528 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Kd0Vc0fvNmKWLX-fELzbpnclmbWkpvQghVEGR_mWwPk', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:05,528 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:05,529 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,538 DEBUG e.c.u.SafeUtils [Thread-68] message:"['MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs']"
2019-01-18 20:54:05,538 DEBUG e.c.u.SafeUtils [Thread-68] token:"MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs"
2019-01-18 20:54:05,538 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:05,538 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert"]}
2019-01-18 20:54:05,541 DEBUG e.c.u.SafeUtils [Thread-46] message:"['MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs']"
2019-01-18 20:54:05,541 DEBUG e.c.u.SafeUtils [Thread-46] token:"MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs"
2019-01-18 20:54:05,541 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:05,541 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert"]}
2019-01-18 20:54:05,595 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g']"
2019-01-18 20:54:05,595 DEBUG e.c.u.SafeUtils [Thread-130] token:"Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g"
2019-01-18 20:54:05,595 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:05,595 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Y_MQVTT7wRGRlXkm6s4fyKNWj2TH1YX0CiCJLslbF5g","SA"]}
2019-01-18 20:54:05,611 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:05,612 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:05,612 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:05,612 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,627 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Kd0Vc0fvNmKWLX-fELzbpnclmbWkpvQghVEGR_mWwPk', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:05,627 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:05,627 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,632 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Kd0Vc0fvNmKWLX-fELzbpnclmbWkpvQghVEGR_mWwPk', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:05,632 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:05,632 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,686 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Mb7BQhIAtiUxAFsb1zMGHmaUaZNyw9O2dU-2Ekd9gJo', 'HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 20:54:05,686 DEBUG e.c.u.SafeUtils [Thread-130] token:"Mb7BQhIAtiUxAFsb1zMGHmaUaZNyw9O2dU-2Ekd9gJo"
2019-01-18 20:54:05,686 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postPIEndorsement
2019-01-18 20:54:05,686 DEBUG e.c.u.SafeUtils [Thread-130] postPIEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc"]}
2019-01-18 20:54:05,694 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:05,694 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:05,694 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:05,694 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,712 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:05,712 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:05,712 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:05,712 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,717 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:05,717 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:05,717 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:05,717 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,771 DEBUG e.c.u.SafeUtils [Thread-130] message:"['WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ']"
2019-01-18 20:54:05,771 DEBUG e.c.u.SafeUtils [Thread-130] token:"WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ"
2019-01-18 20:54:05,771 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:05,771 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["WDPrXUKWiKEFjTIajOYrq_1TtC7PbF_7t9c3nDAuNfQ","PI"]}
2019-01-18 20:54:05,778 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:05,778 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:05,778 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:05,778 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,795 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:05,796 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:05,796 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:05,796 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,802 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:05,802 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:05,802 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:05,802 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,860 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:05,861 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:05,861 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:05,861 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:05,863 DEBUG e.c.u.SafeUtils [Thread-130] message:"['ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74', '6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:54:05,863 DEBUG e.c.u.SafeUtils [Thread-130] token:"ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74"
2019-01-18 20:54:05,863 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:05,863 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:05,880 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:05,880 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:05,880 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:05,880 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,885 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:05,885 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:05,885 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:05,886 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:05,950 DEBUG e.c.u.SafeUtils [Thread-57] message:"['5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18']"
2019-01-18 20:54:05,950 DEBUG e.c.u.SafeUtils [Thread-130] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:54:05,950 DEBUG e.c.u.SafeUtils [Thread-130] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:54:05,950 DEBUG e.c.u.SafeUtils [Thread-57] token:"5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"
2019-01-18 20:54:05,950 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:05,950 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:05,950 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:54:05,950 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:05,965 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:05,965 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:05,965 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:05,965 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:05,968 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:05,969 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:05,969 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:05,969 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:06,036 DEBUG e.c.u.SafeUtils [Thread-57] message:"['R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg']"
2019-01-18 20:54:06,036 DEBUG e.c.u.SafeUtils [Thread-57] token:"R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg"
2019-01-18 20:54:06,036 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:06,036 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"]}
2019-01-18 20:54:06,042 DEBUG e.c.u.SafeUtils [Thread-130] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:06,042 DEBUG e.c.u.SafeUtils [Thread-130] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:54:06,042 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:06,042 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:06,051 DEBUG e.c.u.SafeUtils [Thread-68] message:"['5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18']"
2019-01-18 20:54:06,051 DEBUG e.c.u.SafeUtils [Thread-68] token:"5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"
2019-01-18 20:54:06,051 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:06,051 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,054 DEBUG e.c.u.SafeUtils [Thread-46] message:"['5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18']"
2019-01-18 20:54:06,054 DEBUG e.c.u.SafeUtils [Thread-46] token:"5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"
2019-01-18 20:54:06,054 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:06,054 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,122 DEBUG e.c.u.SafeUtils [Thread-57] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:06,122 DEBUG e.c.u.SafeUtils [Thread-57] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:54:06,122 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:06,122 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,129 DEBUG e.c.u.SafeUtils [Thread-130] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:54:06,129 DEBUG e.c.u.SafeUtils [Thread-130] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:54:06,130 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:06,130 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:54:06,137 DEBUG e.c.u.SafeUtils [Thread-68] message:"['R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg']"
2019-01-18 20:54:06,137 DEBUG e.c.u.SafeUtils [Thread-68] token:"R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg"
2019-01-18 20:54:06,137 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:06,137 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"]}
2019-01-18 20:54:06,140 DEBUG e.c.u.SafeUtils [Thread-46] message:"['R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg']"
2019-01-18 20:54:06,141 DEBUG e.c.u.SafeUtils [Thread-46] token:"R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg"
2019-01-18 20:54:06,141 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:06,141 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"]}
2019-01-18 20:54:06,205 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,205 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:06,206 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,225 DEBUG e.c.u.SafeUtils [Thread-68] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:06,225 DEBUG e.c.u.SafeUtils [Thread-68] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:54:06,225 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:06,225 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,227 DEBUG e.c.u.SafeUtils [Thread-130] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:06,227 DEBUG e.c.u.SafeUtils [Thread-130] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:54:06,227 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:06,227 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:06,229 DEBUG e.c.u.SafeUtils [Thread-46] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:06,229 DEBUG e.c.u.SafeUtils [Thread-46] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:54:06,229 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:06,229 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,289 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,289 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:06,289 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,309 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,310 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:06,310 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,317 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,318 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:06,318 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,320 DEBUG e.c.u.SafeUtils [Thread-130] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:54:06,320 DEBUG e.c.u.SafeUtils [Thread-130] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:54:06,320 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:06,320 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:54:06,371 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,371 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:06,371 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,391 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,392 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:06,392 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,404 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,404 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:06,404 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,415 DEBUG e.c.u.SafeUtils [Thread-130] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:06,415 DEBUG e.c.u.SafeUtils [Thread-130] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:54:06,415 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:06,415 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:06,459 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,459 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:06,459 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,475 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,475 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:06,476 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,486 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,486 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:06,486 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:06,504 DEBUG e.c.u.SafeUtils [Thread-130] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:54:06,504 DEBUG e.c.u.SafeUtils [Thread-130] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:54:06,504 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:06,504 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:54:06,549 DEBUG e.c.u.SafeUtils [Thread-57] message:"['nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0']"
2019-01-18 20:54:06,549 DEBUG e.c.u.SafeUtils [Thread-57] token:"nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0"
2019-01-18 20:54:06,549 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:06,549 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,558 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,558 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:06,558 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,568 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:06,568 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:06,568 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,599 DEBUG e.c.u.SafeUtils [Thread-130] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:06,600 DEBUG e.c.u.SafeUtils [Thread-130] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:54:06,600 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/createProject
2019-01-18 20:54:06,600 DEBUG e.c.u.SafeUtils [Thread-130] createProject  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","bearerRef":"ljHjZ3qWMGTrInl_q16xvB2gbCDB1ES2qc8L_KFLG74","subject":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":[]}
2019-01-18 20:54:06,635 DEBUG e.c.u.SafeUtils [Thread-57] message:"['JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8']"
2019-01-18 20:54:06,635 DEBUG e.c.u.SafeUtils [Thread-57] token:"JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8"
2019-01-18 20:54:06,635 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:06,635 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,647 DEBUG e.c.u.SafeUtils [Thread-68] message:"['nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0']"
2019-01-18 20:54:06,647 DEBUG e.c.u.SafeUtils [Thread-68] token:"nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0"
2019-01-18 20:54:06,647 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:06,647 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,653 DEBUG e.c.u.SafeUtils [Thread-46] message:"['nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0']"
2019-01-18 20:54:06,653 DEBUG e.c.u.SafeUtils [Thread-46] token:"nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0"
2019-01-18 20:54:06,653 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:06,653 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,682 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':approveProject('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 20:54:06,682 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postMemberSet
2019-01-18 20:54:06,682 DEBUG e.c.u.SafeUtils [Thread-130] postMemberSet  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":[]}
2019-01-18 20:54:06,726 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA']"
2019-01-18 20:54:06,726 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA"
2019-01-18 20:54:06,726 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:06,726 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,733 DEBUG e.c.u.SafeUtils [Thread-68] message:"['JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8']"
2019-01-18 20:54:06,734 DEBUG e.c.u.SafeUtils [Thread-68] token:"JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8"
2019-01-18 20:54:06,734 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:06,734 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,740 DEBUG e.c.u.SafeUtils [Thread-46] message:"['JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8']"
2019-01-18 20:54:06,740 DEBUG e.c.u.SafeUtils [Thread-46] token:"JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8"
2019-01-18 20:54:06,740 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:06,740 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,768 DEBUG e.c.u.SafeUtils [Thread-130] message:"['k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs']"
2019-01-18 20:54:06,768 DEBUG e.c.u.SafeUtils [Thread-130] token:"k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs"
2019-01-18 20:54:06,768 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectSet
2019-01-18 20:54:06,768 DEBUG e.c.u.SafeUtils [Thread-130] postProjectSet  {"principal":"SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA","otherValues":["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","k9ExZSJpMcbei2wUBoAABe98iL7dArGc0J2YvelwONs"]}
2019-01-18 20:54:06,810 DEBUG e.c.u.SafeUtils [Thread-57] message:"['JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY']"
2019-01-18 20:54:06,811 DEBUG e.c.u.SafeUtils [Thread-57] token:"JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY"
2019-01-18 20:54:06,811 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:06,811 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:06,817 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA']"
2019-01-18 20:54:06,817 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA"
2019-01-18 20:54:06,817 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:06,817 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,824 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA']"
2019-01-18 20:54:06,825 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA"
2019-01-18 20:54:06,825 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:06,825 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:06,852 DEBUG e.c.u.SafeUtils [Thread-130] message:"['BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ']"
2019-01-18 20:54:06,852 DEBUG e.c.u.SafeUtils [Thread-130] token:"BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ"
2019-01-18 20:54:06,852 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:06,852 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BaGaJdvYwiGLVai5Fv_NFkKUkwQsjP6jldUr2DQJ3QQ","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:06,894 DEBUG e.c.u.SafeUtils [Thread-57] message:"['pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4']"
2019-01-18 20:54:06,895 DEBUG e.c.u.SafeUtils [Thread-57] token:"pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4"
2019-01-18 20:54:06,895 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:06,895 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4","User"]}
2019-01-18 20:54:06,901 DEBUG e.c.u.SafeUtils [Thread-68] message:"['JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY']"
2019-01-18 20:54:06,901 DEBUG e.c.u.SafeUtils [Thread-68] token:"JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY"
2019-01-18 20:54:06,901 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:06,901 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:06,912 DEBUG e.c.u.SafeUtils [Thread-46] message:"['JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY']"
2019-01-18 20:54:06,912 DEBUG e.c.u.SafeUtils [Thread-46] token:"JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY"
2019-01-18 20:54:06,912 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:06,912 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:06,942 DEBUG e.c.u.SafeUtils [Thread-130] message:"['i-7AxQi30boRybPN-lv2-_0KmXwymhrd0Z5MpV1j_W0', '6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 20:54:06,942 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:06,942 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:06,984 DEBUG e.c.u.SafeUtils [Thread-57] message:"['zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:06,984 DEBUG e.c.u.SafeUtils [Thread-57] token:"zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ"
2019-01-18 20:54:06,984 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:06,984 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:06,985 DEBUG e.c.u.SafeUtils [Thread-68] message:"['pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4']"
2019-01-18 20:54:06,985 DEBUG e.c.u.SafeUtils [Thread-68] token:"pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4"
2019-01-18 20:54:06,985 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:06,985 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4","User"]}
2019-01-18 20:54:06,997 DEBUG e.c.u.SafeUtils [Thread-46] message:"['pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4']"
2019-01-18 20:54:06,997 DEBUG e.c.u.SafeUtils [Thread-46] token:"pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4"
2019-01-18 20:54:06,997 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:06,997 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4","User"]}
2019-01-18 20:54:07,026 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:07,027 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:07,027 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:07,027 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:07,078 DEBUG e.c.u.SafeUtils [Thread-57] message:"['f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA']"
2019-01-18 20:54:07,078 DEBUG e.c.u.SafeUtils [Thread-57] token:"f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA"
2019-01-18 20:54:07,078 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:07,078 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:07,079 DEBUG e.c.u.SafeUtils [Thread-68] message:"['zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:07,079 DEBUG e.c.u.SafeUtils [Thread-68] token:"zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ"
2019-01-18 20:54:07,079 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:07,079 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:07,089 DEBUG e.c.u.SafeUtils [Thread-46] message:"['zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:07,089 DEBUG e.c.u.SafeUtils [Thread-46] token:"zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ"
2019-01-18 20:54:07,089 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:07,089 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:07,110 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:07,110 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:07,110 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStitchPolicy
2019-01-18 20:54:07,110 DEBUG e.c.u.SafeUtils [Thread-130] postStitchPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:07,165 DEBUG e.c.u.SafeUtils [Thread-68] message:"['f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA']"
2019-01-18 20:54:07,165 DEBUG e.c.u.SafeUtils [Thread-68] token:"f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA"
2019-01-18 20:54:07,165 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:07,165 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:07,168 DEBUG e.c.u.SafeUtils [Thread-57] message:"['SP8EKEsO-u87T1Liai3BOvpTml1iPAyLLb1V6_pOyj0', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:07,168 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:07,168 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:07,173 DEBUG e.c.u.SafeUtils [Thread-46] message:"['f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA']"
2019-01-18 20:54:07,173 DEBUG e.c.u.SafeUtils [Thread-46] token:"f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA"
2019-01-18 20:54:07,173 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:07,174 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:07,195 DEBUG e.c.u.SafeUtils [Thread-130] message:"['z7_HKq_SMKal2KFLcxo-4kJ1fnEYEmQkmx8PMd9BwT8']"
2019-01-18 20:54:07,195 DEBUG e.c.u.SafeUtils [Thread-130] token:"z7_HKq_SMKal2KFLcxo-4kJ1fnEYEmQkmx8PMd9BwT8"
2019-01-18 20:54:07,195 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postOwnPrefixPolicy
2019-01-18 20:54:07,195 DEBUG e.c.u.SafeUtils [Thread-130] postOwnPrefixPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:07,251 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:07,251 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:07,251 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:07,251 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:07,254 DEBUG e.c.u.SafeUtils [Thread-68] message:"['SP8EKEsO-u87T1Liai3BOvpTml1iPAyLLb1V6_pOyj0', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:07,254 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:07,254 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:07,262 DEBUG e.c.u.SafeUtils [Thread-46] message:"['SP8EKEsO-u87T1Liai3BOvpTml1iPAyLLb1V6_pOyj0', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:07,262 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:07,262 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:07,278 DEBUG e.c.u.SafeUtils [Thread-130] message:"['35nAZ2uLWAl6MtQTCfmXn9jfFObj-rDPiKdbHzrf1e8']"
2019-01-18 20:54:07,278 DEBUG e.c.u.SafeUtils [Thread-130] token:"35nAZ2uLWAl6MtQTCfmXn9jfFObj-rDPiKdbHzrf1e8"
2019-01-18 20:54:07,278 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postRoutingPolicy
2019-01-18 20:54:07,278 DEBUG e.c.u.SafeUtils [Thread-130] postRoutingPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:07,334 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:07,334 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:07,334 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:07,334 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:07,337 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:07,337 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:07,337 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:07,337 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:07,346 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:07,346 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:07,346 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:07,346 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:07,361 DEBUG e.c.u.SafeUtils [Thread-130] message:"['wjdLUEK0XvbQrCBi0BO7ja8fBcU9Te0SrOqKrpRq8WU']"
2019-01-18 20:54:07,361 DEBUG e.c.u.SafeUtils [Thread-130] token:"wjdLUEK0XvbQrCBi0BO7ja8fBcU9Te0SrOqKrpRq8WU"
2019-01-18 20:54:07,361 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postVerifyASPolicy
2019-01-18 20:54:07,361 DEBUG e.c.u.SafeUtils [Thread-130] postVerifyASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:07,418 DEBUG e.c.u.SafeUtils [Thread-57] message:"['xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE']"
2019-01-18 20:54:07,419 DEBUG e.c.u.SafeUtils [Thread-57] token:"xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE"
2019-01-18 20:54:07,419 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:07,419 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri"]}
2019-01-18 20:54:07,421 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:07,422 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:07,422 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:07,422 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:07,431 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:07,431 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:07,431 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:07,431 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:07,447 DEBUG e.c.u.SafeUtils [Thread-130] message:"['7X6H95RsasC5cEcemV25VVacthe7dnsS8Or4dDrPTBU']"
2019-01-18 20:54:07,448 DEBUG e.c.u.SafeUtils [Thread-130] token:"7X6H95RsasC5cEcemV25VVacthe7dnsS8Or4dDrPTBU"
2019-01-18 20:54:07,448 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStitchPolicy
2019-01-18 20:54:07,448 DEBUG e.c.u.SafeUtils [Thread-130] postStitchPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:07,509 DEBUG e.c.u.SafeUtils [Thread-68] message:"['xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE']"
2019-01-18 20:54:07,509 DEBUG e.c.u.SafeUtils [Thread-68] token:"xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE"
2019-01-18 20:54:07,509 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:07,509 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri"]}
2019-01-18 20:54:07,513 DEBUG e.c.u.SafeUtils [Thread-57] message:"['d2EJkmtYqFHGFGqcekeZOD23liXqELm1J9ceCNLKayo', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:07,513 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:07,513 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,516 DEBUG e.c.u.SafeUtils [Thread-46] message:"['xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE']"
2019-01-18 20:54:07,516 DEBUG e.c.u.SafeUtils [Thread-46] token:"xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE"
2019-01-18 20:54:07,516 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:07,516 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri"]}
2019-01-18 20:54:07,531 DEBUG e.c.u.SafeUtils [Thread-130] message:"['ZdZ_4QbnPZCFKbAI65GAqvKU6kKssPHwIC9zsvERKPk']"
2019-01-18 20:54:07,531 DEBUG e.c.u.SafeUtils [Thread-130] token:"ZdZ_4QbnPZCFKbAI65GAqvKU6kKssPHwIC9zsvERKPk"
2019-01-18 20:54:07,531 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postOwnPrefixPolicy
2019-01-18 20:54:07,531 DEBUG e.c.u.SafeUtils [Thread-130] postOwnPrefixPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:07,597 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:07,597 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:07,597 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:07,597 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,600 DEBUG e.c.u.SafeUtils [Thread-68] message:"['d2EJkmtYqFHGFGqcekeZOD23liXqELm1J9ceCNLKayo', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:07,600 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:07,600 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,616 DEBUG e.c.u.SafeUtils [Thread-46] message:"['d2EJkmtYqFHGFGqcekeZOD23liXqELm1J9ceCNLKayo', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:07,616 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:07,616 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,617 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9QzJDlPj7qAmProrXlksDbM4orArPnoplMhuQYV94mQ']"
2019-01-18 20:54:07,617 DEBUG e.c.u.SafeUtils [Thread-130] token:"9QzJDlPj7qAmProrXlksDbM4orArPnoplMhuQYV94mQ"
2019-01-18 20:54:07,617 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postRoutingPolicy
2019-01-18 20:54:07,617 DEBUG e.c.u.SafeUtils [Thread-130] postRoutingPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:07,688 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:07,688 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:07,688 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:07,688 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,689 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:07,689 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:07,689 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:07,689 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,704 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:07,704 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:07,704 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:07,704 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,717 DEBUG e.c.u.SafeUtils [Thread-130] message:"['1nVJtpSi68HanioDlHxAUvaD-3qPJtUl9ZGcLc6_TQg']"
2019-01-18 20:54:07,717 DEBUG e.c.u.SafeUtils [Thread-130] token:"1nVJtpSi68HanioDlHxAUvaD-3qPJtUl9ZGcLc6_TQg"
2019-01-18 20:54:07,717 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postVerifyASPolicy
2019-01-18 20:54:07,717 DEBUG e.c.u.SafeUtils [Thread-130] postVerifyASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:07,774 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:07,774 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:07,774 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:07,774 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,775 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:07,775 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:07,775 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:07,776 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,790 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:07,790 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:07,790 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:07,790 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,802 DEBUG e.c.u.SafeUtils [Thread-130] message:"['6WVPyDvLlHYCULo3YQunMrXIE5s4wxLmb5WrDBscxz0']"
2019-01-18 20:54:07,802 DEBUG e.c.u.SafeUtils [Thread-130] token:"6WVPyDvLlHYCULo3YQunMrXIE5s4wxLmb5WrDBscxz0"
2019-01-18 20:54:07,802 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStitchPolicy
2019-01-18 20:54:07,802 DEBUG e.c.u.SafeUtils [Thread-130] postStitchPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:07,862 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:07,863 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:07,863 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:07,863 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,866 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:07,866 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:07,866 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:07,866 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:07,875 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:07,875 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:07,875 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:07,875 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:07,888 DEBUG e.c.u.SafeUtils [Thread-130] message:"['RUcdNMG0df-o6KlgTpB0s0NRzMMP2xthnyRRlEoCdNI']"
2019-01-18 20:54:07,888 DEBUG e.c.u.SafeUtils [Thread-130] token:"RUcdNMG0df-o6KlgTpB0s0NRzMMP2xthnyRRlEoCdNI"
2019-01-18 20:54:07,888 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postOwnPrefixPolicy
2019-01-18 20:54:07,888 DEBUG e.c.u.SafeUtils [Thread-130] postOwnPrefixPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:07,946 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:07,947 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:07,947 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:07,947 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:07,950 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA']"
2019-01-18 20:54:07,950 DEBUG e.c.u.SafeUtils [Thread-57] token:"9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"
2019-01-18 20:54:07,950 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:07,950 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:07,958 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:07,958 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:07,958 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:07,958 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:07,972 DEBUG e.c.u.SafeUtils [Thread-130] message:"['aTMOOc6Zoqlwd5xU3UEMY2xc7-jeqF6tydWM9UznU4Q']"
2019-01-18 20:54:07,972 DEBUG e.c.u.SafeUtils [Thread-130] token:"aTMOOc6Zoqlwd5xU3UEMY2xc7-jeqF6tydWM9UznU4Q"
2019-01-18 20:54:07,972 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postRoutingPolicy
2019-01-18 20:54:07,972 DEBUG e.c.u.SafeUtils [Thread-130] postRoutingPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:08,034 DEBUG e.c.u.SafeUtils [Thread-57] message:"['yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c']"
2019-01-18 20:54:08,034 DEBUG e.c.u.SafeUtils [Thread-57] token:"yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c"
2019-01-18 20:54:08,034 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:08,034 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"]}
2019-01-18 20:54:08,036 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA']"
2019-01-18 20:54:08,036 DEBUG e.c.u.SafeUtils [Thread-68] token:"9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"
2019-01-18 20:54:08,036 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:08,036 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,047 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA']"
2019-01-18 20:54:08,047 DEBUG e.c.u.SafeUtils [Thread-46] token:"9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"
2019-01-18 20:54:08,047 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:08,047 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,059 DEBUG e.c.u.SafeUtils [Thread-130] message:"['lVSpl85zO_Qe7kWyDTvN18F-5Rekdnf-dOqDSN7grHg']"
2019-01-18 20:54:08,059 DEBUG e.c.u.SafeUtils [Thread-130] token:"lVSpl85zO_Qe7kWyDTvN18F-5Rekdnf-dOqDSN7grHg"
2019-01-18 20:54:08,059 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postVerifyASPolicy
2019-01-18 20:54:08,059 DEBUG e.c.u.SafeUtils [Thread-130] postVerifyASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:08,118 DEBUG e.c.u.SafeUtils [Thread-57] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:08,118 DEBUG e.c.u.SafeUtils [Thread-57] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:08,118 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:08,118 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,120 DEBUG e.c.u.SafeUtils [Thread-68] message:"['yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c']"
2019-01-18 20:54:08,120 DEBUG e.c.u.SafeUtils [Thread-68] token:"yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c"
2019-01-18 20:54:08,120 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:08,120 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"]}
2019-01-18 20:54:08,130 DEBUG e.c.u.SafeUtils [Thread-46] message:"['yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c']"
2019-01-18 20:54:08,130 DEBUG e.c.u.SafeUtils [Thread-46] token:"yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c"
2019-01-18 20:54:08,130 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:08,130 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"]}
2019-01-18 20:54:08,143 DEBUG e.c.u.SafeUtils [Thread-130] message:"['yI3Lt4CeWMAJQTBks5Gq_-Zh77jMzEHqnkIghHdOI8Q']"
2019-01-18 20:54:08,143 DEBUG e.c.u.SafeUtils [Thread-130] token:"yI3Lt4CeWMAJQTBks5Gq_-Zh77jMzEHqnkIghHdOI8Q"
2019-01-18 20:54:08,143 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStitchPolicy
2019-01-18 20:54:08,143 DEBUG e.c.u.SafeUtils [Thread-130] postStitchPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:08,198 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,198 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:08,198 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,203 DEBUG e.c.u.SafeUtils [Thread-68] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:08,203 DEBUG e.c.u.SafeUtils [Thread-68] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:08,203 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:08,203 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,213 DEBUG e.c.u.SafeUtils [Thread-46] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:08,213 DEBUG e.c.u.SafeUtils [Thread-46] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:08,213 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:08,213 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,227 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Qk4adp6RG9Itc4Sic8J75EIIkfOoe7rlIy1KMoGxAOU']"
2019-01-18 20:54:08,227 DEBUG e.c.u.SafeUtils [Thread-130] token:"Qk4adp6RG9Itc4Sic8J75EIIkfOoe7rlIy1KMoGxAOU"
2019-01-18 20:54:08,227 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postOwnPrefixPolicy
2019-01-18 20:54:08,227 DEBUG e.c.u.SafeUtils [Thread-130] postOwnPrefixPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:08,278 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,279 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:08,279 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,289 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,289 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:08,289 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,294 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,294 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:08,294 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,310 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9sfuxmHz9pp63jteymc3K_uxI6s_FC4OFLmb5hfpN2Y']"
2019-01-18 20:54:08,310 DEBUG e.c.u.SafeUtils [Thread-130] token:"9sfuxmHz9pp63jteymc3K_uxI6s_FC4OFLmb5hfpN2Y"
2019-01-18 20:54:08,310 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postRoutingPolicy
2019-01-18 20:54:08,310 DEBUG e.c.u.SafeUtils [Thread-130] postRoutingPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:08,359 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,359 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:08,359 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,369 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,369 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:08,369 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,374 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,374 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:08,374 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,393 DEBUG e.c.u.SafeUtils [Thread-130] message:"['s2O_FHGs26VraFVrfoMmgusmsVxj-EcdY5hWFtd4uZc']"
2019-01-18 20:54:08,394 DEBUG e.c.u.SafeUtils [Thread-130] token:"s2O_FHGs26VraFVrfoMmgusmsVxj-EcdY5hWFtd4uZc"
2019-01-18 20:54:08,394 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postVerifyASPolicy
2019-01-18 20:54:08,394 DEBUG e.c.u.SafeUtils [Thread-130] postVerifyASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:08,438 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,438 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:08,438 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:08,448 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,448 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:08,449 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,453 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,454 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:08,454 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,477 DEBUG e.c.u.SafeUtils [Thread-130] message:"['bB8S7YsYBU4S7lbO9Wo9KbU3BBQ2kJcTsWQAX8lmIsc']"
2019-01-18 20:54:08,477 DEBUG e.c.u.SafeUtils [Thread-130] token:"bB8S7YsYBU4S7lbO9Wo9KbU3BBQ2kJcTsWQAX8lmIsc"
2019-01-18 20:54:08,477 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postMakeIPTokenSet
2019-01-18 20:54:08,477 DEBUG e.c.u.SafeUtils [Thread-130] postMakeIPTokenSet  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:08,523 DEBUG e.c.u.SafeUtils [Thread-57] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:08,523 DEBUG e.c.u.SafeUtils [Thread-57] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:08,523 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:08,523 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:08,527 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,527 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:08,527 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:08,532 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:08,532 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:08,532 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:08,562 DEBUG e.c.u.SafeUtils [Thread-130] message:"['CllpyRBVhEXkh962jG1Ct9QFXcFAfFO_4V7BFXMr1HY']"
2019-01-18 20:54:08,562 DEBUG e.c.u.SafeUtils [Thread-130] token:"CllpyRBVhEXkh962jG1Ct9QFXcFAfFO_4V7BFXMr1HY"
2019-01-18 20:54:08,562 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:08,562 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:08,608 DEBUG e.c.u.SafeUtils [Thread-57] message:"['JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno']"
2019-01-18 20:54:08,608 DEBUG e.c.u.SafeUtils [Thread-57] token:"JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"
2019-01-18 20:54:08,608 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:08,608 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:08,610 DEBUG e.c.u.SafeUtils [Thread-68] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:08,610 DEBUG e.c.u.SafeUtils [Thread-68] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:08,610 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:08,611 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:08,616 DEBUG e.c.u.SafeUtils [Thread-46] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:08,617 DEBUG e.c.u.SafeUtils [Thread-46] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:08,617 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:08,617 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:08,647 DEBUG e.c.u.SafeUtils [Thread-130] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:54:08,648 DEBUG e.c.u.SafeUtils [Thread-130] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:54:08,648 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:08,648 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:54:08,695 DEBUG e.c.u.SafeUtils [Thread-68] message:"['JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno']"
2019-01-18 20:54:08,695 DEBUG e.c.u.SafeUtils [Thread-68] token:"JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"
2019-01-18 20:54:08,695 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:08,695 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:08,698 DEBUG e.c.u.SafeUtils [Thread-57] message:"['R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw', '5QKVK8GDG3lCg-jA5dAb0TtKkHyZlY5rvuyJchNPRY0']"
2019-01-18 20:54:08,698 DEBUG e.c.u.SafeUtils [Thread-57] token:"R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw"
2019-01-18 20:54:08,698 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:08,698 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"]}
2019-01-18 20:54:08,701 DEBUG e.c.u.SafeUtils [Thread-46] message:"['JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno']"
2019-01-18 20:54:08,701 DEBUG e.c.u.SafeUtils [Thread-46] token:"JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"
2019-01-18 20:54:08,701 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:08,701 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:08,738 DEBUG e.c.u.SafeUtils [Thread-130] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:08,738 DEBUG e.c.u.SafeUtils [Thread-130] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:54:08,738 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:08,738 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:08,783 DEBUG e.c.u.SafeUtils [Thread-57] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:08,783 DEBUG e.c.u.SafeUtils [Thread-57] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:08,783 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserTagAclEntry
2019-01-18 20:54:08,783 DEBUG e.c.u.SafeUtils [Thread-57] postUserTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:08,786 DEBUG e.c.u.SafeUtils [Thread-68] message:"['R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw', '5QKVK8GDG3lCg-jA5dAb0TtKkHyZlY5rvuyJchNPRY0']"
2019-01-18 20:54:08,786 DEBUG e.c.u.SafeUtils [Thread-68] token:"R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw"
2019-01-18 20:54:08,786 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:08,786 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"]}
2019-01-18 20:54:08,791 DEBUG e.c.u.SafeUtils [Thread-46] message:"['R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw', '5QKVK8GDG3lCg-jA5dAb0TtKkHyZlY5rvuyJchNPRY0']"
2019-01-18 20:54:08,791 DEBUG e.c.u.SafeUtils [Thread-46] token:"R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw"
2019-01-18 20:54:08,791 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:08,791 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"]}
2019-01-18 20:54:08,826 DEBUG e.c.u.SafeUtils [Thread-130] message:"['RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y']"
2019-01-18 20:54:08,826 DEBUG e.c.u.SafeUtils [Thread-130] token:"RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y"
2019-01-18 20:54:08,826 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:08,826 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:08,869 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo']"
2019-01-18 20:54:08,869 DEBUG e.c.u.SafeUtils [Thread-57] token:"Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo"
2019-01-18 20:54:08,869 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postASTagAclEntry
2019-01-18 20:54:08,869 DEBUG e.c.u.SafeUtils [Thread-57] postASTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,871 DEBUG e.c.u.SafeUtils [Thread-68] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:08,871 DEBUG e.c.u.SafeUtils [Thread-68] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:08,871 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserTagAclEntry
2019-01-18 20:54:08,871 DEBUG e.c.u.SafeUtils [Thread-68] postUserTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:08,878 DEBUG e.c.u.SafeUtils [Thread-46] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:08,878 DEBUG e.c.u.SafeUtils [Thread-46] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:08,878 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserTagAclEntry
2019-01-18 20:54:08,878 DEBUG e.c.u.SafeUtils [Thread-46] postUserTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:08,921 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Git_YiJMaEZLARC8bEjwYb3cp9MefZBjGfIbrDBmo1E', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:08,921 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:08,922 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:08,967 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo']"
2019-01-18 20:54:08,967 DEBUG e.c.u.SafeUtils [Thread-68] token:"Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo"
2019-01-18 20:54:08,967 DEBUG e.c.u.SafeUtils [Thread-57] message:"['L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM']"
2019-01-18 20:54:08,968 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postASTagAclEntry
2019-01-18 20:54:08,968 DEBUG e.c.u.SafeUtils [Thread-57] token:"L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM"
2019-01-18 20:54:08,968 DEBUG e.c.u.SafeUtils [Thread-68] postASTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:08,968 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:08,968 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:08,969 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo']"
2019-01-18 20:54:08,969 DEBUG e.c.u.SafeUtils [Thread-46] token:"Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo"
2019-01-18 20:54:08,969 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postASTagAclEntry
2019-01-18 20:54:08,969 DEBUG e.c.u.SafeUtils [Thread-46] postASTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:09,019 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:09,019 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:09,019 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:09,019 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:09,066 DEBUG e.c.u.SafeUtils [Thread-57] message:"['YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4']"
2019-01-18 20:54:09,066 DEBUG e.c.u.SafeUtils [Thread-57] token:"YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4"
2019-01-18 20:54:09,066 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:09,066 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,067 DEBUG e.c.u.SafeUtils [Thread-68] message:"['L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM']"
2019-01-18 20:54:09,067 DEBUG e.c.u.SafeUtils [Thread-68] token:"L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM"
2019-01-18 20:54:09,067 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:09,067 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,069 DEBUG e.c.u.SafeUtils [Thread-46] message:"['L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM']"
2019-01-18 20:54:09,069 DEBUG e.c.u.SafeUtils [Thread-46] token:"L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM"
2019-01-18 20:54:09,069 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:09,069 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,117 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:09,117 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:09,117 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:09,117 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:09,159 DEBUG e.c.u.SafeUtils [Thread-46] message:"['YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4']"
2019-01-18 20:54:09,159 DEBUG e.c.u.SafeUtils [Thread-46] token:"YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4"
2019-01-18 20:54:09,159 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:09,159 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,163 DEBUG e.c.u.SafeUtils [Thread-68] message:"['YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4']"
2019-01-18 20:54:09,163 DEBUG e.c.u.SafeUtils [Thread-68] token:"YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4"
2019-01-18 20:54:09,163 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:09,163 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,168 DEBUG e.c.u.SafeUtils [Thread-57] message:"['0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU']"
2019-01-18 20:54:09,168 DEBUG e.c.u.SafeUtils [Thread-57] token:"0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU"
2019-01-18 20:54:09,168 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:09,168 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,211 DEBUG e.c.u.SafeUtils [Thread-130] message:"['YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY']"
2019-01-18 20:54:09,211 DEBUG e.c.u.SafeUtils [Thread-130] token:"YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY"
2019-01-18 20:54:09,211 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:09,211 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert"]}
2019-01-18 20:54:09,248 DEBUG e.c.u.SafeUtils [Thread-46] message:"['0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU']"
2019-01-18 20:54:09,248 DEBUG e.c.u.SafeUtils [Thread-46] token:"0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU"
2019-01-18 20:54:09,248 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:09,248 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,252 DEBUG e.c.u.SafeUtils [Thread-68] message:"['0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU']"
2019-01-18 20:54:09,252 DEBUG e.c.u.SafeUtils [Thread-68] token:"0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU"
2019-01-18 20:54:09,252 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:09,252 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,255 DEBUG e.c.u.SafeUtils [Thread-57] message:"['I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg']"
2019-01-18 20:54:09,255 DEBUG e.c.u.SafeUtils [Thread-57] token:"I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg"
2019-01-18 20:54:09,255 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:09,255 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,303 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G30nvxrjnlDweOhjEhXeYpFDF3m-nD-5WymmFn6qa_A', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:09,303 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:09,303 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:09,344 DEBUG e.c.u.SafeUtils [Thread-57] message:"['fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4']"
2019-01-18 20:54:09,344 DEBUG e.c.u.SafeUtils [Thread-57] token:"fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4"
2019-01-18 20:54:09,344 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:09,344 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:09,346 DEBUG e.c.u.SafeUtils [Thread-68] message:"['I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg']"
2019-01-18 20:54:09,346 DEBUG e.c.u.SafeUtils [Thread-68] token:"I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg"
2019-01-18 20:54:09,346 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:09,346 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,346 DEBUG e.c.u.SafeUtils [Thread-46] message:"['I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg']"
2019-01-18 20:54:09,346 DEBUG e.c.u.SafeUtils [Thread-46] token:"I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg"
2019-01-18 20:54:09,346 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:09,346 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:09,397 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:09,397 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:09,397 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:09,397 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:09,442 DEBUG e.c.u.SafeUtils [Thread-57] message:"['7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo']"
2019-01-18 20:54:09,442 DEBUG e.c.u.SafeUtils [Thread-57] token:"7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo"
2019-01-18 20:54:09,442 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:09,442 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo","User"]}
2019-01-18 20:54:09,443 DEBUG e.c.u.SafeUtils [Thread-46] message:"['fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4']"
2019-01-18 20:54:09,443 DEBUG e.c.u.SafeUtils [Thread-46] token:"fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4"
2019-01-18 20:54:09,443 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:09,443 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:09,444 DEBUG e.c.u.SafeUtils [Thread-68] message:"['fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4']"
2019-01-18 20:54:09,444 DEBUG e.c.u.SafeUtils [Thread-68] token:"fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4"
2019-01-18 20:54:09,444 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:09,444 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:09,491 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:09,491 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:09,491 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:09,491 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:09,535 DEBUG e.c.u.SafeUtils [Thread-46] message:"['7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo']"
2019-01-18 20:54:09,535 DEBUG e.c.u.SafeUtils [Thread-46] token:"7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo"
2019-01-18 20:54:09,535 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:09,535 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo","User"]}
2019-01-18 20:54:09,538 DEBUG e.c.u.SafeUtils [Thread-68] message:"['7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo']"
2019-01-18 20:54:09,538 DEBUG e.c.u.SafeUtils [Thread-68] token:"7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo"
2019-01-18 20:54:09,538 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:09,538 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo","User"]}
2019-01-18 20:54:09,542 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:09,542 DEBUG e.c.u.SafeUtils [Thread-57] token:"8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8"
2019-01-18 20:54:09,542 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:09,542 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:09,585 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:09,585 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:09,586 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:09,586 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:09,633 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw']"
2019-01-18 20:54:09,633 DEBUG e.c.u.SafeUtils [Thread-57] token:"Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw"
2019-01-18 20:54:09,633 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:09,633 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:09,636 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:09,636 DEBUG e.c.u.SafeUtils [Thread-68] token:"8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8"
2019-01-18 20:54:09,636 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:09,636 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:09,639 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:09,639 DEBUG e.c.u.SafeUtils [Thread-46] token:"8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8"
2019-01-18 20:54:09,639 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:09,639 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:09,674 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:09,674 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:09,674 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:09,674 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:09,726 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw']"
2019-01-18 20:54:09,726 DEBUG e.c.u.SafeUtils [Thread-46] token:"Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw"
2019-01-18 20:54:09,726 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:09,726 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:09,732 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw']"
2019-01-18 20:54:09,732 DEBUG e.c.u.SafeUtils [Thread-68] token:"Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw"
2019-01-18 20:54:09,732 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:09,732 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:09,733 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VsHvHOeUvqGDCl22zTAvk1gacpkNUve1ubOX9e16eFE', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:09,733 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:09,733 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:09,763 DEBUG e.c.u.SafeUtils [Thread-130] message:"['JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4']"
2019-01-18 20:54:09,763 DEBUG e.c.u.SafeUtils [Thread-130] token:"JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"
2019-01-18 20:54:09,763 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:09,763 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:09,828 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:09,828 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:09,828 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VsHvHOeUvqGDCl22zTAvk1gacpkNUve1ubOX9e16eFE', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:09,828 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:09,828 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:09,828 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:09,828 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:09,832 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VsHvHOeUvqGDCl22zTAvk1gacpkNUve1ubOX9e16eFE', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:09,832 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:09,833 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:09,850 DEBUG e.c.u.SafeUtils [Thread-130] message:"['FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s']"
2019-01-18 20:54:09,850 DEBUG e.c.u.SafeUtils [Thread-130] token:"FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s"
2019-01-18 20:54:09,850 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:09,850 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"]}
2019-01-18 20:54:09,920 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:09,920 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:09,920 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:09,921 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:09,922 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:09,922 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:09,922 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:09,923 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:09,924 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:09,924 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:09,924 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:09,925 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:09,936 DEBUG e.c.u.SafeUtils [Thread-130] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:09,936 DEBUG e.c.u.SafeUtils [Thread-130] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:54:09,936 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:09,936 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:10,009 DEBUG e.c.u.SafeUtils [Thread-57] message:"['1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs']"
2019-01-18 20:54:10,009 DEBUG e.c.u.SafeUtils [Thread-57] token:"1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs"
2019-01-18 20:54:10,009 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:10,009 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri"]}
2019-01-18 20:54:10,014 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:10,014 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:10,014 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:10,014 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:10,017 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:10,017 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:10,017 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:10,017 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:10,020 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:10,020 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:10,020 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:10,109 DEBUG e.c.u.SafeUtils [Thread-68] message:"['1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs']"
2019-01-18 20:54:10,109 DEBUG e.c.u.SafeUtils [Thread-68] token:"1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs"
2019-01-18 20:54:10,109 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:10,109 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri"]}
2019-01-18 20:54:10,111 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:10,111 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:10,111 DEBUG e.c.u.SafeUtils [Thread-57] message:"['f6V629X-cKfo81Yhx4uNSR9zSOtJvuMFGmHlsfjJQVA', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:10,111 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:10,111 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:10,111 DEBUG e.c.u.SafeUtils [Thread-46] message:"['1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs']"
2019-01-18 20:54:10,111 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,111 DEBUG e.c.u.SafeUtils [Thread-46] token:"1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs"
2019-01-18 20:54:10,111 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:10,111 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri"]}
2019-01-18 20:54:10,201 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:10,201 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:10,201 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:10,210 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:10,210 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:10,210 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:10,210 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,211 DEBUG e.c.u.SafeUtils [Thread-68] message:"['f6V629X-cKfo81Yhx4uNSR9zSOtJvuMFGmHlsfjJQVA', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:10,211 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:10,211 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,214 DEBUG e.c.u.SafeUtils [Thread-46] message:"['f6V629X-cKfo81Yhx4uNSR9zSOtJvuMFGmHlsfjJQVA', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:10,214 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:10,214 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,283 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:10,283 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:10,283 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:10,296 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:10,296 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:10,296 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:10,296 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,301 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:10,301 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:10,301 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:10,301 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,303 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:10,303 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:10,303 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:10,303 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,370 DEBUG e.c.u.SafeUtils [Thread-130] message:"['clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0']"
2019-01-18 20:54:10,370 DEBUG e.c.u.SafeUtils [Thread-130] token:"clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0"
2019-01-18 20:54:10,370 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:10,370 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:10,383 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:10,384 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:10,384 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:10,384 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,389 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:10,389 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:10,389 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:10,389 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,391 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:10,391 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:10,391 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:10,391 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,454 DEBUG e.c.u.SafeUtils [Thread-130] message:"['hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY']"
2019-01-18 20:54:10,454 DEBUG e.c.u.SafeUtils [Thread-130] token:"hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY"
2019-01-18 20:54:10,454 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:10,454 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:10,468 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:10,468 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:10,468 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:10,468 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:10,476 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:10,476 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:10,476 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:10,476 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,479 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:10,479 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:10,479 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:10,479 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:10,541 DEBUG e.c.u.SafeUtils [Thread-130] message:"['5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk']"
2019-01-18 20:54:10,541 DEBUG e.c.u.SafeUtils [Thread-130] token:"5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk"
2019-01-18 20:54:10,542 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:10,542 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:10,553 DEBUG e.c.u.SafeUtils [Thread-57] message:"['n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ']"
2019-01-18 20:54:10,553 DEBUG e.c.u.SafeUtils [Thread-57] token:"n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"
2019-01-18 20:54:10,553 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:10,553 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,564 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:10,565 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:10,565 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:10,565 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:10,566 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:10,566 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:10,566 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:10,566 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:10,629 DEBUG e.c.u.SafeUtils [Thread-130] message:"['UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c']"
2019-01-18 20:54:10,629 DEBUG e.c.u.SafeUtils [Thread-130] token:"UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c"
2019-01-18 20:54:10,629 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:10,629 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:10,639 DEBUG e.c.u.SafeUtils [Thread-57] message:"['AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs']"
2019-01-18 20:54:10,639 DEBUG e.c.u.SafeUtils [Thread-57] token:"AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs"
2019-01-18 20:54:10,639 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:10,639 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"]}
2019-01-18 20:54:10,658 DEBUG e.c.u.SafeUtils [Thread-46] message:"['n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ']"
2019-01-18 20:54:10,658 DEBUG e.c.u.SafeUtils [Thread-46] token:"n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"
2019-01-18 20:54:10,658 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:10,658 DEBUG e.c.u.SafeUtils [Thread-68] message:"['n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ']"
2019-01-18 20:54:10,658 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,658 DEBUG e.c.u.SafeUtils [Thread-68] token:"n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"
2019-01-18 20:54:10,658 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:10,658 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,717 DEBUG e.c.u.SafeUtils [Thread-130] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:54:10,717 DEBUG e.c.u.SafeUtils [Thread-130] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:54:10,717 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:10,717 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:54:10,724 DEBUG e.c.u.SafeUtils [Thread-57] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:10,724 DEBUG e.c.u.SafeUtils [Thread-57] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:10,724 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:10,724 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,751 DEBUG e.c.u.SafeUtils [Thread-46] message:"['AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs']"
2019-01-18 20:54:10,751 DEBUG e.c.u.SafeUtils [Thread-46] token:"AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs"
2019-01-18 20:54:10,751 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:10,751 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"]}
2019-01-18 20:54:10,752 DEBUG e.c.u.SafeUtils [Thread-68] message:"['AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs']"
2019-01-18 20:54:10,752 DEBUG e.c.u.SafeUtils [Thread-68] token:"AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs"
2019-01-18 20:54:10,752 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:10,752 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"]}
2019-01-18 20:54:10,810 DEBUG e.c.u.SafeUtils [Thread-130] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:10,810 DEBUG e.c.u.SafeUtils [Thread-130] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:54:10,810 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:10,810 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:10,815 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:10,815 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:10,815 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,842 DEBUG e.c.u.SafeUtils [Thread-68] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:10,842 DEBUG e.c.u.SafeUtils [Thread-68] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:10,842 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:10,842 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,843 DEBUG e.c.u.SafeUtils [Thread-46] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:10,843 DEBUG e.c.u.SafeUtils [Thread-46] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:10,843 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:10,843 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,895 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:10,895 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:10,895 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,906 DEBUG e.c.u.SafeUtils [Thread-130] message:"['S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8']"
2019-01-18 20:54:10,906 DEBUG e.c.u.SafeUtils [Thread-130] token:"S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8"
2019-01-18 20:54:10,906 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:10,906 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:10,923 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:10,923 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:10,923 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,928 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:10,928 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:10,928 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,974 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:10,974 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:10,974 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:10,996 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Mq3GGLZApyFU1FBt-cGRWSCxH0R5pzscP0dR2AWXEAM', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:10,996 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:10,996 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:11,003 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:11,003 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:11,003 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:11,006 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:11,007 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:11,007 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:11,053 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:11,053 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:11,053 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:11,087 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:11,087 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:11,087 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:11,088 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:11,088 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:11,088 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:11,088 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:11,089 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:11,089 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:11,089 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:11,136 DEBUG e.c.u.SafeUtils [Thread-57] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:11,136 DEBUG e.c.u.SafeUtils [Thread-57] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:11,136 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:11,136 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:11,168 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:11,168 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:11,168 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:11,170 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:11,170 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:11,170 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:11,172 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:11,172 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:11,172 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:11,172 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:11,219 DEBUG e.c.u.SafeUtils [Thread-57] message:"['U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q']"
2019-01-18 20:54:11,219 DEBUG e.c.u.SafeUtils [Thread-57] token:"U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"
2019-01-18 20:54:11,219 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:11,219 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:11,253 DEBUG e.c.u.SafeUtils [Thread-68] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:11,253 DEBUG e.c.u.SafeUtils [Thread-68] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:11,253 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:11,254 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:11,256 DEBUG e.c.u.SafeUtils [Thread-46] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:11,257 DEBUG e.c.u.SafeUtils [Thread-46] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:11,257 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:11,257 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:11,260 DEBUG e.c.u.SafeUtils [Thread-130] message:"['-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs']"
2019-01-18 20:54:11,260 DEBUG e.c.u.SafeUtils [Thread-130] token:"-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs"
2019-01-18 20:54:11,260 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:11,260 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert"]}
2019-01-18 20:54:11,309 DEBUG e.c.u.SafeUtils [Thread-57] message:"['1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g', '0GydnKrhbiAQfzoIKzgH_rfoPMU3fwqAoepYR8iy_7M']"
2019-01-18 20:54:11,309 DEBUG e.c.u.SafeUtils [Thread-57] token:"1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g"
2019-01-18 20:54:11,309 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:11,309 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"]}
2019-01-18 20:54:11,337 DEBUG e.c.u.SafeUtils [Thread-68] message:"['U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q']"
2019-01-18 20:54:11,337 DEBUG e.c.u.SafeUtils [Thread-68] token:"U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"
2019-01-18 20:54:11,337 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:11,337 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:11,341 DEBUG e.c.u.SafeUtils [Thread-46] message:"['U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q']"
2019-01-18 20:54:11,342 DEBUG e.c.u.SafeUtils [Thread-46] token:"U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"
2019-01-18 20:54:11,342 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:11,342 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:11,349 DEBUG e.c.u.SafeUtils [Thread-130] message:"['ujYkcZkiq3sh_BA0bY1zgQW-cLEOdjI1ccsjHgxd9rA', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:11,349 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:11,349 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:11,392 DEBUG e.c.u.SafeUtils [Thread-57] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:11,392 DEBUG e.c.u.SafeUtils [Thread-57] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:11,393 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserTagAclEntry
2019-01-18 20:54:11,393 DEBUG e.c.u.SafeUtils [Thread-57] postUserTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:11,427 DEBUG e.c.u.SafeUtils [Thread-68] message:"['1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g', '0GydnKrhbiAQfzoIKzgH_rfoPMU3fwqAoepYR8iy_7M']"
2019-01-18 20:54:11,427 DEBUG e.c.u.SafeUtils [Thread-68] token:"1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g"
2019-01-18 20:54:11,427 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:11,427 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"]}
2019-01-18 20:54:11,433 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:11,433 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:11,433 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:11,433 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:11,434 DEBUG e.c.u.SafeUtils [Thread-46] message:"['1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g', '0GydnKrhbiAQfzoIKzgH_rfoPMU3fwqAoepYR8iy_7M']"
2019-01-18 20:54:11,434 DEBUG e.c.u.SafeUtils [Thread-46] token:"1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g"
2019-01-18 20:54:11,434 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:11,434 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"]}
2019-01-18 20:54:11,475 DEBUG e.c.u.SafeUtils [Thread-57] message:"['ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI']"
2019-01-18 20:54:11,475 DEBUG e.c.u.SafeUtils [Thread-57] token:"ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI"
2019-01-18 20:54:11,475 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postASTagAclEntry
2019-01-18 20:54:11,476 DEBUG e.c.u.SafeUtils [Thread-57] postASTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:11,510 DEBUG e.c.u.SafeUtils [Thread-68] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:11,510 DEBUG e.c.u.SafeUtils [Thread-68] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:11,510 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserTagAclEntry
2019-01-18 20:54:11,510 DEBUG e.c.u.SafeUtils [Thread-68] postUserTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:11,516 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:11,516 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:11,516 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:11,516 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:11,517 DEBUG e.c.u.SafeUtils [Thread-46] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:11,518 DEBUG e.c.u.SafeUtils [Thread-46] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:11,518 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserTagAclEntry
2019-01-18 20:54:11,518 DEBUG e.c.u.SafeUtils [Thread-46] postUserTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:11,561 DEBUG e.c.u.SafeUtils [Thread-57] message:"['2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo']"
2019-01-18 20:54:11,561 DEBUG e.c.u.SafeUtils [Thread-57] token:"2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo"
2019-01-18 20:54:11,561 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:11,561 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,595 DEBUG e.c.u.SafeUtils [Thread-68] message:"['ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI']"
2019-01-18 20:54:11,596 DEBUG e.c.u.SafeUtils [Thread-68] token:"ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI"
2019-01-18 20:54:11,596 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postASTagAclEntry
2019-01-18 20:54:11,596 DEBUG e.c.u.SafeUtils [Thread-68] postASTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:11,603 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:11,603 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:11,603 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:11,603 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:11,607 DEBUG e.c.u.SafeUtils [Thread-46] message:"['ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI']"
2019-01-18 20:54:11,607 DEBUG e.c.u.SafeUtils [Thread-46] token:"ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI"
2019-01-18 20:54:11,607 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postASTagAclEntry
2019-01-18 20:54:11,607 DEBUG e.c.u.SafeUtils [Thread-46] postASTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:11,650 DEBUG e.c.u.SafeUtils [Thread-57] message:"['cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs']"
2019-01-18 20:54:11,650 DEBUG e.c.u.SafeUtils [Thread-57] token:"cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs"
2019-01-18 20:54:11,650 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:11,650 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,687 DEBUG e.c.u.SafeUtils [Thread-68] message:"['2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo']"
2019-01-18 20:54:11,687 DEBUG e.c.u.SafeUtils [Thread-68] token:"2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo"
2019-01-18 20:54:11,687 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:11,687 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,689 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:11,689 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:11,689 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:11,689 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:11,692 DEBUG e.c.u.SafeUtils [Thread-46] message:"['2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo']"
2019-01-18 20:54:11,692 DEBUG e.c.u.SafeUtils [Thread-46] token:"2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo"
2019-01-18 20:54:11,692 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:11,692 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,735 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0']"
2019-01-18 20:54:11,735 DEBUG e.c.u.SafeUtils [Thread-57] token:"Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0"
2019-01-18 20:54:11,735 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:11,736 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,770 DEBUG e.c.u.SafeUtils [Thread-68] message:"['cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs']"
2019-01-18 20:54:11,770 DEBUG e.c.u.SafeUtils [Thread-68] token:"cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs"
2019-01-18 20:54:11,770 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:11,770 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,772 DEBUG e.c.u.SafeUtils [Thread-130] message:"['kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw']"
2019-01-18 20:54:11,772 DEBUG e.c.u.SafeUtils [Thread-130] token:"kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"
2019-01-18 20:54:11,772 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:11,772 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:11,776 DEBUG e.c.u.SafeUtils [Thread-46] message:"['cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs']"
2019-01-18 20:54:11,776 DEBUG e.c.u.SafeUtils [Thread-46] token:"cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs"
2019-01-18 20:54:11,776 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:11,776 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,821 DEBUG e.c.u.SafeUtils [Thread-57] message:"['KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs']"
2019-01-18 20:54:11,822 DEBUG e.c.u.SafeUtils [Thread-57] token:"KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs"
2019-01-18 20:54:11,822 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:11,822 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,857 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0']"
2019-01-18 20:54:11,857 DEBUG e.c.u.SafeUtils [Thread-68] token:"Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0"
2019-01-18 20:54:11,857 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:11,858 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,858 DEBUG e.c.u.SafeUtils [Thread-130] message:"['pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok']"
2019-01-18 20:54:11,858 DEBUG e.c.u.SafeUtils [Thread-130] token:"pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok"
2019-01-18 20:54:11,858 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:11,858 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"]}
2019-01-18 20:54:11,866 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0']"
2019-01-18 20:54:11,866 DEBUG e.c.u.SafeUtils [Thread-46] token:"Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0"
2019-01-18 20:54:11,867 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:11,867 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,911 DEBUG e.c.u.SafeUtils [Thread-57] message:"['TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE']"
2019-01-18 20:54:11,911 DEBUG e.c.u.SafeUtils [Thread-57] token:"TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE"
2019-01-18 20:54:11,911 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:11,912 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:11,950 DEBUG e.c.u.SafeUtils [Thread-130] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:11,951 DEBUG e.c.u.SafeUtils [Thread-130] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:54:11,951 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:11,951 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:11,952 DEBUG e.c.u.SafeUtils [Thread-68] message:"['KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs']"
2019-01-18 20:54:11,952 DEBUG e.c.u.SafeUtils [Thread-68] token:"KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs"
2019-01-18 20:54:11,952 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:11,952 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:11,956 DEBUG e.c.u.SafeUtils [Thread-46] message:"['KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs']"
2019-01-18 20:54:11,956 DEBUG e.c.u.SafeUtils [Thread-46] token:"KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs"
2019-01-18 20:54:11,956 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:11,956 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:12,001 DEBUG e.c.u.SafeUtils [Thread-57] message:"['989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0']"
2019-01-18 20:54:12,001 DEBUG e.c.u.SafeUtils [Thread-57] token:"989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0"
2019-01-18 20:54:12,001 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:12,001 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0","User"]}
2019-01-18 20:54:12,045 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:12,045 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:12,045 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:12,050 DEBUG e.c.u.SafeUtils [Thread-68] message:"['TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE']"
2019-01-18 20:54:12,050 DEBUG e.c.u.SafeUtils [Thread-68] token:"TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE"
2019-01-18 20:54:12,050 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:12,050 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,051 DEBUG e.c.u.SafeUtils [Thread-46] message:"['TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE']"
2019-01-18 20:54:12,051 DEBUG e.c.u.SafeUtils [Thread-46] token:"TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE"
2019-01-18 20:54:12,051 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:12,051 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,094 DEBUG e.c.u.SafeUtils [Thread-57] message:"['tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:12,094 DEBUG e.c.u.SafeUtils [Thread-57] token:"tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc"
2019-01-18 20:54:12,094 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:12,094 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:12,128 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:12,128 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:12,128 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:12,139 DEBUG e.c.u.SafeUtils [Thread-46] message:"['989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0']"
2019-01-18 20:54:12,139 DEBUG e.c.u.SafeUtils [Thread-46] token:"989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0"
2019-01-18 20:54:12,139 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:12,139 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0","User"]}
2019-01-18 20:54:12,145 DEBUG e.c.u.SafeUtils [Thread-68] message:"['989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0']"
2019-01-18 20:54:12,145 DEBUG e.c.u.SafeUtils [Thread-68] token:"989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0"
2019-01-18 20:54:12,145 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:12,145 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0","User"]}
2019-01-18 20:54:12,184 DEBUG e.c.u.SafeUtils [Thread-57] message:"['p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4']"
2019-01-18 20:54:12,184 DEBUG e.c.u.SafeUtils [Thread-57] token:"p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4"
2019-01-18 20:54:12,184 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:12,185 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:12,210 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:12,210 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:12,211 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:12,236 DEBUG e.c.u.SafeUtils [Thread-46] message:"['tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:12,236 DEBUG e.c.u.SafeUtils [Thread-46] token:"tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc"
2019-01-18 20:54:12,236 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:12,236 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:12,242 DEBUG e.c.u.SafeUtils [Thread-68] message:"['tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:12,242 DEBUG e.c.u.SafeUtils [Thread-68] token:"tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc"
2019-01-18 20:54:12,242 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:12,242 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:12,281 DEBUG e.c.u.SafeUtils [Thread-57] message:"['suLbWJqs675Yk1HxjY1DrxBxRQFA1eNmhs2JmG1Y1Zc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:12,281 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:12,281 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:12,293 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:12,293 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:12,293 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:12,330 DEBUG e.c.u.SafeUtils [Thread-46] message:"['p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4']"
2019-01-18 20:54:12,330 DEBUG e.c.u.SafeUtils [Thread-46] token:"p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4"
2019-01-18 20:54:12,330 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:12,330 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:12,334 DEBUG e.c.u.SafeUtils [Thread-68] message:"['p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4']"
2019-01-18 20:54:12,334 DEBUG e.c.u.SafeUtils [Thread-68] token:"p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4"
2019-01-18 20:54:12,334 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:12,334 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:12,368 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:12,368 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:12,369 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:12,369 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:12,380 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8']"
2019-01-18 20:54:12,380 DEBUG e.c.u.SafeUtils [Thread-130] token:"Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8"
2019-01-18 20:54:12,380 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:12,380 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:12,429 DEBUG e.c.u.SafeUtils [Thread-68] message:"['suLbWJqs675Yk1HxjY1DrxBxRQFA1eNmhs2JmG1Y1Zc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:12,430 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:12,430 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:12,430 DEBUG e.c.u.SafeUtils [Thread-46] message:"['suLbWJqs675Yk1HxjY1DrxBxRQFA1eNmhs2JmG1Y1Zc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:12,430 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:12,430 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:12,455 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:12,455 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:12,455 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:12,455 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:12,465 DEBUG e.c.u.SafeUtils [Thread-130] message:"['5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g']"
2019-01-18 20:54:12,465 DEBUG e.c.u.SafeUtils [Thread-130] token:"5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g"
2019-01-18 20:54:12,465 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:12,465 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:12,522 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:12,522 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:12,522 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:12,522 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:12,522 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:12,522 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:12,522 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:12,522 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:12,540 DEBUG e.c.u.SafeUtils [Thread-57] message:"['FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s']"
2019-01-18 20:54:12,540 DEBUG e.c.u.SafeUtils [Thread-57] token:"FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s"
2019-01-18 20:54:12,540 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:12,540 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri"]}
2019-01-18 20:54:12,551 DEBUG e.c.u.SafeUtils [Thread-130] message:"['K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg']"
2019-01-18 20:54:12,551 DEBUG e.c.u.SafeUtils [Thread-130] token:"K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg"
2019-01-18 20:54:12,551 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:12,551 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:12,613 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:12,613 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:12,613 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:12,613 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:12,614 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:12,614 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:12,614 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:12,614 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:12,632 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9rTdp7IQkMmqk2TO0I9l4skwya7buIIDcQzMWOGZXIc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:12,632 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:12,632 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,636 DEBUG e.c.u.SafeUtils [Thread-130] message:"['_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4']"
2019-01-18 20:54:12,636 DEBUG e.c.u.SafeUtils [Thread-130] token:"_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4"
2019-01-18 20:54:12,636 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:12,636 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:12,706 DEBUG e.c.u.SafeUtils [Thread-46] message:"['FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s']"
2019-01-18 20:54:12,706 DEBUG e.c.u.SafeUtils [Thread-46] token:"FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s"
2019-01-18 20:54:12,706 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:12,706 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri"]}
2019-01-18 20:54:12,706 DEBUG e.c.u.SafeUtils [Thread-68] message:"['FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s']"
2019-01-18 20:54:12,706 DEBUG e.c.u.SafeUtils [Thread-68] token:"FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s"
2019-01-18 20:54:12,706 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:12,706 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri"]}
2019-01-18 20:54:12,717 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:12,718 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:12,718 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:12,718 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,722 DEBUG e.c.u.SafeUtils [Thread-130] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:54:12,722 DEBUG e.c.u.SafeUtils [Thread-130] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:54:12,722 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:12,722 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:54:12,797 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9rTdp7IQkMmqk2TO0I9l4skwya7buIIDcQzMWOGZXIc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:12,797 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:12,797 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,819 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:12,819 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:12,819 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:12,819 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,826 DEBUG e.c.u.SafeUtils [Thread-130] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:12,826 DEBUG e.c.u.SafeUtils [Thread-130] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:54:12,826 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:12,826 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:12,829 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9rTdp7IQkMmqk2TO0I9l4skwya7buIIDcQzMWOGZXIc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:12,829 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:12,829 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,886 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:12,886 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:12,886 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:12,886 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,905 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:12,905 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:12,905 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:12,905 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,912 DEBUG e.c.u.SafeUtils [Thread-130] message:"['yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs']"
2019-01-18 20:54:12,912 DEBUG e.c.u.SafeUtils [Thread-130] token:"yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs"
2019-01-18 20:54:12,912 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:12,913 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:12,917 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:12,917 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:12,917 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:12,917 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,971 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:12,972 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:12,972 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:12,972 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:12,991 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:12,991 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:12,991 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:12,991 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:13,006 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:13,006 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:13,006 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:13,006 DEBUG e.c.u.SafeUtils [Thread-130] message:"['unHDfvTPocSroeW44TMKD-T0hEnQj1nKksIE7tfE8Vg', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:13,006 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:13,006 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:13,006 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:13,056 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:13,056 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:13,056 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:13,056 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:13,076 DEBUG e.c.u.SafeUtils [Thread-57] message:"['jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8']"
2019-01-18 20:54:13,076 DEBUG e.c.u.SafeUtils [Thread-57] token:"jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"
2019-01-18 20:54:13,076 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:13,076 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,094 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:13,094 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:13,094 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:13,094 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:13,098 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:13,098 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:13,098 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:13,098 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:13,145 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:13,145 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:13,145 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:13,145 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:13,161 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E']"
2019-01-18 20:54:13,161 DEBUG e.c.u.SafeUtils [Thread-57] token:"9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E"
2019-01-18 20:54:13,161 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:13,162 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"]}
2019-01-18 20:54:13,184 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:13,184 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:13,184 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:13,184 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:13,189 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:13,189 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:13,189 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:13,190 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:13,231 DEBUG e.c.u.SafeUtils [Thread-46] message:"['jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8']"
2019-01-18 20:54:13,232 DEBUG e.c.u.SafeUtils [Thread-46] token:"jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"
2019-01-18 20:54:13,232 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:13,232 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,247 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:13,247 DEBUG e.c.u.SafeUtils [Thread-57] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:13,247 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:13,247 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,272 DEBUG e.c.u.SafeUtils [Thread-130] message:"['lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc']"
2019-01-18 20:54:13,272 DEBUG e.c.u.SafeUtils [Thread-130] token:"lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc"
2019-01-18 20:54:13,272 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:13,272 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert"]}
2019-01-18 20:54:13,275 DEBUG e.c.u.SafeUtils [Thread-68] message:"['jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8']"
2019-01-18 20:54:13,275 DEBUG e.c.u.SafeUtils [Thread-68] token:"jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"
2019-01-18 20:54:13,275 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:13,276 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,320 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E']"
2019-01-18 20:54:13,321 DEBUG e.c.u.SafeUtils [Thread-46] token:"9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E"
2019-01-18 20:54:13,321 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:13,321 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"]}
2019-01-18 20:54:13,328 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,328 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:13,328 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,360 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E']"
2019-01-18 20:54:13,361 DEBUG e.c.u.SafeUtils [Thread-68] token:"9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E"
2019-01-18 20:54:13,361 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:13,361 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"]}
2019-01-18 20:54:13,364 DEBUG e.c.u.SafeUtils [Thread-130] message:"['s7egJsRiRvcsG88l_k6w6SI-OMPb0NINj6QwYjMRLYU', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:13,364 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:13,364 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:13,510 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,510 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:13,510 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,513 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:13,513 DEBUG e.c.u.SafeUtils [Thread-46] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:13,513 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:13,513 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,542 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:13,542 DEBUG e.c.u.SafeUtils [Thread-68] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:13,542 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:13,542 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,545 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:13,545 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:13,545 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:13,545 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:13,621 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,621 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:13,621 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,629 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:13,629 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:13,629 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:13,629 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:13,679 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,679 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:13,679 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,681 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,682 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:13,682 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,700 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,700 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:13,701 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,712 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:13,713 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:13,713 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:13,713 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:13,758 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,758 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:13,758 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:13,761 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,761 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:13,761 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,779 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,779 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:13,779 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,798 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:13,798 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:13,798 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:13,798 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:13,841 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,841 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:13,841 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:13,843 DEBUG e.c.u.SafeUtils [Thread-57] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:13,843 DEBUG e.c.u.SafeUtils [Thread-57] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:13,843 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:13,843 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:13,857 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,858 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:13,858 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:13,884 DEBUG e.c.u.SafeUtils [Thread-130] message:"['bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI']"
2019-01-18 20:54:13,884 DEBUG e.c.u.SafeUtils [Thread-130] token:"bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"
2019-01-18 20:54:13,884 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:13,884 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:13,920 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:13,920 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:13,920 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:13,931 DEBUG e.c.u.SafeUtils [Thread-57] message:"['RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM']"
2019-01-18 20:54:13,931 DEBUG e.c.u.SafeUtils [Thread-57] token:"RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"
2019-01-18 20:54:13,931 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:13,931 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:13,956 DEBUG e.c.u.SafeUtils [Thread-68] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:13,956 DEBUG e.c.u.SafeUtils [Thread-68] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:13,956 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:13,957 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:13,973 DEBUG e.c.u.SafeUtils [Thread-130] message:"['2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ']"
2019-01-18 20:54:13,973 DEBUG e.c.u.SafeUtils [Thread-130] token:"2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ"
2019-01-18 20:54:13,973 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:13,973 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"]}
2019-01-18 20:54:14,004 DEBUG e.c.u.SafeUtils [Thread-46] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:14,004 DEBUG e.c.u.SafeUtils [Thread-46] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:14,004 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:14,004 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:14,020 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs', 'aPrceGWr-XTovrKwTdz2YncVleTtyeKtXNr0pSUmmxY']"
2019-01-18 20:54:14,020 DEBUG e.c.u.SafeUtils [Thread-57] token:"Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs"
2019-01-18 20:54:14,020 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:14,020 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"]}
2019-01-18 20:54:14,046 DEBUG e.c.u.SafeUtils [Thread-68] message:"['RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM']"
2019-01-18 20:54:14,046 DEBUG e.c.u.SafeUtils [Thread-68] token:"RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"
2019-01-18 20:54:14,046 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:14,046 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:14,055 DEBUG e.c.u.SafeUtils [Thread-130] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:14,055 DEBUG e.c.u.SafeUtils [Thread-130] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:54:14,055 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:14,055 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:14,089 DEBUG e.c.u.SafeUtils [Thread-46] message:"['RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM']"
2019-01-18 20:54:14,089 DEBUG e.c.u.SafeUtils [Thread-46] token:"RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"
2019-01-18 20:54:14,090 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:14,090 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:14,102 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:14,102 DEBUG e.c.u.SafeUtils [Thread-57] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:14,102 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserTagAclEntry
2019-01-18 20:54:14,102 DEBUG e.c.u.SafeUtils [Thread-57] postUserTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:14,134 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs', 'aPrceGWr-XTovrKwTdz2YncVleTtyeKtXNr0pSUmmxY']"
2019-01-18 20:54:14,134 DEBUG e.c.u.SafeUtils [Thread-68] token:"Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs"
2019-01-18 20:54:14,134 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:14,134 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"]}
2019-01-18 20:54:14,138 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:14,138 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:14,138 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:14,178 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs', 'aPrceGWr-XTovrKwTdz2YncVleTtyeKtXNr0pSUmmxY']"
2019-01-18 20:54:14,178 DEBUG e.c.u.SafeUtils [Thread-46] token:"Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs"
2019-01-18 20:54:14,178 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:14,178 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"]}
2019-01-18 20:54:14,184 DEBUG e.c.u.SafeUtils [Thread-57] message:"['mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g']"
2019-01-18 20:54:14,184 DEBUG e.c.u.SafeUtils [Thread-57] token:"mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g"
2019-01-18 20:54:14,184 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postASTagAclEntry
2019-01-18 20:54:14,184 DEBUG e.c.u.SafeUtils [Thread-57] postASTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:14,219 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:14,219 DEBUG e.c.u.SafeUtils [Thread-68] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:14,219 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserTagAclEntry
2019-01-18 20:54:14,219 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:14,219 DEBUG e.c.u.SafeUtils [Thread-68] postUserTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:14,219 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:14,219 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:14,264 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:14,264 DEBUG e.c.u.SafeUtils [Thread-46] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:14,264 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserTagAclEntry
2019-01-18 20:54:14,264 DEBUG e.c.u.SafeUtils [Thread-46] postUserTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:14,268 DEBUG e.c.u.SafeUtils [Thread-57] message:"['5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g']"
2019-01-18 20:54:14,268 DEBUG e.c.u.SafeUtils [Thread-57] token:"5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g"
2019-01-18 20:54:14,268 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:14,268 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,302 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:14,302 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:14,302 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:14,307 DEBUG e.c.u.SafeUtils [Thread-68] message:"['mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g']"
2019-01-18 20:54:14,307 DEBUG e.c.u.SafeUtils [Thread-68] token:"mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g"
2019-01-18 20:54:14,307 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postASTagAclEntry
2019-01-18 20:54:14,308 DEBUG e.c.u.SafeUtils [Thread-68] postASTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:14,359 DEBUG e.c.u.SafeUtils [Thread-46] message:"['mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g']"
2019-01-18 20:54:14,359 DEBUG e.c.u.SafeUtils [Thread-46] token:"mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g"
2019-01-18 20:54:14,359 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postASTagAclEntry
2019-01-18 20:54:14,360 DEBUG e.c.u.SafeUtils [Thread-46] postASTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:14,360 DEBUG e.c.u.SafeUtils [Thread-57] message:"['jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA']"
2019-01-18 20:54:14,360 DEBUG e.c.u.SafeUtils [Thread-57] token:"jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA"
2019-01-18 20:54:14,360 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:14,360 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,387 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:14,388 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:14,388 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:14,395 DEBUG e.c.u.SafeUtils [Thread-68] message:"['5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g']"
2019-01-18 20:54:14,395 DEBUG e.c.u.SafeUtils [Thread-68] token:"5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g"
2019-01-18 20:54:14,395 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:14,395 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,450 DEBUG e.c.u.SafeUtils [Thread-57] message:"['rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA']"
2019-01-18 20:54:14,450 DEBUG e.c.u.SafeUtils [Thread-57] token:"rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA"
2019-01-18 20:54:14,450 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:14,450 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,457 DEBUG e.c.u.SafeUtils [Thread-46] message:"['5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g']"
2019-01-18 20:54:14,457 DEBUG e.c.u.SafeUtils [Thread-46] token:"5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g"
2019-01-18 20:54:14,457 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:14,457 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,474 DEBUG e.c.u.SafeUtils [Thread-130] message:"['hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU']"
2019-01-18 20:54:14,474 DEBUG e.c.u.SafeUtils [Thread-130] token:"hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU"
2019-01-18 20:54:14,474 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:14,474 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:14,478 DEBUG e.c.u.SafeUtils [Thread-68] message:"['jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA']"
2019-01-18 20:54:14,479 DEBUG e.c.u.SafeUtils [Thread-68] token:"jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA"
2019-01-18 20:54:14,479 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:14,479 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,537 DEBUG e.c.u.SafeUtils [Thread-57] message:"['phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA']"
2019-01-18 20:54:14,537 DEBUG e.c.u.SafeUtils [Thread-57] token:"phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA"
2019-01-18 20:54:14,537 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:14,537 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,542 DEBUG e.c.u.SafeUtils [Thread-46] message:"['jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA']"
2019-01-18 20:54:14,542 DEBUG e.c.u.SafeUtils [Thread-46] token:"jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA"
2019-01-18 20:54:14,542 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:14,542 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,559 DEBUG e.c.u.SafeUtils [Thread-130] message:"['gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4']"
2019-01-18 20:54:14,559 DEBUG e.c.u.SafeUtils [Thread-130] token:"gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4"
2019-01-18 20:54:14,559 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:14,559 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:14,563 DEBUG e.c.u.SafeUtils [Thread-68] message:"['rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA']"
2019-01-18 20:54:14,563 DEBUG e.c.u.SafeUtils [Thread-68] token:"rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA"
2019-01-18 20:54:14,563 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:14,564 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,623 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII']"
2019-01-18 20:54:14,623 DEBUG e.c.u.SafeUtils [Thread-57] token:"Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII"
2019-01-18 20:54:14,623 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:14,623 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:14,628 DEBUG e.c.u.SafeUtils [Thread-46] message:"['rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA']"
2019-01-18 20:54:14,628 DEBUG e.c.u.SafeUtils [Thread-46] token:"rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA"
2019-01-18 20:54:14,628 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:14,628 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,645 DEBUG e.c.u.SafeUtils [Thread-130] message:"['bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts']"
2019-01-18 20:54:14,645 DEBUG e.c.u.SafeUtils [Thread-130] token:"bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts"
2019-01-18 20:54:14,645 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:14,645 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:14,649 DEBUG e.c.u.SafeUtils [Thread-68] message:"['phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA']"
2019-01-18 20:54:14,649 DEBUG e.c.u.SafeUtils [Thread-68] token:"phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA"
2019-01-18 20:54:14,649 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:14,649 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,710 DEBUG e.c.u.SafeUtils [Thread-57] message:"['1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y']"
2019-01-18 20:54:14,710 DEBUG e.c.u.SafeUtils [Thread-57] token:"1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y"
2019-01-18 20:54:14,710 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:14,710 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y","User"]}
2019-01-18 20:54:14,715 DEBUG e.c.u.SafeUtils [Thread-46] message:"['phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA']"
2019-01-18 20:54:14,716 DEBUG e.c.u.SafeUtils [Thread-46] token:"phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA"
2019-01-18 20:54:14,716 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:14,716 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:14,733 DEBUG e.c.u.SafeUtils [Thread-130] message:"['_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM']"
2019-01-18 20:54:14,733 DEBUG e.c.u.SafeUtils [Thread-130] token:"_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM"
2019-01-18 20:54:14,733 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:14,733 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:14,737 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII']"
2019-01-18 20:54:14,737 DEBUG e.c.u.SafeUtils [Thread-68] token:"Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII"
2019-01-18 20:54:14,737 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:14,737 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:14,802 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII']"
2019-01-18 20:54:14,802 DEBUG e.c.u.SafeUtils [Thread-46] token:"Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII"
2019-01-18 20:54:14,802 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:14,803 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:14,805 DEBUG e.c.u.SafeUtils [Thread-57] message:"['60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:14,805 DEBUG e.c.u.SafeUtils [Thread-57] token:"60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c"
2019-01-18 20:54:14,805 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:14,805 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:14,826 DEBUG e.c.u.SafeUtils [Thread-130] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:54:14,826 DEBUG e.c.u.SafeUtils [Thread-130] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:54:14,826 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:14,826 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:54:14,844 DEBUG e.c.u.SafeUtils [Thread-68] message:"['1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y']"
2019-01-18 20:54:14,844 DEBUG e.c.u.SafeUtils [Thread-68] token:"1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y"
2019-01-18 20:54:14,844 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:14,844 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y","User"]}
2019-01-18 20:54:14,909 DEBUG e.c.u.SafeUtils [Thread-57] message:"['DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg']"
2019-01-18 20:54:14,909 DEBUG e.c.u.SafeUtils [Thread-57] token:"DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg"
2019-01-18 20:54:14,909 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:14,909 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:14,924 DEBUG e.c.u.SafeUtils [Thread-46] message:"['1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y']"
2019-01-18 20:54:14,924 DEBUG e.c.u.SafeUtils [Thread-46] token:"1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y"
2019-01-18 20:54:14,924 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:14,924 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y","User"]}
2019-01-18 20:54:14,945 DEBUG e.c.u.SafeUtils [Thread-68] message:"['60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:14,945 DEBUG e.c.u.SafeUtils [Thread-68] token:"60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c"
2019-01-18 20:54:14,945 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:14,945 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:14,952 DEBUG e.c.u.SafeUtils [Thread-130] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:14,952 DEBUG e.c.u.SafeUtils [Thread-130] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:54:14,952 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:14,952 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:15,005 DEBUG e.c.u.SafeUtils [Thread-57] message:"['1R6Oy_LWTFMJ0ClIjG1Vev7zMkv94TPz-ltdWpqpsa4', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:15,005 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:15,005 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:15,018 DEBUG e.c.u.SafeUtils [Thread-46] message:"['60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:15,018 DEBUG e.c.u.SafeUtils [Thread-46] token:"60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c"
2019-01-18 20:54:15,018 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:15,019 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:15,032 DEBUG e.c.u.SafeUtils [Thread-68] message:"['DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg']"
2019-01-18 20:54:15,032 DEBUG e.c.u.SafeUtils [Thread-68] token:"DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg"
2019-01-18 20:54:15,032 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:15,032 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:15,053 DEBUG e.c.u.SafeUtils [Thread-130] message:"['YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0']"
2019-01-18 20:54:15,053 DEBUG e.c.u.SafeUtils [Thread-130] token:"YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0"
2019-01-18 20:54:15,053 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:15,053 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:15,093 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:15,093 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:15,093 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:15,093 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:15,105 DEBUG e.c.u.SafeUtils [Thread-46] message:"['DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg']"
2019-01-18 20:54:15,105 DEBUG e.c.u.SafeUtils [Thread-46] token:"DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg"
2019-01-18 20:54:15,105 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:15,105 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:15,125 DEBUG e.c.u.SafeUtils [Thread-68] message:"['1R6Oy_LWTFMJ0ClIjG1Vev7zMkv94TPz-ltdWpqpsa4', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:15,125 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:15,125 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:15,150 DEBUG e.c.u.SafeUtils [Thread-130] message:"['N2YfA8DnS82-PfFFOzvQomHZLZG2e28vv-fMMNFXhwA', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:15,150 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:15,150 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:15,179 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:15,180 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:15,180 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:15,180 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:15,199 DEBUG e.c.u.SafeUtils [Thread-46] message:"['1R6Oy_LWTFMJ0ClIjG1Vev7zMkv94TPz-ltdWpqpsa4', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:15,199 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:15,199 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:15,212 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:15,212 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:15,212 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:15,212 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:15,238 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:15,238 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:15,238 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:15,239 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:15,267 DEBUG e.c.u.SafeUtils [Thread-57] message:"['XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0']"
2019-01-18 20:54:15,267 DEBUG e.c.u.SafeUtils [Thread-57] token:"XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0"
2019-01-18 20:54:15,267 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:15,267 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri"]}
2019-01-18 20:54:15,287 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:15,287 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:15,287 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:15,287 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:15,299 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:15,299 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:15,299 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:15,299 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:15,325 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:15,325 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:15,325 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:15,325 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:15,359 DEBUG e.c.u.SafeUtils [Thread-57] message:"['LfZU0h-HnS2U4OuoI1w_qV9r8lf81daYL40tj7iqDPE', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:15,360 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:15,360 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,372 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:15,372 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:15,373 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:15,373 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:15,387 DEBUG e.c.u.SafeUtils [Thread-68] message:"['XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0']"
2019-01-18 20:54:15,387 DEBUG e.c.u.SafeUtils [Thread-68] token:"XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0"
2019-01-18 20:54:15,387 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:15,387 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri"]}
2019-01-18 20:54:15,413 DEBUG e.c.u.SafeUtils [Thread-130] message:"['MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs']"
2019-01-18 20:54:15,413 DEBUG e.c.u.SafeUtils [Thread-130] token:"MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs"
2019-01-18 20:54:15,413 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:15,413 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert"]}
2019-01-18 20:54:15,445 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:15,445 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:15,445 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:15,445 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,463 DEBUG e.c.u.SafeUtils [Thread-46] message:"['XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0']"
2019-01-18 20:54:15,463 DEBUG e.c.u.SafeUtils [Thread-46] token:"XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0"
2019-01-18 20:54:15,463 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:15,463 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri"]}
2019-01-18 20:54:15,477 DEBUG e.c.u.SafeUtils [Thread-68] message:"['LfZU0h-HnS2U4OuoI1w_qV9r8lf81daYL40tj7iqDPE', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:15,477 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:15,477 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,506 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Kd0Vc0fvNmKWLX-fELzbpnclmbWkpvQghVEGR_mWwPk', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:15,506 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:15,506 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:15,531 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:15,531 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:15,531 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:15,531 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,557 DEBUG e.c.u.SafeUtils [Thread-46] message:"['LfZU0h-HnS2U4OuoI1w_qV9r8lf81daYL40tj7iqDPE', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:15,558 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:15,558 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,563 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:15,563 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:15,563 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:15,563 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,593 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:15,593 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:15,593 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:15,593 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:15,617 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:15,617 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:15,617 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:15,617 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,643 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:15,643 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:15,643 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:15,643 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,648 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:15,649 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:15,649 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:15,649 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,679 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:15,679 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:15,679 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:15,679 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:15,703 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:15,703 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:15,703 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:15,703 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:15,729 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:15,729 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:15,729 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:15,729 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,734 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:15,734 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:15,734 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:15,734 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,769 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:15,769 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:15,769 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:15,769 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:15,790 DEBUG e.c.u.SafeUtils [Thread-57] message:"['6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM']"
2019-01-18 20:54:15,790 DEBUG e.c.u.SafeUtils [Thread-57] token:"6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"
2019-01-18 20:54:15,790 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:15,790 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:15,819 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:15,819 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:15,820 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:15,820 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:15,824 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:15,824 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:15,824 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:15,824 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:15,858 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:15,858 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:15,858 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:15,858 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:15,874 DEBUG e.c.u.SafeUtils [Thread-57] message:"['DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI']"
2019-01-18 20:54:15,874 DEBUG e.c.u.SafeUtils [Thread-57] token:"DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI"
2019-01-18 20:54:15,874 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:15,874 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"]}
2019-01-18 20:54:15,909 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:15,909 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:15,909 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:15,909 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:15,913 DEBUG e.c.u.SafeUtils [Thread-68] message:"['6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM']"
2019-01-18 20:54:15,913 DEBUG e.c.u.SafeUtils [Thread-68] token:"6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"
2019-01-18 20:54:15,913 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:15,913 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:15,946 DEBUG e.c.u.SafeUtils [Thread-130] message:"['5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18']"
2019-01-18 20:54:15,946 DEBUG e.c.u.SafeUtils [Thread-130] token:"5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"
2019-01-18 20:54:15,946 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:15,946 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:15,957 DEBUG e.c.u.SafeUtils [Thread-57] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:15,957 DEBUG e.c.u.SafeUtils [Thread-57] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:15,957 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:15,958 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:15,999 DEBUG e.c.u.SafeUtils [Thread-46] message:"['6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM']"
2019-01-18 20:54:15,999 DEBUG e.c.u.SafeUtils [Thread-46] token:"6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"
2019-01-18 20:54:15,999 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:16,000 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,005 DEBUG e.c.u.SafeUtils [Thread-68] message:"['DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI']"
2019-01-18 20:54:16,005 DEBUG e.c.u.SafeUtils [Thread-68] token:"DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI"
2019-01-18 20:54:16,005 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:16,005 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"]}
2019-01-18 20:54:16,033 DEBUG e.c.u.SafeUtils [Thread-130] message:"['R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg']"
2019-01-18 20:54:16,033 DEBUG e.c.u.SafeUtils [Thread-130] token:"R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg"
2019-01-18 20:54:16,033 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:16,033 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"]}
2019-01-18 20:54:16,044 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,044 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:16,044 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,087 DEBUG e.c.u.SafeUtils [Thread-46] message:"['DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI']"
2019-01-18 20:54:16,087 DEBUG e.c.u.SafeUtils [Thread-46] token:"DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI"
2019-01-18 20:54:16,087 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:16,088 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"]}
2019-01-18 20:54:16,090 DEBUG e.c.u.SafeUtils [Thread-68] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:16,090 DEBUG e.c.u.SafeUtils [Thread-68] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:16,090 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:16,090 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,120 DEBUG e.c.u.SafeUtils [Thread-130] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:16,120 DEBUG e.c.u.SafeUtils [Thread-130] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:54:16,120 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:16,121 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:16,128 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,128 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:16,128 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,177 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,177 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:16,178 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,180 DEBUG e.c.u.SafeUtils [Thread-46] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:16,180 DEBUG e.c.u.SafeUtils [Thread-46] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:16,180 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:16,180 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,203 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:16,203 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:16,203 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:16,212 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,212 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:16,212 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,258 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,258 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:16,258 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,266 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,266 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:16,266 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,292 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:16,292 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:16,292 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:16,302 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,302 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:16,302 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:16,338 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,338 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:16,338 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,346 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,346 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:16,346 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,372 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:16,372 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:16,372 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:16,387 DEBUG e.c.u.SafeUtils [Thread-57] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:16,387 DEBUG e.c.u.SafeUtils [Thread-57] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:16,387 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:16,387 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:16,417 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,417 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:16,417 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:16,427 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,428 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:16,428 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,450 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:16,450 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:16,450 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:16,470 DEBUG e.c.u.SafeUtils [Thread-57] message:"['vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI']"
2019-01-18 20:54:16,470 DEBUG e.c.u.SafeUtils [Thread-57] token:"vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"
2019-01-18 20:54:16,470 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:16,470 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:16,500 DEBUG e.c.u.SafeUtils [Thread-68] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:16,501 DEBUG e.c.u.SafeUtils [Thread-68] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:16,501 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:16,501 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:16,507 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:16,507 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:16,508 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:16,532 DEBUG e.c.u.SafeUtils [Thread-130] message:"['nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0']"
2019-01-18 20:54:16,533 DEBUG e.c.u.SafeUtils [Thread-130] token:"nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0"
2019-01-18 20:54:16,533 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:16,533 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:16,558 DEBUG e.c.u.SafeUtils [Thread-57] message:"['CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc', 'ZKdSuXbehvrphEQNeTSDn2jW1TRvqZk8R0gc4gJ47oM']"
2019-01-18 20:54:16,558 DEBUG e.c.u.SafeUtils [Thread-57] token:"CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc"
2019-01-18 20:54:16,558 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:16,558 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"]}
2019-01-18 20:54:16,592 DEBUG e.c.u.SafeUtils [Thread-46] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:16,592 DEBUG e.c.u.SafeUtils [Thread-46] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:16,592 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:16,593 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:16,593 DEBUG e.c.u.SafeUtils [Thread-68] message:"['vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI']"
2019-01-18 20:54:16,593 DEBUG e.c.u.SafeUtils [Thread-68] token:"vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"
2019-01-18 20:54:16,593 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:16,593 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:16,614 DEBUG e.c.u.SafeUtils [Thread-130] message:"['JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8']"
2019-01-18 20:54:16,614 DEBUG e.c.u.SafeUtils [Thread-130] token:"JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8"
2019-01-18 20:54:16,614 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:16,614 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:16,640 DEBUG e.c.u.SafeUtils [Thread-57] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:16,640 DEBUG e.c.u.SafeUtils [Thread-57] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:16,640 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserTagAclEntry
2019-01-18 20:54:16,640 DEBUG e.c.u.SafeUtils [Thread-57] postUserTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:16,676 DEBUG e.c.u.SafeUtils [Thread-46] message:"['vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI']"
2019-01-18 20:54:16,676 DEBUG e.c.u.SafeUtils [Thread-46] token:"vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"
2019-01-18 20:54:16,676 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:16,677 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:16,683 DEBUG e.c.u.SafeUtils [Thread-68] message:"['CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc', 'ZKdSuXbehvrphEQNeTSDn2jW1TRvqZk8R0gc4gJ47oM']"
2019-01-18 20:54:16,683 DEBUG e.c.u.SafeUtils [Thread-68] token:"CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc"
2019-01-18 20:54:16,683 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:16,683 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"]}
2019-01-18 20:54:16,697 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA']"
2019-01-18 20:54:16,697 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA"
2019-01-18 20:54:16,697 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:16,697 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:16,723 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38']"
2019-01-18 20:54:16,723 DEBUG e.c.u.SafeUtils [Thread-57] token:"Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38"
2019-01-18 20:54:16,723 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postASTagAclEntry
2019-01-18 20:54:16,723 DEBUG e.c.u.SafeUtils [Thread-57] postASTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,765 DEBUG e.c.u.SafeUtils [Thread-68] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:16,765 DEBUG e.c.u.SafeUtils [Thread-68] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:16,765 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserTagAclEntry
2019-01-18 20:54:16,765 DEBUG e.c.u.SafeUtils [Thread-68] postUserTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:16,767 DEBUG e.c.u.SafeUtils [Thread-46] message:"['CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc', 'ZKdSuXbehvrphEQNeTSDn2jW1TRvqZk8R0gc4gJ47oM']"
2019-01-18 20:54:16,767 DEBUG e.c.u.SafeUtils [Thread-46] token:"CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc"
2019-01-18 20:54:16,767 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:16,767 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"]}
2019-01-18 20:54:16,779 DEBUG e.c.u.SafeUtils [Thread-130] message:"['JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY']"
2019-01-18 20:54:16,779 DEBUG e.c.u.SafeUtils [Thread-130] token:"JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY"
2019-01-18 20:54:16,779 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:16,779 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:16,807 DEBUG e.c.u.SafeUtils [Thread-57] message:"['UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE']"
2019-01-18 20:54:16,808 DEBUG e.c.u.SafeUtils [Thread-57] token:"UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE"
2019-01-18 20:54:16,808 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:16,808 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:16,853 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38']"
2019-01-18 20:54:16,853 DEBUG e.c.u.SafeUtils [Thread-68] token:"Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38"
2019-01-18 20:54:16,853 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postASTagAclEntry
2019-01-18 20:54:16,853 DEBUG e.c.u.SafeUtils [Thread-68] postASTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,853 DEBUG e.c.u.SafeUtils [Thread-46] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:16,853 DEBUG e.c.u.SafeUtils [Thread-46] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:16,853 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserTagAclEntry
2019-01-18 20:54:16,854 DEBUG e.c.u.SafeUtils [Thread-46] postUserTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:16,862 DEBUG e.c.u.SafeUtils [Thread-130] message:"['pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4']"
2019-01-18 20:54:16,862 DEBUG e.c.u.SafeUtils [Thread-130] token:"pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4"
2019-01-18 20:54:16,863 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:16,863 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4","User"]}
2019-01-18 20:54:16,890 DEBUG e.c.u.SafeUtils [Thread-57] message:"['ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c']"
2019-01-18 20:54:16,890 DEBUG e.c.u.SafeUtils [Thread-57] token:"ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c"
2019-01-18 20:54:16,890 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:16,890 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:16,937 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38']"
2019-01-18 20:54:16,937 DEBUG e.c.u.SafeUtils [Thread-46] token:"Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38"
2019-01-18 20:54:16,937 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postASTagAclEntry
2019-01-18 20:54:16,937 DEBUG e.c.u.SafeUtils [Thread-46] postASTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:16,938 DEBUG e.c.u.SafeUtils [Thread-68] message:"['UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE']"
2019-01-18 20:54:16,938 DEBUG e.c.u.SafeUtils [Thread-68] token:"UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE"
2019-01-18 20:54:16,938 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:16,938 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:16,951 DEBUG e.c.u.SafeUtils [Thread-130] message:"['zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:16,951 DEBUG e.c.u.SafeUtils [Thread-130] token:"zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ"
2019-01-18 20:54:16,951 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:16,951 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:16,974 DEBUG e.c.u.SafeUtils [Thread-57] message:"['X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY']"
2019-01-18 20:54:16,974 DEBUG e.c.u.SafeUtils [Thread-57] token:"X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY"
2019-01-18 20:54:16,974 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:16,974 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:17,020 DEBUG e.c.u.SafeUtils [Thread-46] message:"['UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE']"
2019-01-18 20:54:17,020 DEBUG e.c.u.SafeUtils [Thread-46] token:"UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE"
2019-01-18 20:54:17,020 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:17,020 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:17,023 DEBUG e.c.u.SafeUtils [Thread-68] message:"['ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c']"
2019-01-18 20:54:17,023 DEBUG e.c.u.SafeUtils [Thread-68] token:"ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c"
2019-01-18 20:54:17,023 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:17,023 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:17,040 DEBUG e.c.u.SafeUtils [Thread-130] message:"['f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA']"
2019-01-18 20:54:17,040 DEBUG e.c.u.SafeUtils [Thread-130] token:"f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA"
2019-01-18 20:54:17,040 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:17,040 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:17,066 DEBUG e.c.u.SafeUtils [Thread-57] message:"['YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM']"
2019-01-18 20:54:17,067 DEBUG e.c.u.SafeUtils [Thread-57] token:"YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM"
2019-01-18 20:54:17,067 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:17,067 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:17,113 DEBUG e.c.u.SafeUtils [Thread-46] message:"['ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c']"
2019-01-18 20:54:17,113 DEBUG e.c.u.SafeUtils [Thread-46] token:"ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c"
2019-01-18 20:54:17,113 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:17,113 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:17,113 DEBUG e.c.u.SafeUtils [Thread-68] message:"['X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY']"
2019-01-18 20:54:17,113 DEBUG e.c.u.SafeUtils [Thread-68] token:"X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY"
2019-01-18 20:54:17,114 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:17,114 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:17,140 DEBUG e.c.u.SafeUtils [Thread-130] message:"['SP8EKEsO-u87T1Liai3BOvpTml1iPAyLLb1V6_pOyj0', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:17,140 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:17,140 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:17,159 DEBUG e.c.u.SafeUtils [Thread-57] message:"['enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s']"
2019-01-18 20:54:17,159 DEBUG e.c.u.SafeUtils [Thread-57] token:"enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s"
2019-01-18 20:54:17,159 DEBUG s.AuthorityMock [Thread-57] end
2019-01-18 20:54:17,159 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:17,159 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:17,208 DEBUG e.c.u.SafeUtils [Thread-46] message:"['X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY']"
2019-01-18 20:54:17,208 DEBUG e.c.u.SafeUtils [Thread-46] token:"X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY"
2019-01-18 20:54:17,208 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:17,208 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:17,208 DEBUG e.c.u.SafeUtils [Thread-68] message:"['YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM']"
2019-01-18 20:54:17,209 DEBUG e.c.u.SafeUtils [Thread-68] token:"YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM"
2019-01-18 20:54:17,209 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:17,209 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:17,227 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:17,227 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:17,227 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:17,227 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:17,246 DEBUG e.c.u.SafeUtils [Thread-57] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:17,246 DEBUG e.c.u.SafeUtils [Thread-57] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:17,246 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:17,246 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:17,299 DEBUG e.c.u.SafeUtils [Thread-68] message:"['enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s']"
2019-01-18 20:54:17,300 DEBUG e.c.u.SafeUtils [Thread-68] token:"enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s"
2019-01-18 20:54:17,300 DEBUG s.AuthorityMock [Thread-68] end
2019-01-18 20:54:17,300 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:17,300 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:17,301 DEBUG e.c.u.SafeUtils [Thread-46] message:"['YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM']"
2019-01-18 20:54:17,301 DEBUG e.c.u.SafeUtils [Thread-46] token:"YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM"
2019-01-18 20:54:17,301 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:17,301 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:17,313 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:17,313 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:17,313 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:17,313 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:17,335 DEBUG e.c.u.SafeUtils [Thread-57] message:"['AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4']"
2019-01-18 20:54:17,335 DEBUG e.c.u.SafeUtils [Thread-57] token:"AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4"
2019-01-18 20:54:17,335 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:17,335 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:17,392 DEBUG e.c.u.SafeUtils [Thread-68] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:17,392 DEBUG e.c.u.SafeUtils [Thread-68] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:17,392 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:17,392 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:17,392 DEBUG e.c.u.SafeUtils [Thread-46] message:"['enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s']"
2019-01-18 20:54:17,392 DEBUG e.c.u.SafeUtils [Thread-46] token:"enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s"
2019-01-18 20:54:17,392 DEBUG s.AuthorityMock [Thread-46] end
2019-01-18 20:54:17,392 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:17,392 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:17,400 DEBUG e.c.u.SafeUtils [Thread-130] message:"['xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE']"
2019-01-18 20:54:17,400 DEBUG e.c.u.SafeUtils [Thread-130] token:"xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE"
2019-01-18 20:54:17,400 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:17,400 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri"]}
2019-01-18 20:54:17,427 DEBUG e.c.u.SafeUtils [Thread-57] message:"['LN0TV4zRfeJgD8cjidhf8knfCCcq5rGui105-ni2ax0', 'c9fptNI9CE49O5IEcJj_bp1For-b0IwFwxiCUlNcdPw']"
2019-01-18 20:54:17,427 DEBUG e.c.u.SafeUtils [Thread-57] token:"LN0TV4zRfeJgD8cjidhf8knfCCcq5rGui105-ni2ax0"
2019-01-18 20:54:17,427 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:17,427 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:17,481 DEBUG e.c.u.SafeUtils [Thread-46] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:17,481 DEBUG e.c.u.SafeUtils [Thread-46] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:17,481 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:17,481 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:17,483 DEBUG e.c.u.SafeUtils [Thread-68] message:"['AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4']"
2019-01-18 20:54:17,483 DEBUG e.c.u.SafeUtils [Thread-68] token:"AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4"
2019-01-18 20:54:17,483 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:17,483 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:17,490 DEBUG e.c.u.SafeUtils [Thread-130] message:"['d2EJkmtYqFHGFGqcekeZOD23liXqELm1J9ceCNLKayo', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:17,490 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:17,491 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:17,515 DEBUG e.c.u.SafeUtils [Thread-57] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:17,515 DEBUG e.c.u.SafeUtils [Thread-57] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:17,515 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:17,515 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:17,569 DEBUG e.c.u.SafeUtils [Thread-46] message:"['AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4']"
2019-01-18 20:54:17,570 DEBUG e.c.u.SafeUtils [Thread-46] token:"AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4"
2019-01-18 20:54:17,570 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:17,570 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:17,579 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:17,579 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:17,579 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:17,579 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:17,581 DEBUG e.c.u.SafeUtils [Thread-68] message:"['LN0TV4zRfeJgD8cjidhf8knfCCcq5rGui105-ni2ax0', 'c9fptNI9CE49O5IEcJj_bp1For-b0IwFwxiCUlNcdPw']"
2019-01-18 20:54:17,581 DEBUG e.c.u.SafeUtils [Thread-68] token:"LN0TV4zRfeJgD8cjidhf8knfCCcq5rGui105-ni2ax0"
2019-01-18 20:54:17,581 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:17,581 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:17,600 DEBUG e.c.u.SafeUtils [Thread-57] message:"['HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM']"
2019-01-18 20:54:17,600 DEBUG e.c.u.SafeUtils [Thread-57] token:"HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM"
2019-01-18 20:54:17,600 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:17,600 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:17,658 DEBUG e.c.u.SafeUtils [Thread-46] message:"['LN0TV4zRfeJgD8cjidhf8knfCCcq5rGui105-ni2ax0', 'c9fptNI9CE49O5IEcJj_bp1For-b0IwFwxiCUlNcdPw']"
2019-01-18 20:54:17,659 DEBUG e.c.u.SafeUtils [Thread-46] token:"LN0TV4zRfeJgD8cjidhf8knfCCcq5rGui105-ni2ax0"
2019-01-18 20:54:17,659 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:17,659 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:17,666 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:17,667 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:17,667 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:17,667 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:17,667 DEBUG e.c.u.SafeUtils [Thread-68] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:17,667 DEBUG e.c.u.SafeUtils [Thread-68] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:17,667 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:17,667 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:17,689 DEBUG e.c.u.SafeUtils [Thread-57] message:"['sNtPbKVSzl1KuxWcpAdRtaoMyiIi6gF3wRs4QaEuHf8', 'c9fptNI9CE49O5IEcJj_bp1For-b0IwFwxiCUlNcdPw']"
2019-01-18 20:54:17,689 DEBUG e.c.u.SafeUtils [Thread-57] token:"sNtPbKVSzl1KuxWcpAdRtaoMyiIi6gF3wRs4QaEuHf8"
2019-01-18 20:54:17,689 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:17,689 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:17,741 DEBUG e.c.u.SafeUtils [Thread-46] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:17,741 DEBUG e.c.u.SafeUtils [Thread-46] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:17,741 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:17,741 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:17,750 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:17,750 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:17,750 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:17,750 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:17,752 DEBUG e.c.u.SafeUtils [Thread-68] message:"['HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM']"
2019-01-18 20:54:17,752 DEBUG e.c.u.SafeUtils [Thread-68] token:"HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM"
2019-01-18 20:54:17,752 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:17,752 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:17,772 DEBUG e.c.u.SafeUtils [Thread-57] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:17,772 DEBUG e.c.u.SafeUtils [Thread-57] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:17,772 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:17,772 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:17,827 DEBUG e.c.u.SafeUtils [Thread-46] message:"['HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM']"
2019-01-18 20:54:17,827 DEBUG e.c.u.SafeUtils [Thread-46] token:"HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM"
2019-01-18 20:54:17,827 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:17,827 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:17,835 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:17,835 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:17,835 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:17,835 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:17,843 DEBUG e.c.u.SafeUtils [Thread-68] message:"['sNtPbKVSzl1KuxWcpAdRtaoMyiIi6gF3wRs4QaEuHf8', 'c9fptNI9CE49O5IEcJj_bp1For-b0IwFwxiCUlNcdPw']"
2019-01-18 20:54:17,843 DEBUG e.c.u.SafeUtils [Thread-68] token:"sNtPbKVSzl1KuxWcpAdRtaoMyiIi6gF3wRs4QaEuHf8"
2019-01-18 20:54:17,843 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:17,843 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:17,858 DEBUG e.c.u.SafeUtils [Thread-57] message:"['LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs']"
2019-01-18 20:54:17,858 DEBUG e.c.u.SafeUtils [Thread-57] token:"LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs"
2019-01-18 20:54:17,858 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:17,858 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:17,916 DEBUG e.c.u.SafeUtils [Thread-46] message:"['sNtPbKVSzl1KuxWcpAdRtaoMyiIi6gF3wRs4QaEuHf8', 'c9fptNI9CE49O5IEcJj_bp1For-b0IwFwxiCUlNcdPw']"
2019-01-18 20:54:17,916 DEBUG e.c.u.SafeUtils [Thread-46] token:"sNtPbKVSzl1KuxWcpAdRtaoMyiIi6gF3wRs4QaEuHf8"
2019-01-18 20:54:17,916 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:17,916 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:17,919 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA']"
2019-01-18 20:54:17,919 DEBUG e.c.u.SafeUtils [Thread-130] token:"9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"
2019-01-18 20:54:17,919 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:17,919 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:17,926 DEBUG e.c.u.SafeUtils [Thread-68] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:17,926 DEBUG e.c.u.SafeUtils [Thread-68] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:17,926 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:17,926 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:17,949 DEBUG e.c.u.SafeUtils [Thread-57] message:"['f7FjtH2Id9DJ1t05xr4aE5Gfc-FbBfcTplD9In2Any8', '797QEEXoAzGwpRXSgCAzU-Wj-n-5Ob-uSJ9o2zmCee4']"
2019-01-18 20:54:17,949 DEBUG e.c.u.SafeUtils [Thread-57] token:"f7FjtH2Id9DJ1t05xr4aE5Gfc-FbBfcTplD9In2Any8"
2019-01-18 20:54:17,949 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:17,949 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,005 DEBUG e.c.u.SafeUtils [Thread-46] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:18,005 DEBUG e.c.u.SafeUtils [Thread-46] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:18,005 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:18,005 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:18,005 DEBUG e.c.u.SafeUtils [Thread-130] message:"['yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c']"
2019-01-18 20:54:18,005 DEBUG e.c.u.SafeUtils [Thread-130] token:"yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c"
2019-01-18 20:54:18,005 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:18,006 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"]}
2019-01-18 20:54:18,012 DEBUG e.c.u.SafeUtils [Thread-68] message:"['LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs']"
2019-01-18 20:54:18,012 DEBUG e.c.u.SafeUtils [Thread-68] token:"LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs"
2019-01-18 20:54:18,012 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:18,012 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:18,033 DEBUG e.c.u.SafeUtils [Thread-57] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:18,033 DEBUG e.c.u.SafeUtils [Thread-57] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:18,033 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:18,033 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:18,093 DEBUG e.c.u.SafeUtils [Thread-130] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:18,094 DEBUG e.c.u.SafeUtils [Thread-130] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:18,094 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:18,094 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:18,094 DEBUG e.c.u.SafeUtils [Thread-46] message:"['LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs']"
2019-01-18 20:54:18,094 DEBUG e.c.u.SafeUtils [Thread-46] token:"LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs"
2019-01-18 20:54:18,094 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:18,094 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:18,102 DEBUG e.c.u.SafeUtils [Thread-68] message:"['f7FjtH2Id9DJ1t05xr4aE5Gfc-FbBfcTplD9In2Any8', '797QEEXoAzGwpRXSgCAzU-Wj-n-5Ob-uSJ9o2zmCee4']"
2019-01-18 20:54:18,102 DEBUG e.c.u.SafeUtils [Thread-68] token:"f7FjtH2Id9DJ1t05xr4aE5Gfc-FbBfcTplD9In2Any8"
2019-01-18 20:54:18,102 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:18,102 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,118 DEBUG e.c.u.SafeUtils [Thread-57] message:"['DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs']"
2019-01-18 20:54:18,118 DEBUG e.c.u.SafeUtils [Thread-57] token:"DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs"
2019-01-18 20:54:18,118 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:18,119 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,179 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:18,179 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:18,179 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:18,190 DEBUG e.c.u.SafeUtils [Thread-46] message:"['f7FjtH2Id9DJ1t05xr4aE5Gfc-FbBfcTplD9In2Any8', '797QEEXoAzGwpRXSgCAzU-Wj-n-5Ob-uSJ9o2zmCee4']"
2019-01-18 20:54:18,190 DEBUG e.c.u.SafeUtils [Thread-68] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:18,190 DEBUG e.c.u.SafeUtils [Thread-46] token:"f7FjtH2Id9DJ1t05xr4aE5Gfc-FbBfcTplD9In2Any8"
2019-01-18 20:54:18,190 DEBUG e.c.u.SafeUtils [Thread-68] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:18,191 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:18,191 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:18,191 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,191 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:18,207 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Kyqrb-Z8pUE3YyRlLBS-AKG_kyXR7L3L9hbTFyOvsPA', 'ySSnBVv-vHpdfIV0wQvejZpgF_WudoH2kqnwfSBeKbM']"
2019-01-18 20:54:18,207 DEBUG e.c.u.SafeUtils [Thread-57] token:"Kyqrb-Z8pUE3YyRlLBS-AKG_kyXR7L3L9hbTFyOvsPA"
2019-01-18 20:54:18,207 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:18,207 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:18,260 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:18,261 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:18,261 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:18,280 DEBUG e.c.u.SafeUtils [Thread-46] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:18,280 DEBUG e.c.u.SafeUtils [Thread-46] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:18,280 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:18,280 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:18,281 DEBUG e.c.u.SafeUtils [Thread-68] message:"['DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs']"
2019-01-18 20:54:18,282 DEBUG e.c.u.SafeUtils [Thread-68] token:"DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs"
2019-01-18 20:54:18,282 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:18,282 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,292 DEBUG e.c.u.SafeUtils [Thread-57] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:18,293 DEBUG e.c.u.SafeUtils [Thread-57] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:18,293 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:18,293 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:18,342 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:18,342 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:18,343 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:18,368 DEBUG e.c.u.SafeUtils [Thread-46] message:"['DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs']"
2019-01-18 20:54:18,368 DEBUG e.c.u.SafeUtils [Thread-46] token:"DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs"
2019-01-18 20:54:18,368 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:18,368 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,375 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Kyqrb-Z8pUE3YyRlLBS-AKG_kyXR7L3L9hbTFyOvsPA', 'ySSnBVv-vHpdfIV0wQvejZpgF_WudoH2kqnwfSBeKbM']"
2019-01-18 20:54:18,375 DEBUG e.c.u.SafeUtils [Thread-68] token:"Kyqrb-Z8pUE3YyRlLBS-AKG_kyXR7L3L9hbTFyOvsPA"
2019-01-18 20:54:18,375 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:18,375 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:18,377 DEBUG e.c.u.SafeUtils [Thread-57] message:"['c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ']"
2019-01-18 20:54:18,377 DEBUG e.c.u.SafeUtils [Thread-57] token:"c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ"
2019-01-18 20:54:18,377 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:18,377 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:18,423 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:18,423 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:18,423 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:18,458 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Kyqrb-Z8pUE3YyRlLBS-AKG_kyXR7L3L9hbTFyOvsPA', 'ySSnBVv-vHpdfIV0wQvejZpgF_WudoH2kqnwfSBeKbM']"
2019-01-18 20:54:18,459 DEBUG e.c.u.SafeUtils [Thread-46] token:"Kyqrb-Z8pUE3YyRlLBS-AKG_kyXR7L3L9hbTFyOvsPA"
2019-01-18 20:54:18,459 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:18,459 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:18,464 DEBUG e.c.u.SafeUtils [Thread-68] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:18,464 DEBUG e.c.u.SafeUtils [Thread-68] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:18,464 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:18,464 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:18,467 DEBUG e.c.u.SafeUtils [Thread-57] message:"['cZTiMGtXDowvwVBH4bosGXHlvgos4PEmM8U-5KqqaT0', '5kI9RXJ82MV3J8myr8TyqPT2FMw0TBdlULI00BR0-xU']"
2019-01-18 20:54:18,468 DEBUG e.c.u.SafeUtils [Thread-57] token:"cZTiMGtXDowvwVBH4bosGXHlvgos4PEmM8U-5KqqaT0"
2019-01-18 20:54:18,468 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:18,468 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,512 DEBUG e.c.u.SafeUtils [Thread-130] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:18,512 DEBUG e.c.u.SafeUtils [Thread-130] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:18,512 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:18,512 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:18,546 DEBUG e.c.u.SafeUtils [Thread-46] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:18,546 DEBUG e.c.u.SafeUtils [Thread-46] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:18,546 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:18,546 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:18,556 DEBUG e.c.u.SafeUtils [Thread-57] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:18,556 DEBUG e.c.u.SafeUtils [Thread-57] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:18,556 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:18,556 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:18,557 DEBUG e.c.u.SafeUtils [Thread-68] message:"['c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ']"
2019-01-18 20:54:18,558 DEBUG e.c.u.SafeUtils [Thread-68] token:"c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ"
2019-01-18 20:54:18,558 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:18,558 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:18,600 DEBUG e.c.u.SafeUtils [Thread-130] message:"['JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno']"
2019-01-18 20:54:18,600 DEBUG e.c.u.SafeUtils [Thread-130] token:"JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"
2019-01-18 20:54:18,600 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:18,600 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:18,636 DEBUG e.c.u.SafeUtils [Thread-46] message:"['c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ']"
2019-01-18 20:54:18,636 DEBUG e.c.u.SafeUtils [Thread-46] token:"c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ"
2019-01-18 20:54:18,636 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:18,636 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:18,641 DEBUG e.c.u.SafeUtils [Thread-57] message:"['V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ']"
2019-01-18 20:54:18,641 DEBUG e.c.u.SafeUtils [Thread-57] token:"V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ"
2019-01-18 20:54:18,641 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:18,641 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,648 DEBUG e.c.u.SafeUtils [Thread-68] message:"['cZTiMGtXDowvwVBH4bosGXHlvgos4PEmM8U-5KqqaT0', '5kI9RXJ82MV3J8myr8TyqPT2FMw0TBdlULI00BR0-xU']"
2019-01-18 20:54:18,648 DEBUG e.c.u.SafeUtils [Thread-68] token:"cZTiMGtXDowvwVBH4bosGXHlvgos4PEmM8U-5KqqaT0"
2019-01-18 20:54:18,648 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:18,648 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,689 DEBUG e.c.u.SafeUtils [Thread-130] message:"['R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw', '5QKVK8GDG3lCg-jA5dAb0TtKkHyZlY5rvuyJchNPRY0']"
2019-01-18 20:54:18,689 DEBUG e.c.u.SafeUtils [Thread-130] token:"R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw"
2019-01-18 20:54:18,689 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:18,689 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"]}
2019-01-18 20:54:18,725 DEBUG e.c.u.SafeUtils [Thread-46] message:"['cZTiMGtXDowvwVBH4bosGXHlvgos4PEmM8U-5KqqaT0', '5kI9RXJ82MV3J8myr8TyqPT2FMw0TBdlULI00BR0-xU']"
2019-01-18 20:54:18,725 DEBUG e.c.u.SafeUtils [Thread-46] token:"cZTiMGtXDowvwVBH4bosGXHlvgos4PEmM8U-5KqqaT0"
2019-01-18 20:54:18,726 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:18,726 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,732 DEBUG e.c.u.SafeUtils [Thread-57] message:"['4314mfyYTEZKS8Lp7zkY_Ijd6SA57zlIZ_FxBrbZ3cg', '5kI9RXJ82MV3J8myr8TyqPT2FMw0TBdlULI00BR0-xU']"
2019-01-18 20:54:18,732 DEBUG e.c.u.SafeUtils [Thread-57] token:"4314mfyYTEZKS8Lp7zkY_Ijd6SA57zlIZ_FxBrbZ3cg"
2019-01-18 20:54:18,732 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:18,732 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:18,733 DEBUG e.c.u.SafeUtils [Thread-68] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:18,733 DEBUG e.c.u.SafeUtils [Thread-68] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:18,733 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:18,733 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:18,777 DEBUG e.c.u.SafeUtils [Thread-130] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:18,777 DEBUG e.c.u.SafeUtils [Thread-130] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:18,777 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 20:54:18,777 DEBUG e.c.u.SafeUtils [Thread-130] postUserTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:18,810 DEBUG e.c.u.SafeUtils [Thread-46] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:18,810 DEBUG e.c.u.SafeUtils [Thread-46] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:18,810 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:18,810 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:18,820 DEBUG e.c.u.SafeUtils [Thread-57] message:"['pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4']"
2019-01-18 20:54:18,820 DEBUG e.c.u.SafeUtils [Thread-57] token:"pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4"
2019-01-18 20:54:18,820 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:18,820 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4","User"]}
2019-01-18 20:54:18,820 DEBUG e.c.u.SafeUtils [Thread-68] message:"['V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ']"
2019-01-18 20:54:18,820 DEBUG e.c.u.SafeUtils [Thread-68] token:"V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ"
2019-01-18 20:54:18,820 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:18,820 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,861 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo']"
2019-01-18 20:54:18,861 DEBUG e.c.u.SafeUtils [Thread-130] token:"Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo"
2019-01-18 20:54:18,861 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 20:54:18,861 DEBUG e.c.u.SafeUtils [Thread-130] postASTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:18,896 DEBUG e.c.u.SafeUtils [Thread-46] message:"['V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ']"
2019-01-18 20:54:18,896 DEBUG e.c.u.SafeUtils [Thread-46] token:"V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ"
2019-01-18 20:54:18,896 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:18,897 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:18,919 DEBUG e.c.u.SafeUtils [Thread-68] message:"['4314mfyYTEZKS8Lp7zkY_Ijd6SA57zlIZ_FxBrbZ3cg', '5kI9RXJ82MV3J8myr8TyqPT2FMw0TBdlULI00BR0-xU']"
2019-01-18 20:54:18,919 DEBUG e.c.u.SafeUtils [Thread-68] token:"4314mfyYTEZKS8Lp7zkY_Ijd6SA57zlIZ_FxBrbZ3cg"
2019-01-18 20:54:18,919 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:18,919 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:18,920 DEBUG e.c.u.SafeUtils [Thread-57] message:"['zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:18,920 DEBUG e.c.u.SafeUtils [Thread-57] token:"zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ"
2019-01-18 20:54:18,920 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:18,920 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:18,947 DEBUG e.c.u.SafeUtils [Thread-130] message:"['L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM']"
2019-01-18 20:54:18,947 DEBUG e.c.u.SafeUtils [Thread-130] token:"L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM"
2019-01-18 20:54:18,947 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:18,948 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:18,987 DEBUG e.c.u.SafeUtils [Thread-46] message:"['4314mfyYTEZKS8Lp7zkY_Ijd6SA57zlIZ_FxBrbZ3cg', '5kI9RXJ82MV3J8myr8TyqPT2FMw0TBdlULI00BR0-xU']"
2019-01-18 20:54:18,987 DEBUG e.c.u.SafeUtils [Thread-46] token:"4314mfyYTEZKS8Lp7zkY_Ijd6SA57zlIZ_FxBrbZ3cg"
2019-01-18 20:54:18,987 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:18,987 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,006 DEBUG e.c.u.SafeUtils [Thread-57] message:"['f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA']"
2019-01-18 20:54:19,006 DEBUG e.c.u.SafeUtils [Thread-57] token:"f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA"
2019-01-18 20:54:19,006 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:19,006 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:19,012 DEBUG e.c.u.SafeUtils [Thread-68] message:"['pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4']"
2019-01-18 20:54:19,012 DEBUG e.c.u.SafeUtils [Thread-68] token:"pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4"
2019-01-18 20:54:19,012 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:19,012 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4","User"]}
2019-01-18 20:54:19,032 DEBUG e.c.u.SafeUtils [Thread-130] message:"['YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4']"
2019-01-18 20:54:19,032 DEBUG e.c.u.SafeUtils [Thread-130] token:"YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4"
2019-01-18 20:54:19,032 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:19,032 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:19,072 DEBUG e.c.u.SafeUtils [Thread-46] message:"['pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4']"
2019-01-18 20:54:19,072 DEBUG e.c.u.SafeUtils [Thread-46] token:"pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4"
2019-01-18 20:54:19,072 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:19,072 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4","User"]}
2019-01-18 20:54:19,094 DEBUG e.c.u.SafeUtils [Thread-57] message:"['SP8EKEsO-u87T1Liai3BOvpTml1iPAyLLb1V6_pOyj0', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:19,094 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:19,094 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:19,101 DEBUG e.c.u.SafeUtils [Thread-68] message:"['zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:19,101 DEBUG e.c.u.SafeUtils [Thread-68] token:"zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ"
2019-01-18 20:54:19,101 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:19,101 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:19,117 DEBUG e.c.u.SafeUtils [Thread-130] message:"['0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU']"
2019-01-18 20:54:19,117 DEBUG e.c.u.SafeUtils [Thread-130] token:"0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU"
2019-01-18 20:54:19,117 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:19,117 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:19,162 DEBUG e.c.u.SafeUtils [Thread-46] message:"['zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:19,162 DEBUG e.c.u.SafeUtils [Thread-46] token:"zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ"
2019-01-18 20:54:19,162 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:19,162 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:19,179 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:19,179 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:19,179 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:19,179 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:19,185 DEBUG e.c.u.SafeUtils [Thread-68] message:"['f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA']"
2019-01-18 20:54:19,185 DEBUG e.c.u.SafeUtils [Thread-68] token:"f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA"
2019-01-18 20:54:19,185 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:19,185 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:19,203 DEBUG e.c.u.SafeUtils [Thread-130] message:"['I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg']"
2019-01-18 20:54:19,203 DEBUG e.c.u.SafeUtils [Thread-130] token:"I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg"
2019-01-18 20:54:19,203 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:19,203 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:19,248 DEBUG e.c.u.SafeUtils [Thread-46] message:"['f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA']"
2019-01-18 20:54:19,248 DEBUG e.c.u.SafeUtils [Thread-46] token:"f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA"
2019-01-18 20:54:19,248 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:19,248 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:19,266 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:19,266 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:19,266 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:19,266 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:19,274 DEBUG e.c.u.SafeUtils [Thread-68] message:"['SP8EKEsO-u87T1Liai3BOvpTml1iPAyLLb1V6_pOyj0', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:19,274 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:19,274 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:19,288 DEBUG e.c.u.SafeUtils [Thread-130] message:"['fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4']"
2019-01-18 20:54:19,288 DEBUG e.c.u.SafeUtils [Thread-130] token:"fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4"
2019-01-18 20:54:19,288 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:19,288 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:19,339 DEBUG e.c.u.SafeUtils [Thread-46] message:"['SP8EKEsO-u87T1Liai3BOvpTml1iPAyLLb1V6_pOyj0', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:19,340 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:19,340 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:19,351 DEBUG e.c.u.SafeUtils [Thread-57] message:"['xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE']"
2019-01-18 20:54:19,351 DEBUG e.c.u.SafeUtils [Thread-57] token:"xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE"
2019-01-18 20:54:19,351 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:19,351 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri"]}
2019-01-18 20:54:19,359 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:19,359 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:19,359 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:19,359 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:19,378 DEBUG e.c.u.SafeUtils [Thread-130] message:"['7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo']"
2019-01-18 20:54:19,378 DEBUG e.c.u.SafeUtils [Thread-130] token:"7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo"
2019-01-18 20:54:19,378 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:19,378 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo","User"]}
2019-01-18 20:54:19,425 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:19,425 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:19,425 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:19,425 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:19,440 DEBUG e.c.u.SafeUtils [Thread-57] message:"['d2EJkmtYqFHGFGqcekeZOD23liXqELm1J9ceCNLKayo', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:19,440 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:19,440 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,442 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:19,442 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:19,442 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:19,442 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:19,470 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:19,470 DEBUG e.c.u.SafeUtils [Thread-130] token:"8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8"
2019-01-18 20:54:19,470 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:19,470 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:19,507 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:19,508 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:19,508 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:19,508 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:19,524 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:19,524 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:19,524 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:19,524 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,530 DEBUG e.c.u.SafeUtils [Thread-68] message:"['xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE']"
2019-01-18 20:54:19,530 DEBUG e.c.u.SafeUtils [Thread-68] token:"xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE"
2019-01-18 20:54:19,530 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:19,530 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri"]}
2019-01-18 20:54:19,556 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw']"
2019-01-18 20:54:19,556 DEBUG e.c.u.SafeUtils [Thread-130] token:"Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw"
2019-01-18 20:54:19,556 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:19,556 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:19,592 DEBUG e.c.u.SafeUtils [Thread-46] message:"['xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE']"
2019-01-18 20:54:19,592 DEBUG e.c.u.SafeUtils [Thread-46] token:"xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE"
2019-01-18 20:54:19,592 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:19,592 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri"]}
2019-01-18 20:54:19,607 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:19,607 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:19,607 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:19,607 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,619 DEBUG e.c.u.SafeUtils [Thread-68] message:"['d2EJkmtYqFHGFGqcekeZOD23liXqELm1J9ceCNLKayo', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:19,619 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:19,619 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,646 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VsHvHOeUvqGDCl22zTAvk1gacpkNUve1ubOX9e16eFE', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:19,647 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:19,647 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:19,680 DEBUG e.c.u.SafeUtils [Thread-46] message:"['d2EJkmtYqFHGFGqcekeZOD23liXqELm1J9ceCNLKayo', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:19,680 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:19,680 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,692 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:19,692 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:19,692 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:19,692 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,701 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:19,701 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:19,701 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:19,701 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,733 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:19,733 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:19,733 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:19,733 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:19,765 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:19,765 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:19,765 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:19,765 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,777 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:19,777 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:19,778 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:19,778 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:19,786 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:19,786 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:19,786 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:19,786 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,822 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:19,822 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:19,822 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:19,822 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:19,850 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:19,850 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:19,850 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:19,850 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,867 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA']"
2019-01-18 20:54:19,867 DEBUG e.c.u.SafeUtils [Thread-57] token:"9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"
2019-01-18 20:54:19,867 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:19,867 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:19,871 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:19,871 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:19,871 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:19,872 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,911 DEBUG e.c.u.SafeUtils [Thread-130] message:"['1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs']"
2019-01-18 20:54:19,911 DEBUG e.c.u.SafeUtils [Thread-130] token:"1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs"
2019-01-18 20:54:19,911 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:19,911 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri"]}
2019-01-18 20:54:19,935 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:19,935 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:19,935 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:19,935 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:19,957 DEBUG e.c.u.SafeUtils [Thread-57] message:"['yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c']"
2019-01-18 20:54:19,957 DEBUG e.c.u.SafeUtils [Thread-57] token:"yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c"
2019-01-18 20:54:19,957 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:19,957 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"]}
2019-01-18 20:54:19,961 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:19,961 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:19,961 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:19,961 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:20,007 DEBUG e.c.u.SafeUtils [Thread-130] message:"['f6V629X-cKfo81Yhx4uNSR9zSOtJvuMFGmHlsfjJQVA', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:20,007 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:20,007 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:20,025 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:20,025 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:20,025 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:20,025 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:20,049 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA']"
2019-01-18 20:54:20,049 DEBUG e.c.u.SafeUtils [Thread-68] token:"9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"
2019-01-18 20:54:20,049 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:20,049 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,053 DEBUG e.c.u.SafeUtils [Thread-57] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:20,053 DEBUG e.c.u.SafeUtils [Thread-57] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:20,053 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:20,053 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,097 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:20,097 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:20,097 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:20,097 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:20,110 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA']"
2019-01-18 20:54:20,110 DEBUG e.c.u.SafeUtils [Thread-46] token:"9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"
2019-01-18 20:54:20,111 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:20,111 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,135 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,135 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:20,135 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,136 DEBUG e.c.u.SafeUtils [Thread-68] message:"['yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c']"
2019-01-18 20:54:20,137 DEBUG e.c.u.SafeUtils [Thread-68] token:"yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c"
2019-01-18 20:54:20,137 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:20,137 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"]}
2019-01-18 20:54:20,185 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:20,185 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:20,185 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:20,185 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:20,196 DEBUG e.c.u.SafeUtils [Thread-46] message:"['yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c']"
2019-01-18 20:54:20,196 DEBUG e.c.u.SafeUtils [Thread-46] token:"yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c"
2019-01-18 20:54:20,196 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:20,196 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"]}
2019-01-18 20:54:20,219 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,219 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:20,219 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,225 DEBUG e.c.u.SafeUtils [Thread-68] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:20,225 DEBUG e.c.u.SafeUtils [Thread-68] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:20,225 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:20,225 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,274 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:20,274 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:20,274 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:20,274 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:20,282 DEBUG e.c.u.SafeUtils [Thread-46] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:20,282 DEBUG e.c.u.SafeUtils [Thread-46] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:20,282 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:20,282 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,302 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,302 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:20,302 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,307 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,307 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:20,307 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,363 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:20,363 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:20,364 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:20,364 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:20,364 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,364 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:20,364 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,384 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,384 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:20,384 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:20,388 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,388 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:20,388 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,450 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,450 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:20,450 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,455 DEBUG e.c.u.SafeUtils [Thread-130] message:"['n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ']"
2019-01-18 20:54:20,455 DEBUG e.c.u.SafeUtils [Thread-130] token:"n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"
2019-01-18 20:54:20,455 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:20,455 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:20,470 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,470 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:20,470 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,472 DEBUG e.c.u.SafeUtils [Thread-57] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:20,473 DEBUG e.c.u.SafeUtils [Thread-57] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:20,473 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:20,473 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:20,532 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,532 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:20,532 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,541 DEBUG e.c.u.SafeUtils [Thread-130] message:"['AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs']"
2019-01-18 20:54:20,541 DEBUG e.c.u.SafeUtils [Thread-130] token:"AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs"
2019-01-18 20:54:20,541 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:20,541 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"]}
2019-01-18 20:54:20,549 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,549 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:20,549 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:20,558 DEBUG e.c.u.SafeUtils [Thread-57] message:"['JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno']"
2019-01-18 20:54:20,558 DEBUG e.c.u.SafeUtils [Thread-57] token:"JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"
2019-01-18 20:54:20,558 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:20,558 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:20,614 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:20,614 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:20,615 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:20,626 DEBUG e.c.u.SafeUtils [Thread-130] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:20,626 DEBUG e.c.u.SafeUtils [Thread-130] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:20,626 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:20,626 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:20,633 DEBUG e.c.u.SafeUtils [Thread-68] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:20,634 DEBUG e.c.u.SafeUtils [Thread-68] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:20,634 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:20,634 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:20,648 DEBUG e.c.u.SafeUtils [Thread-57] message:"['R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw', '5QKVK8GDG3lCg-jA5dAb0TtKkHyZlY5rvuyJchNPRY0']"
2019-01-18 20:54:20,648 DEBUG e.c.u.SafeUtils [Thread-57] token:"R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw"
2019-01-18 20:54:20,648 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:20,648 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"]}
2019-01-18 20:54:20,700 DEBUG e.c.u.SafeUtils [Thread-46] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:20,700 DEBUG e.c.u.SafeUtils [Thread-46] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:20,700 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:20,700 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:20,708 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:20,709 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:20,709 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:20,718 DEBUG e.c.u.SafeUtils [Thread-68] message:"['JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno']"
2019-01-18 20:54:20,718 DEBUG e.c.u.SafeUtils [Thread-68] token:"JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"
2019-01-18 20:54:20,718 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:20,718 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:20,732 DEBUG e.c.u.SafeUtils [Thread-57] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:20,732 DEBUG e.c.u.SafeUtils [Thread-57] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:20,732 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserTagAclEntry
2019-01-18 20:54:20,732 DEBUG e.c.u.SafeUtils [Thread-57] postUserTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:20,786 DEBUG e.c.u.SafeUtils [Thread-46] message:"['JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno']"
2019-01-18 20:54:20,787 DEBUG e.c.u.SafeUtils [Thread-46] token:"JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"
2019-01-18 20:54:20,787 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:20,787 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:20,790 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:20,790 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:20,790 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:20,809 DEBUG e.c.u.SafeUtils [Thread-68] message:"['R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw', '5QKVK8GDG3lCg-jA5dAb0TtKkHyZlY5rvuyJchNPRY0']"
2019-01-18 20:54:20,809 DEBUG e.c.u.SafeUtils [Thread-68] token:"R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw"
2019-01-18 20:54:20,809 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:20,809 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"]}
2019-01-18 20:54:20,817 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo']"
2019-01-18 20:54:20,817 DEBUG e.c.u.SafeUtils [Thread-57] token:"Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo"
2019-01-18 20:54:20,817 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postASTagAclEntry
2019-01-18 20:54:20,817 DEBUG e.c.u.SafeUtils [Thread-57] postASTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,871 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:20,872 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:20,872 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:20,879 DEBUG e.c.u.SafeUtils [Thread-46] message:"['R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw', '5QKVK8GDG3lCg-jA5dAb0TtKkHyZlY5rvuyJchNPRY0']"
2019-01-18 20:54:20,879 DEBUG e.c.u.SafeUtils [Thread-46] token:"R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw"
2019-01-18 20:54:20,879 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:20,879 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"]}
2019-01-18 20:54:20,895 DEBUG e.c.u.SafeUtils [Thread-68] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:20,895 DEBUG e.c.u.SafeUtils [Thread-68] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:20,895 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserTagAclEntry
2019-01-18 20:54:20,895 DEBUG e.c.u.SafeUtils [Thread-68] postUserTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:20,903 DEBUG e.c.u.SafeUtils [Thread-57] message:"['L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM']"
2019-01-18 20:54:20,903 DEBUG e.c.u.SafeUtils [Thread-57] token:"L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM"
2019-01-18 20:54:20,903 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:20,903 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:20,956 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:20,956 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:20,956 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:20,967 DEBUG e.c.u.SafeUtils [Thread-46] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:20,967 DEBUG e.c.u.SafeUtils [Thread-46] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:20,967 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserTagAclEntry
2019-01-18 20:54:20,967 DEBUG e.c.u.SafeUtils [Thread-46] postUserTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:20,981 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo']"
2019-01-18 20:54:20,981 DEBUG e.c.u.SafeUtils [Thread-68] token:"Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo"
2019-01-18 20:54:20,981 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postASTagAclEntry
2019-01-18 20:54:20,981 DEBUG e.c.u.SafeUtils [Thread-68] postASTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:20,988 DEBUG e.c.u.SafeUtils [Thread-57] message:"['YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4']"
2019-01-18 20:54:20,988 DEBUG e.c.u.SafeUtils [Thread-57] token:"YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4"
2019-01-18 20:54:20,988 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:20,988 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,041 DEBUG e.c.u.SafeUtils [Thread-130] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:21,041 DEBUG e.c.u.SafeUtils [Thread-130] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:21,041 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:21,041 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:21,052 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo']"
2019-01-18 20:54:21,052 DEBUG e.c.u.SafeUtils [Thread-46] token:"Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo"
2019-01-18 20:54:21,052 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postASTagAclEntry
2019-01-18 20:54:21,052 DEBUG e.c.u.SafeUtils [Thread-46] postASTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:21,077 DEBUG e.c.u.SafeUtils [Thread-57] message:"['0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU']"
2019-01-18 20:54:21,077 DEBUG e.c.u.SafeUtils [Thread-57] token:"0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU"
2019-01-18 20:54:21,077 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:21,077 DEBUG e.c.u.SafeUtils [Thread-68] message:"['L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM']"
2019-01-18 20:54:21,077 DEBUG e.c.u.SafeUtils [Thread-68] token:"L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM"
2019-01-18 20:54:21,077 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,078 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:21,078 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,128 DEBUG e.c.u.SafeUtils [Thread-130] message:"['U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q']"
2019-01-18 20:54:21,128 DEBUG e.c.u.SafeUtils [Thread-130] token:"U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"
2019-01-18 20:54:21,128 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:21,128 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:21,136 DEBUG e.c.u.SafeUtils [Thread-46] message:"['L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM']"
2019-01-18 20:54:21,136 DEBUG e.c.u.SafeUtils [Thread-46] token:"L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM"
2019-01-18 20:54:21,136 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:21,137 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,170 DEBUG e.c.u.SafeUtils [Thread-57] message:"['I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg']"
2019-01-18 20:54:21,170 DEBUG e.c.u.SafeUtils [Thread-57] token:"I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg"
2019-01-18 20:54:21,170 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:21,170 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,171 DEBUG e.c.u.SafeUtils [Thread-68] message:"['YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4']"
2019-01-18 20:54:21,171 DEBUG e.c.u.SafeUtils [Thread-68] token:"YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4"
2019-01-18 20:54:21,171 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:21,171 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,223 DEBUG e.c.u.SafeUtils [Thread-46] message:"['YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4']"
2019-01-18 20:54:21,224 DEBUG e.c.u.SafeUtils [Thread-46] token:"YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4"
2019-01-18 20:54:21,224 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:21,224 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,224 DEBUG e.c.u.SafeUtils [Thread-130] message:"['1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g', '0GydnKrhbiAQfzoIKzgH_rfoPMU3fwqAoepYR8iy_7M']"
2019-01-18 20:54:21,224 DEBUG e.c.u.SafeUtils [Thread-130] token:"1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g"
2019-01-18 20:54:21,224 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:21,224 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"]}
2019-01-18 20:54:21,264 DEBUG e.c.u.SafeUtils [Thread-68] message:"['0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU']"
2019-01-18 20:54:21,264 DEBUG e.c.u.SafeUtils [Thread-68] token:"0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU"
2019-01-18 20:54:21,264 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:21,264 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,269 DEBUG e.c.u.SafeUtils [Thread-57] message:"['fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4']"
2019-01-18 20:54:21,269 DEBUG e.c.u.SafeUtils [Thread-57] token:"fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4"
2019-01-18 20:54:21,269 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:21,269 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:21,312 DEBUG e.c.u.SafeUtils [Thread-46] message:"['0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU']"
2019-01-18 20:54:21,312 DEBUG e.c.u.SafeUtils [Thread-46] token:"0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU"
2019-01-18 20:54:21,313 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:21,313 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,315 DEBUG e.c.u.SafeUtils [Thread-130] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:21,315 DEBUG e.c.u.SafeUtils [Thread-130] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:21,315 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 20:54:21,315 DEBUG e.c.u.SafeUtils [Thread-130] postUserTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:21,352 DEBUG e.c.u.SafeUtils [Thread-68] message:"['I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg']"
2019-01-18 20:54:21,352 DEBUG e.c.u.SafeUtils [Thread-68] token:"I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg"
2019-01-18 20:54:21,352 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:21,352 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,361 DEBUG e.c.u.SafeUtils [Thread-57] message:"['7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo']"
2019-01-18 20:54:21,361 DEBUG e.c.u.SafeUtils [Thread-57] token:"7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo"
2019-01-18 20:54:21,361 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:21,361 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo","User"]}
2019-01-18 20:54:21,404 DEBUG e.c.u.SafeUtils [Thread-130] message:"['ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI']"
2019-01-18 20:54:21,404 DEBUG e.c.u.SafeUtils [Thread-130] token:"ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI"
2019-01-18 20:54:21,404 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 20:54:21,404 DEBUG e.c.u.SafeUtils [Thread-130] postASTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:21,408 DEBUG e.c.u.SafeUtils [Thread-46] message:"['I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg']"
2019-01-18 20:54:21,408 DEBUG e.c.u.SafeUtils [Thread-46] token:"I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg"
2019-01-18 20:54:21,408 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:21,408 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:21,440 DEBUG e.c.u.SafeUtils [Thread-68] message:"['fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4']"
2019-01-18 20:54:21,440 DEBUG e.c.u.SafeUtils [Thread-68] token:"fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4"
2019-01-18 20:54:21,440 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:21,440 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:21,454 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:21,454 DEBUG e.c.u.SafeUtils [Thread-57] token:"8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8"
2019-01-18 20:54:21,454 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:21,454 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:21,489 DEBUG e.c.u.SafeUtils [Thread-130] message:"['2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo']"
2019-01-18 20:54:21,489 DEBUG e.c.u.SafeUtils [Thread-130] token:"2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo"
2019-01-18 20:54:21,489 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:21,489 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:21,498 DEBUG e.c.u.SafeUtils [Thread-46] message:"['fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4']"
2019-01-18 20:54:21,498 DEBUG e.c.u.SafeUtils [Thread-46] token:"fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4"
2019-01-18 20:54:21,498 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:21,498 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:21,526 DEBUG e.c.u.SafeUtils [Thread-68] message:"['7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo']"
2019-01-18 20:54:21,527 DEBUG e.c.u.SafeUtils [Thread-68] token:"7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo"
2019-01-18 20:54:21,527 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:21,527 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo","User"]}
2019-01-18 20:54:21,543 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw']"
2019-01-18 20:54:21,543 DEBUG e.c.u.SafeUtils [Thread-57] token:"Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw"
2019-01-18 20:54:21,543 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:21,543 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:21,575 DEBUG e.c.u.SafeUtils [Thread-130] message:"['cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs']"
2019-01-18 20:54:21,575 DEBUG e.c.u.SafeUtils [Thread-130] token:"cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs"
2019-01-18 20:54:21,575 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:21,575 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:21,586 DEBUG e.c.u.SafeUtils [Thread-46] message:"['7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo']"
2019-01-18 20:54:21,586 DEBUG e.c.u.SafeUtils [Thread-46] token:"7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo"
2019-01-18 20:54:21,586 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:21,587 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo","User"]}
2019-01-18 20:54:21,619 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:21,619 DEBUG e.c.u.SafeUtils [Thread-68] token:"8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8"
2019-01-18 20:54:21,619 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:21,619 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:21,641 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VsHvHOeUvqGDCl22zTAvk1gacpkNUve1ubOX9e16eFE', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:21,641 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:21,641 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:21,663 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0']"
2019-01-18 20:54:21,663 DEBUG e.c.u.SafeUtils [Thread-130] token:"Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0"
2019-01-18 20:54:21,663 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:21,663 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:21,685 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:21,685 DEBUG e.c.u.SafeUtils [Thread-46] token:"8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8"
2019-01-18 20:54:21,685 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:21,685 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:21,710 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw']"
2019-01-18 20:54:21,710 DEBUG e.c.u.SafeUtils [Thread-68] token:"Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw"
2019-01-18 20:54:21,710 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:21,710 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:21,730 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:21,730 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:21,730 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:21,730 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:21,751 DEBUG e.c.u.SafeUtils [Thread-130] message:"['KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs']"
2019-01-18 20:54:21,751 DEBUG e.c.u.SafeUtils [Thread-130] token:"KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs"
2019-01-18 20:54:21,751 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:21,751 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:21,772 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw']"
2019-01-18 20:54:21,772 DEBUG e.c.u.SafeUtils [Thread-46] token:"Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw"
2019-01-18 20:54:21,772 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:21,772 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:21,806 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VsHvHOeUvqGDCl22zTAvk1gacpkNUve1ubOX9e16eFE', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:21,806 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:21,806 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:21,813 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:21,813 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:21,813 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:21,813 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:21,834 DEBUG e.c.u.SafeUtils [Thread-130] message:"['TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE']"
2019-01-18 20:54:21,834 DEBUG e.c.u.SafeUtils [Thread-130] token:"TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE"
2019-01-18 20:54:21,834 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:21,834 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:21,861 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VsHvHOeUvqGDCl22zTAvk1gacpkNUve1ubOX9e16eFE', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:21,861 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:21,861 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:21,892 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:21,892 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:21,892 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:21,892 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:21,900 DEBUG e.c.u.SafeUtils [Thread-57] message:"['1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs']"
2019-01-18 20:54:21,900 DEBUG e.c.u.SafeUtils [Thread-57] token:"1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs"
2019-01-18 20:54:21,900 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:21,900 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri"]}
2019-01-18 20:54:21,917 DEBUG e.c.u.SafeUtils [Thread-130] message:"['989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0']"
2019-01-18 20:54:21,917 DEBUG e.c.u.SafeUtils [Thread-130] token:"989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0"
2019-01-18 20:54:21,917 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:21,917 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0","User"]}
2019-01-18 20:54:21,946 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:21,946 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:21,946 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:21,946 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:21,976 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:21,976 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:21,976 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:21,976 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:21,989 DEBUG e.c.u.SafeUtils [Thread-57] message:"['f6V629X-cKfo81Yhx4uNSR9zSOtJvuMFGmHlsfjJQVA', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:21,989 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:21,989 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,006 DEBUG e.c.u.SafeUtils [Thread-130] message:"['tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:22,006 DEBUG e.c.u.SafeUtils [Thread-130] token:"tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc"
2019-01-18 20:54:22,006 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:22,006 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:22,030 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:22,030 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:22,030 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:22,030 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:22,062 DEBUG e.c.u.SafeUtils [Thread-68] message:"['1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs']"
2019-01-18 20:54:22,062 DEBUG e.c.u.SafeUtils [Thread-68] token:"1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs"
2019-01-18 20:54:22,062 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:22,062 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri"]}
2019-01-18 20:54:22,072 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:22,072 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:22,072 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:22,072 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,090 DEBUG e.c.u.SafeUtils [Thread-130] message:"['p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4']"
2019-01-18 20:54:22,090 DEBUG e.c.u.SafeUtils [Thread-130] token:"p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4"
2019-01-18 20:54:22,090 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:22,090 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:22,114 DEBUG e.c.u.SafeUtils [Thread-46] message:"['1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs']"
2019-01-18 20:54:22,114 DEBUG e.c.u.SafeUtils [Thread-46] token:"1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs"
2019-01-18 20:54:22,114 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:22,114 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri"]}
2019-01-18 20:54:22,157 DEBUG e.c.u.SafeUtils [Thread-68] message:"['f6V629X-cKfo81Yhx4uNSR9zSOtJvuMFGmHlsfjJQVA', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:22,157 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:22,157 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,161 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:22,161 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:22,161 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:22,161 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,178 DEBUG e.c.u.SafeUtils [Thread-130] message:"['suLbWJqs675Yk1HxjY1DrxBxRQFA1eNmhs2JmG1Y1Zc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:22,178 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:22,178 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:22,213 DEBUG e.c.u.SafeUtils [Thread-46] message:"['f6V629X-cKfo81Yhx4uNSR9zSOtJvuMFGmHlsfjJQVA', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:22,213 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:22,213 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,240 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:22,240 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:22,241 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:22,241 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,248 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:22,248 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:22,248 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:22,248 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,265 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:22,265 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:22,265 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:22,265 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:22,295 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:22,295 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:22,295 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:22,295 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,323 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:22,323 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:22,323 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:22,323 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,335 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:22,336 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:22,336 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:22,336 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:22,347 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:22,347 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:22,347 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:22,347 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:22,378 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:22,378 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:22,378 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:22,378 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,406 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:22,406 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:22,406 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:22,406 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,420 DEBUG e.c.u.SafeUtils [Thread-57] message:"['n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ']"
2019-01-18 20:54:22,420 DEBUG e.c.u.SafeUtils [Thread-57] token:"n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"
2019-01-18 20:54:22,420 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:22,420 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,430 DEBUG e.c.u.SafeUtils [Thread-130] message:"['FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s']"
2019-01-18 20:54:22,430 DEBUG e.c.u.SafeUtils [Thread-130] token:"FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s"
2019-01-18 20:54:22,430 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:22,430 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri"]}
2019-01-18 20:54:22,469 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:22,469 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:22,469 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:22,469 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:22,490 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:22,490 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:22,490 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:22,490 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:22,504 DEBUG e.c.u.SafeUtils [Thread-57] message:"['AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs']"
2019-01-18 20:54:22,504 DEBUG e.c.u.SafeUtils [Thread-57] token:"AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs"
2019-01-18 20:54:22,504 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:22,504 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"]}
2019-01-18 20:54:22,520 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9rTdp7IQkMmqk2TO0I9l4skwya7buIIDcQzMWOGZXIc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:22,520 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:22,520 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:22,554 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:22,554 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:22,554 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:22,554 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:22,583 DEBUG e.c.u.SafeUtils [Thread-68] message:"['n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ']"
2019-01-18 20:54:22,583 DEBUG e.c.u.SafeUtils [Thread-68] token:"n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"
2019-01-18 20:54:22,583 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:22,583 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,588 DEBUG e.c.u.SafeUtils [Thread-57] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:22,588 DEBUG e.c.u.SafeUtils [Thread-57] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:22,588 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:22,588 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,605 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:22,605 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:22,605 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:22,605 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:22,640 DEBUG e.c.u.SafeUtils [Thread-46] message:"['n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ']"
2019-01-18 20:54:22,640 DEBUG e.c.u.SafeUtils [Thread-46] token:"n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"
2019-01-18 20:54:22,640 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:22,640 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,669 DEBUG e.c.u.SafeUtils [Thread-68] message:"['AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs']"
2019-01-18 20:54:22,669 DEBUG e.c.u.SafeUtils [Thread-68] token:"AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs"
2019-01-18 20:54:22,669 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:22,669 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:22,669 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"]}
2019-01-18 20:54:22,669 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:22,669 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,686 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:22,686 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:22,687 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:22,687 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:22,722 DEBUG e.c.u.SafeUtils [Thread-46] message:"['AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs']"
2019-01-18 20:54:22,722 DEBUG e.c.u.SafeUtils [Thread-46] token:"AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs"
2019-01-18 20:54:22,723 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:22,723 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"]}
2019-01-18 20:54:22,749 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:22,749 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:22,749 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,753 DEBUG e.c.u.SafeUtils [Thread-68] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:22,753 DEBUG e.c.u.SafeUtils [Thread-68] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:22,753 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:22,753 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,770 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:22,770 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:22,770 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:22,770 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:22,806 DEBUG e.c.u.SafeUtils [Thread-46] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:22,806 DEBUG e.c.u.SafeUtils [Thread-46] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:22,806 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:22,806 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,829 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:22,829 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:22,829 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,834 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:22,834 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:22,834 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,855 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:22,856 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:22,856 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:22,856 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:22,893 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:22,893 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:22,893 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,911 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:22,911 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:22,911 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:22,917 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:22,917 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:22,917 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:22,944 DEBUG e.c.u.SafeUtils [Thread-130] message:"['jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8']"
2019-01-18 20:54:22,944 DEBUG e.c.u.SafeUtils [Thread-130] token:"jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"
2019-01-18 20:54:22,944 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:22,944 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:22,976 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:22,977 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:22,977 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:23,000 DEBUG e.c.u.SafeUtils [Thread-57] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:23,000 DEBUG e.c.u.SafeUtils [Thread-57] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:23,000 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:23,000 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:23,000 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:23,000 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:23,000 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:23,031 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E']"
2019-01-18 20:54:23,031 DEBUG e.c.u.SafeUtils [Thread-130] token:"9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E"
2019-01-18 20:54:23,031 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:23,031 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"]}
2019-01-18 20:54:23,065 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:23,065 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:23,065 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:23,084 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:23,084 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:23,084 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:23,090 DEBUG e.c.u.SafeUtils [Thread-57] message:"['U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q']"
2019-01-18 20:54:23,090 DEBUG e.c.u.SafeUtils [Thread-57] token:"U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"
2019-01-18 20:54:23,090 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:23,090 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:23,117 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:23,117 DEBUG e.c.u.SafeUtils [Thread-130] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:23,117 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:23,117 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:23,147 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:23,147 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:23,147 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:23,173 DEBUG e.c.u.SafeUtils [Thread-68] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:23,173 DEBUG e.c.u.SafeUtils [Thread-68] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:23,173 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:23,174 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:23,180 DEBUG e.c.u.SafeUtils [Thread-57] message:"['1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g', '0GydnKrhbiAQfzoIKzgH_rfoPMU3fwqAoepYR8iy_7M']"
2019-01-18 20:54:23,180 DEBUG e.c.u.SafeUtils [Thread-57] token:"1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g"
2019-01-18 20:54:23,180 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:23,180 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"]}
2019-01-18 20:54:23,200 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:23,200 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:23,200 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:23,234 DEBUG e.c.u.SafeUtils [Thread-46] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:23,234 DEBUG e.c.u.SafeUtils [Thread-46] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:23,234 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:23,234 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:23,262 DEBUG e.c.u.SafeUtils [Thread-68] message:"['U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q']"
2019-01-18 20:54:23,262 DEBUG e.c.u.SafeUtils [Thread-68] token:"U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"
2019-01-18 20:54:23,262 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:23,262 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:23,267 DEBUG e.c.u.SafeUtils [Thread-57] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:23,267 DEBUG e.c.u.SafeUtils [Thread-57] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:23,267 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserTagAclEntry
2019-01-18 20:54:23,267 DEBUG e.c.u.SafeUtils [Thread-57] postUserTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:23,288 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:23,289 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:23,289 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:23,324 DEBUG e.c.u.SafeUtils [Thread-46] message:"['U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q']"
2019-01-18 20:54:23,324 DEBUG e.c.u.SafeUtils [Thread-46] token:"U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"
2019-01-18 20:54:23,324 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:23,325 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:23,353 DEBUG e.c.u.SafeUtils [Thread-57] message:"['ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI']"
2019-01-18 20:54:23,353 DEBUG e.c.u.SafeUtils [Thread-57] token:"ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI"
2019-01-18 20:54:23,353 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postASTagAclEntry
2019-01-18 20:54:23,353 DEBUG e.c.u.SafeUtils [Thread-57] postASTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:23,357 DEBUG e.c.u.SafeUtils [Thread-68] message:"['1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g', '0GydnKrhbiAQfzoIKzgH_rfoPMU3fwqAoepYR8iy_7M']"
2019-01-18 20:54:23,357 DEBUG e.c.u.SafeUtils [Thread-68] token:"1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g"
2019-01-18 20:54:23,357 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:23,357 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"]}
2019-01-18 20:54:23,371 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:23,371 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:23,371 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:23,416 DEBUG e.c.u.SafeUtils [Thread-46] message:"['1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g', '0GydnKrhbiAQfzoIKzgH_rfoPMU3fwqAoepYR8iy_7M']"
2019-01-18 20:54:23,416 DEBUG e.c.u.SafeUtils [Thread-46] token:"1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g"
2019-01-18 20:54:23,416 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:23,416 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"]}
2019-01-18 20:54:23,438 DEBUG e.c.u.SafeUtils [Thread-57] message:"['2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo']"
2019-01-18 20:54:23,438 DEBUG e.c.u.SafeUtils [Thread-57] token:"2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo"
2019-01-18 20:54:23,438 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:23,438 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,443 DEBUG e.c.u.SafeUtils [Thread-68] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:23,443 DEBUG e.c.u.SafeUtils [Thread-68] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:23,443 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserTagAclEntry
2019-01-18 20:54:23,443 DEBUG e.c.u.SafeUtils [Thread-68] postUserTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:23,451 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:23,451 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:23,451 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:23,502 DEBUG e.c.u.SafeUtils [Thread-46] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:23,502 DEBUG e.c.u.SafeUtils [Thread-46] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:23,502 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserTagAclEntry
2019-01-18 20:54:23,502 DEBUG e.c.u.SafeUtils [Thread-46] postUserTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:23,526 DEBUG e.c.u.SafeUtils [Thread-57] message:"['cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs']"
2019-01-18 20:54:23,526 DEBUG e.c.u.SafeUtils [Thread-57] token:"cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs"
2019-01-18 20:54:23,526 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:23,526 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,529 DEBUG e.c.u.SafeUtils [Thread-68] message:"['ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI']"
2019-01-18 20:54:23,529 DEBUG e.c.u.SafeUtils [Thread-68] token:"ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI"
2019-01-18 20:54:23,529 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postASTagAclEntry
2019-01-18 20:54:23,529 DEBUG e.c.u.SafeUtils [Thread-68] postASTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:23,536 DEBUG e.c.u.SafeUtils [Thread-130] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:23,536 DEBUG e.c.u.SafeUtils [Thread-130] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:23,536 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:23,537 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:23,587 DEBUG e.c.u.SafeUtils [Thread-46] message:"['ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI']"
2019-01-18 20:54:23,587 DEBUG e.c.u.SafeUtils [Thread-46] token:"ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI"
2019-01-18 20:54:23,587 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postASTagAclEntry
2019-01-18 20:54:23,587 DEBUG e.c.u.SafeUtils [Thread-46] postASTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:23,615 DEBUG e.c.u.SafeUtils [Thread-68] message:"['2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo']"
2019-01-18 20:54:23,615 DEBUG e.c.u.SafeUtils [Thread-68] token:"2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo"
2019-01-18 20:54:23,615 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:23,615 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0']"
2019-01-18 20:54:23,615 DEBUG e.c.u.SafeUtils [Thread-57] token:"Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0"
2019-01-18 20:54:23,615 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,615 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:23,615 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,627 DEBUG e.c.u.SafeUtils [Thread-130] message:"['RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM']"
2019-01-18 20:54:23,627 DEBUG e.c.u.SafeUtils [Thread-130] token:"RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"
2019-01-18 20:54:23,627 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:23,627 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:23,674 DEBUG e.c.u.SafeUtils [Thread-46] message:"['2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo']"
2019-01-18 20:54:23,674 DEBUG e.c.u.SafeUtils [Thread-46] token:"2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo"
2019-01-18 20:54:23,674 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:23,674 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,707 DEBUG e.c.u.SafeUtils [Thread-57] message:"['KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs']"
2019-01-18 20:54:23,707 DEBUG e.c.u.SafeUtils [Thread-57] token:"KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs"
2019-01-18 20:54:23,707 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:23,707 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,707 DEBUG e.c.u.SafeUtils [Thread-68] message:"['cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs']"
2019-01-18 20:54:23,707 DEBUG e.c.u.SafeUtils [Thread-68] token:"cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs"
2019-01-18 20:54:23,707 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:23,707 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,718 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs', 'aPrceGWr-XTovrKwTdz2YncVleTtyeKtXNr0pSUmmxY']"
2019-01-18 20:54:23,718 DEBUG e.c.u.SafeUtils [Thread-130] token:"Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs"
2019-01-18 20:54:23,718 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:23,718 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"]}
2019-01-18 20:54:23,761 DEBUG e.c.u.SafeUtils [Thread-46] message:"['cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs']"
2019-01-18 20:54:23,762 DEBUG e.c.u.SafeUtils [Thread-46] token:"cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs"
2019-01-18 20:54:23,762 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:23,762 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,793 DEBUG e.c.u.SafeUtils [Thread-57] message:"['TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE']"
2019-01-18 20:54:23,793 DEBUG e.c.u.SafeUtils [Thread-57] token:"TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE"
2019-01-18 20:54:23,793 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:23,793 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:23,795 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0']"
2019-01-18 20:54:23,795 DEBUG e.c.u.SafeUtils [Thread-68] token:"Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0"
2019-01-18 20:54:23,795 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:23,796 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,806 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:23,806 DEBUG e.c.u.SafeUtils [Thread-130] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:23,806 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 20:54:23,806 DEBUG e.c.u.SafeUtils [Thread-130] postUserTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:23,850 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0']"
2019-01-18 20:54:23,850 DEBUG e.c.u.SafeUtils [Thread-46] token:"Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0"
2019-01-18 20:54:23,850 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:23,850 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,882 DEBUG e.c.u.SafeUtils [Thread-57] message:"['989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0']"
2019-01-18 20:54:23,882 DEBUG e.c.u.SafeUtils [Thread-57] token:"989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0"
2019-01-18 20:54:23,883 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:23,883 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0","User"]}
2019-01-18 20:54:23,885 DEBUG e.c.u.SafeUtils [Thread-68] message:"['KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs']"
2019-01-18 20:54:23,885 DEBUG e.c.u.SafeUtils [Thread-68] token:"KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs"
2019-01-18 20:54:23,885 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:23,885 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,895 DEBUG e.c.u.SafeUtils [Thread-130] message:"['mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g']"
2019-01-18 20:54:23,895 DEBUG e.c.u.SafeUtils [Thread-130] token:"mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g"
2019-01-18 20:54:23,895 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 20:54:23,895 DEBUG e.c.u.SafeUtils [Thread-130] postASTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:23,938 DEBUG e.c.u.SafeUtils [Thread-46] message:"['KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs']"
2019-01-18 20:54:23,939 DEBUG e.c.u.SafeUtils [Thread-46] token:"KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs"
2019-01-18 20:54:23,939 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:23,939 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:23,974 DEBUG e.c.u.SafeUtils [Thread-68] message:"['TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE']"
2019-01-18 20:54:23,974 DEBUG e.c.u.SafeUtils [Thread-68] token:"TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE"
2019-01-18 20:54:23,974 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:23,974 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:23,980 DEBUG e.c.u.SafeUtils [Thread-57] message:"['tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:23,980 DEBUG e.c.u.SafeUtils [Thread-57] token:"tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc"
2019-01-18 20:54:23,980 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:23,980 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:23,985 DEBUG e.c.u.SafeUtils [Thread-130] message:"['5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g']"
2019-01-18 20:54:23,985 DEBUG e.c.u.SafeUtils [Thread-130] token:"5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g"
2019-01-18 20:54:23,985 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:23,985 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:24,027 DEBUG e.c.u.SafeUtils [Thread-46] message:"['TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE']"
2019-01-18 20:54:24,027 DEBUG e.c.u.SafeUtils [Thread-46] token:"TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE"
2019-01-18 20:54:24,027 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:24,027 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,064 DEBUG e.c.u.SafeUtils [Thread-68] message:"['989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0']"
2019-01-18 20:54:24,064 DEBUG e.c.u.SafeUtils [Thread-68] token:"989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0"
2019-01-18 20:54:24,064 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:24,064 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0","User"]}
2019-01-18 20:54:24,067 DEBUG e.c.u.SafeUtils [Thread-57] message:"['p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4']"
2019-01-18 20:54:24,067 DEBUG e.c.u.SafeUtils [Thread-57] token:"p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4"
2019-01-18 20:54:24,067 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:24,067 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:24,072 DEBUG e.c.u.SafeUtils [Thread-130] message:"['jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA']"
2019-01-18 20:54:24,072 DEBUG e.c.u.SafeUtils [Thread-130] token:"jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA"
2019-01-18 20:54:24,072 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:24,072 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:24,119 DEBUG e.c.u.SafeUtils [Thread-46] message:"['989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0']"
2019-01-18 20:54:24,119 DEBUG e.c.u.SafeUtils [Thread-46] token:"989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0"
2019-01-18 20:54:24,119 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:24,119 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0","User"]}
2019-01-18 20:54:24,165 DEBUG e.c.u.SafeUtils [Thread-57] message:"['suLbWJqs675Yk1HxjY1DrxBxRQFA1eNmhs2JmG1Y1Zc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:24,165 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:24,165 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:24,166 DEBUG e.c.u.SafeUtils [Thread-68] message:"['tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:24,166 DEBUG e.c.u.SafeUtils [Thread-68] token:"tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc"
2019-01-18 20:54:24,166 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:24,166 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:24,166 DEBUG e.c.u.SafeUtils [Thread-130] message:"['rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA']"
2019-01-18 20:54:24,167 DEBUG e.c.u.SafeUtils [Thread-130] token:"rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA"
2019-01-18 20:54:24,167 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:24,167 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:24,221 DEBUG e.c.u.SafeUtils [Thread-46] message:"['tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:24,221 DEBUG e.c.u.SafeUtils [Thread-46] token:"tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc"
2019-01-18 20:54:24,221 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:24,221 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:24,257 DEBUG e.c.u.SafeUtils [Thread-68] message:"['p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4']"
2019-01-18 20:54:24,257 DEBUG e.c.u.SafeUtils [Thread-68] token:"p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4"
2019-01-18 20:54:24,258 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:24,258 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:24,262 DEBUG e.c.u.SafeUtils [Thread-130] message:"['phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA']"
2019-01-18 20:54:24,262 DEBUG e.c.u.SafeUtils [Thread-130] token:"phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA"
2019-01-18 20:54:24,262 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:24,263 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:24,268 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:24,268 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:24,268 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:24,268 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:24,313 DEBUG e.c.u.SafeUtils [Thread-46] message:"['p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4']"
2019-01-18 20:54:24,313 DEBUG e.c.u.SafeUtils [Thread-46] token:"p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4"
2019-01-18 20:54:24,313 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:24,313 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:24,353 DEBUG e.c.u.SafeUtils [Thread-68] message:"['suLbWJqs675Yk1HxjY1DrxBxRQFA1eNmhs2JmG1Y1Zc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:24,353 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:24,353 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:24,357 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:24,357 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:24,357 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:24,357 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:24,362 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII']"
2019-01-18 20:54:24,362 DEBUG e.c.u.SafeUtils [Thread-130] token:"Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII"
2019-01-18 20:54:24,362 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:24,362 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:24,425 DEBUG e.c.u.SafeUtils [Thread-46] message:"['suLbWJqs675Yk1HxjY1DrxBxRQFA1eNmhs2JmG1Y1Zc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:24,425 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:24,425 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:24,441 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:24,441 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:24,441 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:24,441 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:24,446 DEBUG e.c.u.SafeUtils [Thread-57] message:"['FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s']"
2019-01-18 20:54:24,446 DEBUG e.c.u.SafeUtils [Thread-57] token:"FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s"
2019-01-18 20:54:24,446 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:24,446 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri"]}
2019-01-18 20:54:24,449 DEBUG e.c.u.SafeUtils [Thread-130] message:"['1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y']"
2019-01-18 20:54:24,449 DEBUG e.c.u.SafeUtils [Thread-130] token:"1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y"
2019-01-18 20:54:24,449 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:24,449 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y","User"]}
2019-01-18 20:54:24,519 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:24,519 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:24,519 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:24,519 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:24,525 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:24,525 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:24,525 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:24,525 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:24,536 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9rTdp7IQkMmqk2TO0I9l4skwya7buIIDcQzMWOGZXIc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:24,536 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:24,536 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,539 DEBUG e.c.u.SafeUtils [Thread-130] message:"['60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:24,539 DEBUG e.c.u.SafeUtils [Thread-130] token:"60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c"
2019-01-18 20:54:24,539 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:24,539 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:24,601 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:24,601 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:24,601 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:24,602 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:24,608 DEBUG e.c.u.SafeUtils [Thread-68] message:"['FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s']"
2019-01-18 20:54:24,608 DEBUG e.c.u.SafeUtils [Thread-68] token:"FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s"
2019-01-18 20:54:24,608 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:24,608 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri"]}
2019-01-18 20:54:24,619 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:24,619 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:24,619 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:24,619 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,622 DEBUG e.c.u.SafeUtils [Thread-130] message:"['DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg']"
2019-01-18 20:54:24,622 DEBUG e.c.u.SafeUtils [Thread-130] token:"DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg"
2019-01-18 20:54:24,622 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:24,622 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:24,684 DEBUG e.c.u.SafeUtils [Thread-46] message:"['FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s']"
2019-01-18 20:54:24,684 DEBUG e.c.u.SafeUtils [Thread-46] token:"FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s"
2019-01-18 20:54:24,684 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:24,684 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri"]}
2019-01-18 20:54:24,696 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9rTdp7IQkMmqk2TO0I9l4skwya7buIIDcQzMWOGZXIc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:24,696 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:24,696 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,701 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:24,701 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:24,701 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:24,701 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,711 DEBUG e.c.u.SafeUtils [Thread-130] message:"['1R6Oy_LWTFMJ0ClIjG1Vev7zMkv94TPz-ltdWpqpsa4', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:24,711 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:24,711 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:24,773 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9rTdp7IQkMmqk2TO0I9l4skwya7buIIDcQzMWOGZXIc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:24,773 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:24,773 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,779 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:24,779 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:24,779 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:24,779 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,784 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:24,785 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:24,785 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:24,785 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,795 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:24,795 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:24,795 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:24,795 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:24,857 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:24,857 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:24,857 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:24,857 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,863 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:24,863 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:24,863 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:24,863 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,899 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:24,899 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:24,899 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:24,899 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:24,903 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:24,903 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:24,904 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:24,904 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:24,943 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:24,943 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:24,943 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:24,943 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,960 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:24,960 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:24,960 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:24,960 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:24,988 DEBUG e.c.u.SafeUtils [Thread-130] message:"['XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0']"
2019-01-18 20:54:24,988 DEBUG e.c.u.SafeUtils [Thread-130] token:"XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0"
2019-01-18 20:54:24,988 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:24,988 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri"]}
2019-01-18 20:54:24,997 DEBUG e.c.u.SafeUtils [Thread-57] message:"['jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8']"
2019-01-18 20:54:24,997 DEBUG e.c.u.SafeUtils [Thread-57] token:"jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"
2019-01-18 20:54:24,997 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:24,997 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,029 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:25,029 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:25,029 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:25,029 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:25,048 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:25,048 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:25,048 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:25,048 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:25,080 DEBUG e.c.u.SafeUtils [Thread-130] message:"['LfZU0h-HnS2U4OuoI1w_qV9r8lf81daYL40tj7iqDPE', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:25,080 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:25,080 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:25,083 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E']"
2019-01-18 20:54:25,083 DEBUG e.c.u.SafeUtils [Thread-57] token:"9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E"
2019-01-18 20:54:25,083 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:25,083 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"]}
2019-01-18 20:54:25,112 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:25,112 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:25,112 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:25,112 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:25,137 DEBUG e.c.u.SafeUtils [Thread-68] message:"['jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8']"
2019-01-18 20:54:25,137 DEBUG e.c.u.SafeUtils [Thread-68] token:"jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"
2019-01-18 20:54:25,137 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:25,137 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,164 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:25,164 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:25,164 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:25,164 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:25,166 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:25,166 DEBUG e.c.u.SafeUtils [Thread-57] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:25,167 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:25,167 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,196 DEBUG e.c.u.SafeUtils [Thread-46] message:"['jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8']"
2019-01-18 20:54:25,196 DEBUG e.c.u.SafeUtils [Thread-46] token:"jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"
2019-01-18 20:54:25,196 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:25,196 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,221 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E']"
2019-01-18 20:54:25,221 DEBUG e.c.u.SafeUtils [Thread-68] token:"9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E"
2019-01-18 20:54:25,221 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:25,221 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"]}
2019-01-18 20:54:25,249 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,249 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:25,249 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,251 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:25,251 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:25,251 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:25,251 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:25,281 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E']"
2019-01-18 20:54:25,281 DEBUG e.c.u.SafeUtils [Thread-46] token:"9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E"
2019-01-18 20:54:25,281 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:25,281 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"]}
2019-01-18 20:54:25,306 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:25,306 DEBUG e.c.u.SafeUtils [Thread-68] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:25,306 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:25,306 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,332 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,332 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:25,332 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,337 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:25,337 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:25,337 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:25,337 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:25,367 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:25,367 DEBUG e.c.u.SafeUtils [Thread-46] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:25,367 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:25,367 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,387 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,387 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:25,387 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,413 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,413 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:25,413 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,428 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:25,428 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:25,428 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:25,428 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:25,449 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,449 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:25,449 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,466 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,466 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:25,466 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,495 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,495 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:25,495 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:25,514 DEBUG e.c.u.SafeUtils [Thread-130] message:"['6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM']"
2019-01-18 20:54:25,514 DEBUG e.c.u.SafeUtils [Thread-130] token:"6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"
2019-01-18 20:54:25,514 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:25,514 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:25,530 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,530 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:25,530 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,546 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,546 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:25,546 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,580 DEBUG e.c.u.SafeUtils [Thread-57] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:25,580 DEBUG e.c.u.SafeUtils [Thread-57] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:25,581 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:25,581 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:25,598 DEBUG e.c.u.SafeUtils [Thread-130] message:"['DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI']"
2019-01-18 20:54:25,598 DEBUG e.c.u.SafeUtils [Thread-130] token:"DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI"
2019-01-18 20:54:25,598 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:25,598 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"]}
2019-01-18 20:54:25,611 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,611 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:25,611 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,628 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,628 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:25,628 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:25,668 DEBUG e.c.u.SafeUtils [Thread-57] message:"['RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM']"
2019-01-18 20:54:25,668 DEBUG e.c.u.SafeUtils [Thread-57] token:"RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"
2019-01-18 20:54:25,668 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:25,668 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:25,683 DEBUG e.c.u.SafeUtils [Thread-130] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:25,683 DEBUG e.c.u.SafeUtils [Thread-130] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:25,683 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:25,683 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:25,693 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:25,693 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:25,693 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:25,715 DEBUG e.c.u.SafeUtils [Thread-68] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:25,715 DEBUG e.c.u.SafeUtils [Thread-68] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:25,715 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:25,715 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:25,759 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs', 'aPrceGWr-XTovrKwTdz2YncVleTtyeKtXNr0pSUmmxY']"
2019-01-18 20:54:25,759 DEBUG e.c.u.SafeUtils [Thread-57] token:"Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs"
2019-01-18 20:54:25,759 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:25,759 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"]}
2019-01-18 20:54:25,765 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:25,765 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:25,765 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:25,779 DEBUG e.c.u.SafeUtils [Thread-46] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:25,779 DEBUG e.c.u.SafeUtils [Thread-46] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:25,779 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:25,779 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:25,802 DEBUG e.c.u.SafeUtils [Thread-68] message:"['RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM']"
2019-01-18 20:54:25,802 DEBUG e.c.u.SafeUtils [Thread-68] token:"RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"
2019-01-18 20:54:25,802 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:25,802 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:25,850 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:25,850 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:25,850 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:25,850 DEBUG e.c.u.SafeUtils [Thread-57] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:25,850 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:25,850 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserTagAclEntry
2019-01-18 20:54:25,850 DEBUG e.c.u.SafeUtils [Thread-57] postUserTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:25,869 DEBUG e.c.u.SafeUtils [Thread-46] message:"['RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM']"
2019-01-18 20:54:25,869 DEBUG e.c.u.SafeUtils [Thread-46] token:"RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"
2019-01-18 20:54:25,869 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:25,870 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:25,896 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs', 'aPrceGWr-XTovrKwTdz2YncVleTtyeKtXNr0pSUmmxY']"
2019-01-18 20:54:25,896 DEBUG e.c.u.SafeUtils [Thread-68] token:"Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs"
2019-01-18 20:54:25,896 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:25,896 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"]}
2019-01-18 20:54:25,934 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:25,934 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:25,934 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:25,940 DEBUG e.c.u.SafeUtils [Thread-57] message:"['mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g']"
2019-01-18 20:54:25,940 DEBUG e.c.u.SafeUtils [Thread-57] token:"mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g"
2019-01-18 20:54:25,940 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postASTagAclEntry
2019-01-18 20:54:25,940 DEBUG e.c.u.SafeUtils [Thread-57] postASTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:25,960 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs', 'aPrceGWr-XTovrKwTdz2YncVleTtyeKtXNr0pSUmmxY']"
2019-01-18 20:54:25,960 DEBUG e.c.u.SafeUtils [Thread-46] token:"Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs"
2019-01-18 20:54:25,960 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:25,960 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"]}
2019-01-18 20:54:25,983 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:25,983 DEBUG e.c.u.SafeUtils [Thread-68] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:25,983 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserTagAclEntry
2019-01-18 20:54:25,983 DEBUG e.c.u.SafeUtils [Thread-68] postUserTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:26,016 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:26,016 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:26,016 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:26,027 DEBUG e.c.u.SafeUtils [Thread-57] message:"['5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g']"
2019-01-18 20:54:26,027 DEBUG e.c.u.SafeUtils [Thread-57] token:"5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g"
2019-01-18 20:54:26,027 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:26,027 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,050 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:26,050 DEBUG e.c.u.SafeUtils [Thread-46] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:26,050 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserTagAclEntry
2019-01-18 20:54:26,050 DEBUG e.c.u.SafeUtils [Thread-46] postUserTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:26,069 DEBUG e.c.u.SafeUtils [Thread-68] message:"['mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g']"
2019-01-18 20:54:26,069 DEBUG e.c.u.SafeUtils [Thread-68] token:"mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g"
2019-01-18 20:54:26,070 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postASTagAclEntry
2019-01-18 20:54:26,070 DEBUG e.c.u.SafeUtils [Thread-68] postASTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:26,101 DEBUG e.c.u.SafeUtils [Thread-130] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:26,101 DEBUG e.c.u.SafeUtils [Thread-130] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:26,101 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:26,101 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:26,115 DEBUG e.c.u.SafeUtils [Thread-57] message:"['jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA']"
2019-01-18 20:54:26,115 DEBUG e.c.u.SafeUtils [Thread-57] token:"jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA"
2019-01-18 20:54:26,115 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:26,115 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,136 DEBUG e.c.u.SafeUtils [Thread-46] message:"['mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g']"
2019-01-18 20:54:26,137 DEBUG e.c.u.SafeUtils [Thread-46] token:"mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g"
2019-01-18 20:54:26,137 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postASTagAclEntry
2019-01-18 20:54:26,137 DEBUG e.c.u.SafeUtils [Thread-46] postASTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:26,155 DEBUG e.c.u.SafeUtils [Thread-68] message:"['5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g']"
2019-01-18 20:54:26,156 DEBUG e.c.u.SafeUtils [Thread-68] token:"5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g"
2019-01-18 20:54:26,156 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:26,156 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,186 DEBUG e.c.u.SafeUtils [Thread-130] message:"['vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI']"
2019-01-18 20:54:26,186 DEBUG e.c.u.SafeUtils [Thread-130] token:"vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"
2019-01-18 20:54:26,186 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:26,186 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:26,201 DEBUG e.c.u.SafeUtils [Thread-57] message:"['rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA']"
2019-01-18 20:54:26,201 DEBUG e.c.u.SafeUtils [Thread-57] token:"rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA"
2019-01-18 20:54:26,201 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:26,201 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,223 DEBUG e.c.u.SafeUtils [Thread-46] message:"['5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g']"
2019-01-18 20:54:26,223 DEBUG e.c.u.SafeUtils [Thread-46] token:"5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g"
2019-01-18 20:54:26,223 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:26,223 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,242 DEBUG e.c.u.SafeUtils [Thread-68] message:"['jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA']"
2019-01-18 20:54:26,243 DEBUG e.c.u.SafeUtils [Thread-68] token:"jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA"
2019-01-18 20:54:26,243 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:26,243 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,275 DEBUG e.c.u.SafeUtils [Thread-130] message:"['CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc', 'ZKdSuXbehvrphEQNeTSDn2jW1TRvqZk8R0gc4gJ47oM']"
2019-01-18 20:54:26,276 DEBUG e.c.u.SafeUtils [Thread-130] token:"CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc"
2019-01-18 20:54:26,276 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:26,276 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"]}
2019-01-18 20:54:26,289 DEBUG e.c.u.SafeUtils [Thread-57] message:"['phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA']"
2019-01-18 20:54:26,289 DEBUG e.c.u.SafeUtils [Thread-57] token:"phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA"
2019-01-18 20:54:26,289 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:26,289 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,309 DEBUG e.c.u.SafeUtils [Thread-46] message:"['jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA']"
2019-01-18 20:54:26,309 DEBUG e.c.u.SafeUtils [Thread-46] token:"jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA"
2019-01-18 20:54:26,309 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:26,309 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,326 DEBUG e.c.u.SafeUtils [Thread-68] message:"['rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA']"
2019-01-18 20:54:26,326 DEBUG e.c.u.SafeUtils [Thread-68] token:"rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA"
2019-01-18 20:54:26,326 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:26,327 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,360 DEBUG e.c.u.SafeUtils [Thread-130] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:26,360 DEBUG e.c.u.SafeUtils [Thread-130] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:26,360 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 20:54:26,360 DEBUG e.c.u.SafeUtils [Thread-130] postUserTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:26,373 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII']"
2019-01-18 20:54:26,373 DEBUG e.c.u.SafeUtils [Thread-57] token:"Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII"
2019-01-18 20:54:26,374 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:26,374 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:26,395 DEBUG e.c.u.SafeUtils [Thread-46] message:"['rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA']"
2019-01-18 20:54:26,395 DEBUG e.c.u.SafeUtils [Thread-46] token:"rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA"
2019-01-18 20:54:26,395 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:26,395 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,416 DEBUG e.c.u.SafeUtils [Thread-68] message:"['phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA']"
2019-01-18 20:54:26,416 DEBUG e.c.u.SafeUtils [Thread-68] token:"phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA"
2019-01-18 20:54:26,416 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:26,416 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,444 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38']"
2019-01-18 20:54:26,444 DEBUG e.c.u.SafeUtils [Thread-130] token:"Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38"
2019-01-18 20:54:26,444 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 20:54:26,445 DEBUG e.c.u.SafeUtils [Thread-130] postASTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:26,463 DEBUG e.c.u.SafeUtils [Thread-57] message:"['1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y']"
2019-01-18 20:54:26,463 DEBUG e.c.u.SafeUtils [Thread-57] token:"1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y"
2019-01-18 20:54:26,463 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:26,463 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y","User"]}
2019-01-18 20:54:26,481 DEBUG e.c.u.SafeUtils [Thread-46] message:"['phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA']"
2019-01-18 20:54:26,481 DEBUG e.c.u.SafeUtils [Thread-46] token:"phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA"
2019-01-18 20:54:26,481 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:26,481 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:26,504 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII']"
2019-01-18 20:54:26,504 DEBUG e.c.u.SafeUtils [Thread-68] token:"Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII"
2019-01-18 20:54:26,504 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:26,504 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:26,530 DEBUG e.c.u.SafeUtils [Thread-130] message:"['UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE']"
2019-01-18 20:54:26,530 DEBUG e.c.u.SafeUtils [Thread-130] token:"UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE"
2019-01-18 20:54:26,530 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:26,530 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:26,556 DEBUG e.c.u.SafeUtils [Thread-57] message:"['60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:26,556 DEBUG e.c.u.SafeUtils [Thread-57] token:"60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c"
2019-01-18 20:54:26,556 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:26,556 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:26,568 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII']"
2019-01-18 20:54:26,568 DEBUG e.c.u.SafeUtils [Thread-46] token:"Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII"
2019-01-18 20:54:26,568 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:26,568 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:26,590 DEBUG e.c.u.SafeUtils [Thread-68] message:"['1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y']"
2019-01-18 20:54:26,591 DEBUG e.c.u.SafeUtils [Thread-68] token:"1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y"
2019-01-18 20:54:26,591 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:26,591 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y","User"]}
2019-01-18 20:54:26,615 DEBUG e.c.u.SafeUtils [Thread-130] message:"['ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c']"
2019-01-18 20:54:26,615 DEBUG e.c.u.SafeUtils [Thread-130] token:"ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c"
2019-01-18 20:54:26,615 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:26,615 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:26,642 DEBUG e.c.u.SafeUtils [Thread-57] message:"['DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg']"
2019-01-18 20:54:26,642 DEBUG e.c.u.SafeUtils [Thread-57] token:"DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg"
2019-01-18 20:54:26,642 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:26,642 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:26,656 DEBUG e.c.u.SafeUtils [Thread-46] message:"['1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y']"
2019-01-18 20:54:26,656 DEBUG e.c.u.SafeUtils [Thread-46] token:"1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y"
2019-01-18 20:54:26,656 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:26,656 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y","User"]}
2019-01-18 20:54:26,686 DEBUG e.c.u.SafeUtils [Thread-68] message:"['60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:26,686 DEBUG e.c.u.SafeUtils [Thread-68] token:"60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c"
2019-01-18 20:54:26,686 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:26,686 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:26,701 DEBUG e.c.u.SafeUtils [Thread-130] message:"['X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY']"
2019-01-18 20:54:26,701 DEBUG e.c.u.SafeUtils [Thread-130] token:"X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY"
2019-01-18 20:54:26,701 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:26,701 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:26,735 DEBUG e.c.u.SafeUtils [Thread-57] message:"['1R6Oy_LWTFMJ0ClIjG1Vev7zMkv94TPz-ltdWpqpsa4', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:26,735 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:26,735 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:26,750 DEBUG e.c.u.SafeUtils [Thread-46] message:"['60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:26,750 DEBUG e.c.u.SafeUtils [Thread-46] token:"60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c"
2019-01-18 20:54:26,751 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:26,751 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:26,773 DEBUG e.c.u.SafeUtils [Thread-68] message:"['DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg']"
2019-01-18 20:54:26,773 DEBUG e.c.u.SafeUtils [Thread-68] token:"DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg"
2019-01-18 20:54:26,773 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:26,773 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:26,787 DEBUG e.c.u.SafeUtils [Thread-130] message:"['YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM']"
2019-01-18 20:54:26,787 DEBUG e.c.u.SafeUtils [Thread-130] token:"YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM"
2019-01-18 20:54:26,787 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:26,787 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:26,821 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:26,821 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:26,821 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:26,822 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:26,835 DEBUG e.c.u.SafeUtils [Thread-46] message:"['DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg']"
2019-01-18 20:54:26,835 DEBUG e.c.u.SafeUtils [Thread-46] token:"DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg"
2019-01-18 20:54:26,835 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:26,836 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:26,866 DEBUG e.c.u.SafeUtils [Thread-68] message:"['1R6Oy_LWTFMJ0ClIjG1Vev7zMkv94TPz-ltdWpqpsa4', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:26,866 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:26,867 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:26,872 DEBUG e.c.u.SafeUtils [Thread-130] message:"['enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s']"
2019-01-18 20:54:26,872 DEBUG e.c.u.SafeUtils [Thread-130] token:"enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s"
2019-01-18 20:54:26,872 DEBUG s.AuthorityMock [Thread-130] end
2019-01-18 20:54:26,872 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:26,872 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:26,910 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:26,910 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:26,910 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:26,910 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:26,926 DEBUG e.c.u.SafeUtils [Thread-46] message:"['1R6Oy_LWTFMJ0ClIjG1Vev7zMkv94TPz-ltdWpqpsa4', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:26,926 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:26,926 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:26,956 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:26,956 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:26,956 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:26,956 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:26,959 DEBUG e.c.u.SafeUtils [Thread-130] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:26,959 DEBUG e.c.u.SafeUtils [Thread-130] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:26,959 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:26,959 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:26,998 DEBUG e.c.u.SafeUtils [Thread-57] message:"['XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0']"
2019-01-18 20:54:26,998 DEBUG e.c.u.SafeUtils [Thread-57] token:"XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0"
2019-01-18 20:54:26,998 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:26,998 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri"]}
2019-01-18 20:54:27,011 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:27,011 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:27,011 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:27,011 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:27,053 DEBUG e.c.u.SafeUtils [Thread-130] message:"['AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4']"
2019-01-18 20:54:27,053 DEBUG e.c.u.SafeUtils [Thread-130] token:"AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4"
2019-01-18 20:54:27,053 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:27,053 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AMn1Lr1Ny1y9Pjprt8YrlcpqBrNUesb3neTl4rajlL4","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:27,057 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:27,057 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:27,057 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:27,057 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:27,091 DEBUG e.c.u.SafeUtils [Thread-57] message:"['LfZU0h-HnS2U4OuoI1w_qV9r8lf81daYL40tj7iqDPE', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:27,091 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:27,091 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,101 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:27,101 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:27,101 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:27,101 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:27,146 DEBUG e.c.u.SafeUtils [Thread-68] message:"['XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0']"
2019-01-18 20:54:27,147 DEBUG e.c.u.SafeUtils [Thread-68] token:"XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0"
2019-01-18 20:54:27,147 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:27,147 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri"]}
2019-01-18 20:54:27,148 DEBUG e.c.u.SafeUtils [Thread-130] message:"['LN0TV4zRfeJgD8cjidhf8knfCCcq5rGui105-ni2ax0', 'c9fptNI9CE49O5IEcJj_bp1For-b0IwFwxiCUlNcdPw']"
2019-01-18 20:54:27,148 DEBUG e.c.u.SafeUtils [Thread-130] token:"LN0TV4zRfeJgD8cjidhf8knfCCcq5rGui105-ni2ax0"
2019-01-18 20:54:27,148 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:27,148 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:27,178 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:27,178 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:27,178 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:27,178 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,191 DEBUG e.c.u.SafeUtils [Thread-46] message:"['XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0']"
2019-01-18 20:54:27,192 DEBUG e.c.u.SafeUtils [Thread-46] token:"XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0"
2019-01-18 20:54:27,192 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:27,192 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri"]}
2019-01-18 20:54:27,237 DEBUG e.c.u.SafeUtils [Thread-130] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:27,237 DEBUG e.c.u.SafeUtils [Thread-130] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:27,237 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:27,237 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:27,242 DEBUG e.c.u.SafeUtils [Thread-68] message:"['LfZU0h-HnS2U4OuoI1w_qV9r8lf81daYL40tj7iqDPE', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:27,242 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:27,242 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,268 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:27,268 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:27,268 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:27,268 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,280 DEBUG e.c.u.SafeUtils [Thread-46] message:"['LfZU0h-HnS2U4OuoI1w_qV9r8lf81daYL40tj7iqDPE', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:27,280 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:27,280 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,319 DEBUG e.c.u.SafeUtils [Thread-130] message:"['HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM']"
2019-01-18 20:54:27,320 DEBUG e.c.u.SafeUtils [Thread-130] token:"HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM"
2019-01-18 20:54:27,320 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:27,320 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["HMzLtQvwJIQK7fak_mkDVC9aiM9TMjzDCNri_lmRUNM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:27,326 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:27,326 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:27,326 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:27,326 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,351 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:27,351 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:27,351 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:27,351 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,363 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:27,363 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:27,363 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:27,363 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,406 DEBUG e.c.u.SafeUtils [Thread-130] message:"['sNtPbKVSzl1KuxWcpAdRtaoMyiIi6gF3wRs4QaEuHf8', 'c9fptNI9CE49O5IEcJj_bp1For-b0IwFwxiCUlNcdPw']"
2019-01-18 20:54:27,406 DEBUG e.c.u.SafeUtils [Thread-130] token:"sNtPbKVSzl1KuxWcpAdRtaoMyiIi6gF3wRs4QaEuHf8"
2019-01-18 20:54:27,406 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:27,406 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:27,410 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:27,410 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:27,410 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:27,410 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,434 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:27,434 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:27,434 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:27,434 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:27,446 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:27,446 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:27,446 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:27,446 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,487 DEBUG e.c.u.SafeUtils [Thread-130] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:27,487 DEBUG e.c.u.SafeUtils [Thread-130] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:27,487 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:27,487 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:27,495 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:27,495 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:27,495 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:27,495 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,517 DEBUG e.c.u.SafeUtils [Thread-57] message:"['6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM']"
2019-01-18 20:54:27,517 DEBUG e.c.u.SafeUtils [Thread-57] token:"6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"
2019-01-18 20:54:27,517 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:27,517 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:27,529 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:27,529 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:27,529 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:27,529 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:27,572 DEBUG e.c.u.SafeUtils [Thread-130] message:"['LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs']"
2019-01-18 20:54:27,572 DEBUG e.c.u.SafeUtils [Thread-130] token:"LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs"
2019-01-18 20:54:27,572 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:27,572 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LGN2C6JUXWMvWaCdcdRbjsZS-3nYF5h_ap0pHGCLdNs","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:27,579 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:27,579 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:27,579 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:27,579 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:27,599 DEBUG e.c.u.SafeUtils [Thread-57] message:"['DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI']"
2019-01-18 20:54:27,600 DEBUG e.c.u.SafeUtils [Thread-57] token:"DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI"
2019-01-18 20:54:27,600 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:27,600 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"]}
2019-01-18 20:54:27,626 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:27,626 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:27,626 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:27,626 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:27,672 DEBUG e.c.u.SafeUtils [Thread-130] message:"['f7FjtH2Id9DJ1t05xr4aE5Gfc-FbBfcTplD9In2Any8', '797QEEXoAzGwpRXSgCAzU-Wj-n-5Ob-uSJ9o2zmCee4']"
2019-01-18 20:54:27,672 DEBUG e.c.u.SafeUtils [Thread-130] token:"f7FjtH2Id9DJ1t05xr4aE5Gfc-FbBfcTplD9In2Any8"
2019-01-18 20:54:27,672 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:27,672 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:27,680 DEBUG e.c.u.SafeUtils [Thread-68] message:"['6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM']"
2019-01-18 20:54:27,680 DEBUG e.c.u.SafeUtils [Thread-68] token:"6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"
2019-01-18 20:54:27,680 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:27,680 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:27,682 DEBUG e.c.u.SafeUtils [Thread-57] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:27,683 DEBUG e.c.u.SafeUtils [Thread-57] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:27,683 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:27,683 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:27,712 DEBUG e.c.u.SafeUtils [Thread-46] message:"['6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM']"
2019-01-18 20:54:27,712 DEBUG e.c.u.SafeUtils [Thread-46] token:"6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"
2019-01-18 20:54:27,712 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:27,712 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:27,756 DEBUG e.c.u.SafeUtils [Thread-130] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:27,756 DEBUG e.c.u.SafeUtils [Thread-130] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:27,756 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:27,756 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:27,765 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:27,765 DEBUG e.c.u.SafeUtils [Thread-68] message:"['DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI']"
2019-01-18 20:54:27,765 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:27,765 DEBUG e.c.u.SafeUtils [Thread-68] token:"DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI"
2019-01-18 20:54:27,765 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:27,765 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:27,765 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"]}
2019-01-18 20:54:27,798 DEBUG e.c.u.SafeUtils [Thread-46] message:"['DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI']"
2019-01-18 20:54:27,798 DEBUG e.c.u.SafeUtils [Thread-46] token:"DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI"
2019-01-18 20:54:27,798 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:27,799 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"]}
2019-01-18 20:54:27,840 DEBUG e.c.u.SafeUtils [Thread-130] message:"['DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs']"
2019-01-18 20:54:27,840 DEBUG e.c.u.SafeUtils [Thread-130] token:"DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs"
2019-01-18 20:54:27,840 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:27,841 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["DpFNcKFJDSPm9nQz3y-8iwzmyGMpBv2pbUI1WfYpgjs","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:27,846 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:27,846 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:27,846 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:27,850 DEBUG e.c.u.SafeUtils [Thread-68] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:27,850 DEBUG e.c.u.SafeUtils [Thread-68] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:27,850 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:27,851 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:27,882 DEBUG e.c.u.SafeUtils [Thread-46] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:27,882 DEBUG e.c.u.SafeUtils [Thread-46] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:27,882 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:27,883 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:27,931 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:27,931 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:27,931 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:27,931 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Kyqrb-Z8pUE3YyRlLBS-AKG_kyXR7L3L9hbTFyOvsPA', 'ySSnBVv-vHpdfIV0wQvejZpgF_WudoH2kqnwfSBeKbM']"
2019-01-18 20:54:27,932 DEBUG e.c.u.SafeUtils [Thread-130] token:"Kyqrb-Z8pUE3YyRlLBS-AKG_kyXR7L3L9hbTFyOvsPA"
2019-01-18 20:54:27,932 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:27,932 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:27,935 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:27,935 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:27,935 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:27,964 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:27,964 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:27,964 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:28,017 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:28,017 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagSet
2019-01-18 20:54:28,017 DEBUG e.c.u.SafeUtils [Thread-57] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:28,023 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:28,024 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:28,024 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:28,024 DEBUG e.c.u.SafeUtils [Thread-130] message:"['tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY']"
2019-01-18 20:54:28,024 DEBUG e.c.u.SafeUtils [Thread-130] token:"tHllKEKTEGqVfHf4OY9AjfPU78yw77JfA1A6joOIDKY"
2019-01-18 20:54:28,024 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:28,024 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","true"]}
2019-01-18 20:54:28,046 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:28,046 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:28,046 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:28,104 DEBUG e.c.u.SafeUtils [Thread-57] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:28,104 DEBUG e.c.u.SafeUtils [Thread-57] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:28,104 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postGrantTagPriv
2019-01-18 20:54:28,104 DEBUG e.c.u.SafeUtils [Thread-57] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:28,108 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:28,108 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:28,108 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:28,119 DEBUG e.c.u.SafeUtils [Thread-130] message:"['c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ']"
2019-01-18 20:54:28,120 DEBUG e.c.u.SafeUtils [Thread-130] token:"c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ"
2019-01-18 20:54:28,120 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:28,120 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["c_PdSbHwYOxkuqHDkGqWCfDg08MBoTIyp2Sc12kz4xQ","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0"]}
2019-01-18 20:54:28,127 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:28,127 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:28,128 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:28,194 DEBUG e.c.u.SafeUtils [Thread-57] message:"['vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI']"
2019-01-18 20:54:28,194 DEBUG e.c.u.SafeUtils [Thread-57] token:"vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"
2019-01-18 20:54:28,194 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateTagSet
2019-01-18 20:54:28,194 DEBUG e.c.u.SafeUtils [Thread-57] updateTagSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:28,194 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:28,194 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagSet
2019-01-18 20:54:28,194 DEBUG e.c.u.SafeUtils [Thread-68] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:28,209 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:28,209 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagSet
2019-01-18 20:54:28,209 DEBUG e.c.u.SafeUtils [Thread-46] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:28,211 DEBUG e.c.u.SafeUtils [Thread-130] message:"['cZTiMGtXDowvwVBH4bosGXHlvgos4PEmM8U-5KqqaT0', '5kI9RXJ82MV3J8myr8TyqPT2FMw0TBdlULI00BR0-xU']"
2019-01-18 20:54:28,211 DEBUG e.c.u.SafeUtils [Thread-130] token:"cZTiMGtXDowvwVBH4bosGXHlvgos4PEmM8U-5KqqaT0"
2019-01-18 20:54:28,211 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:28,211 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:28,285 DEBUG e.c.u.SafeUtils [Thread-68] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:28,286 DEBUG e.c.u.SafeUtils [Thread-68] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:28,286 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postGrantTagPriv
2019-01-18 20:54:28,286 DEBUG e.c.u.SafeUtils [Thread-68] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:28,296 DEBUG e.c.u.SafeUtils [Thread-57] message:"['CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc', 'ZKdSuXbehvrphEQNeTSDn2jW1TRvqZk8R0gc4gJ47oM']"
2019-01-18 20:54:28,296 DEBUG e.c.u.SafeUtils [Thread-57] token:"CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc"
2019-01-18 20:54:28,296 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:28,296 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"]}
2019-01-18 20:54:28,299 DEBUG e.c.u.SafeUtils [Thread-46] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:28,299 DEBUG e.c.u.SafeUtils [Thread-46] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:28,299 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postGrantTagPriv
2019-01-18 20:54:28,299 DEBUG e.c.u.SafeUtils [Thread-46] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:28,302 DEBUG e.c.u.SafeUtils [Thread-130] message:"['dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA']"
2019-01-18 20:54:28,302 DEBUG e.c.u.SafeUtils [Thread-130] token:"dnDxU2_2FO5yVZs4a2uYa3Hu6m9GxTCbgwJTm7qgCvA"
2019-01-18 20:54:28,302 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:28,302 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","true"]}
2019-01-18 20:54:28,373 DEBUG e.c.u.SafeUtils [Thread-68] message:"['vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI']"
2019-01-18 20:54:28,373 DEBUG e.c.u.SafeUtils [Thread-68] token:"vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"
2019-01-18 20:54:28,373 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateTagSet
2019-01-18 20:54:28,373 DEBUG e.c.u.SafeUtils [Thread-68] updateTagSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:28,382 DEBUG e.c.u.SafeUtils [Thread-57] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:28,382 DEBUG e.c.u.SafeUtils [Thread-57] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:28,382 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserTagAclEntry
2019-01-18 20:54:28,382 DEBUG e.c.u.SafeUtils [Thread-57] postUserTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:28,384 DEBUG e.c.u.SafeUtils [Thread-46] message:"['vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI']"
2019-01-18 20:54:28,384 DEBUG e.c.u.SafeUtils [Thread-46] token:"vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"
2019-01-18 20:54:28,384 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateTagSet
2019-01-18 20:54:28,384 DEBUG e.c.u.SafeUtils [Thread-46] updateTagSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:28,387 DEBUG e.c.u.SafeUtils [Thread-130] message:"['V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ']"
2019-01-18 20:54:28,387 DEBUG e.c.u.SafeUtils [Thread-130] token:"V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ"
2019-01-18 20:54:28,387 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:28,387 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["V6jivT0O6qQ9pX0JbAdL7Pw-g7LHxvayqHLsRjRvgHQ","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1"]}
2019-01-18 20:54:28,465 DEBUG e.c.u.SafeUtils [Thread-68] message:"['CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc', 'ZKdSuXbehvrphEQNeTSDn2jW1TRvqZk8R0gc4gJ47oM']"
2019-01-18 20:54:28,465 DEBUG e.c.u.SafeUtils [Thread-68] token:"CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc"
2019-01-18 20:54:28,465 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:28,465 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"]}
2019-01-18 20:54:28,468 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38']"
2019-01-18 20:54:28,469 DEBUG e.c.u.SafeUtils [Thread-57] token:"Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38"
2019-01-18 20:54:28,469 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postASTagAclEntry
2019-01-18 20:54:28,469 DEBUG e.c.u.SafeUtils [Thread-57] postASTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:28,474 DEBUG e.c.u.SafeUtils [Thread-46] message:"['CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc', 'ZKdSuXbehvrphEQNeTSDn2jW1TRvqZk8R0gc4gJ47oM']"
2019-01-18 20:54:28,475 DEBUG e.c.u.SafeUtils [Thread-46] token:"CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc"
2019-01-18 20:54:28,475 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:28,475 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"]}
2019-01-18 20:54:28,478 DEBUG e.c.u.SafeUtils [Thread-130] message:"['4314mfyYTEZKS8Lp7zkY_Ijd6SA57zlIZ_FxBrbZ3cg', '5kI9RXJ82MV3J8myr8TyqPT2FMw0TBdlULI00BR0-xU']"
2019-01-18 20:54:28,478 DEBUG e.c.u.SafeUtils [Thread-130] token:"4314mfyYTEZKS8Lp7zkY_Ijd6SA57zlIZ_FxBrbZ3cg"
2019-01-18 20:54:28,478 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:28,478 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:28,552 DEBUG e.c.u.SafeUtils [Thread-68] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:28,552 DEBUG e.c.u.SafeUtils [Thread-68] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:28,552 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserTagAclEntry
2019-01-18 20:54:28,552 DEBUG e.c.u.SafeUtils [Thread-68] postUserTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:28,555 DEBUG e.c.u.SafeUtils [Thread-57] message:"['UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE']"
2019-01-18 20:54:28,555 DEBUG e.c.u.SafeUtils [Thread-57] token:"UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE"
2019-01-18 20:54:28,555 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:28,555 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:28,560 DEBUG e.c.u.SafeUtils [Thread-46] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:28,560 DEBUG e.c.u.SafeUtils [Thread-46] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:28,560 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserTagAclEntry
2019-01-18 20:54:28,561 DEBUG e.c.u.SafeUtils [Thread-46] postUserTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:28,564 DEBUG e.c.u.SafeUtils [Thread-130] message:"['pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4']"
2019-01-18 20:54:28,564 DEBUG e.c.u.SafeUtils [Thread-130] token:"pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4"
2019-01-18 20:54:28,564 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:28,564 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4","User"]}
2019-01-18 20:54:28,641 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38']"
2019-01-18 20:54:28,641 DEBUG e.c.u.SafeUtils [Thread-68] token:"Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38"
2019-01-18 20:54:28,641 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postASTagAclEntry
2019-01-18 20:54:28,641 DEBUG e.c.u.SafeUtils [Thread-68] postASTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:28,642 DEBUG e.c.u.SafeUtils [Thread-57] message:"['ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c']"
2019-01-18 20:54:28,642 DEBUG e.c.u.SafeUtils [Thread-57] token:"ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c"
2019-01-18 20:54:28,642 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:28,642 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:28,653 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38']"
2019-01-18 20:54:28,653 DEBUG e.c.u.SafeUtils [Thread-46] token:"Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38"
2019-01-18 20:54:28,653 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postASTagAclEntry
2019-01-18 20:54:28,653 DEBUG e.c.u.SafeUtils [Thread-46] postASTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:28,657 DEBUG e.c.u.SafeUtils [Thread-130] message:"['zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:28,657 DEBUG e.c.u.SafeUtils [Thread-130] token:"zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ"
2019-01-18 20:54:28,657 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:28,657 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:28,735 DEBUG e.c.u.SafeUtils [Thread-68] message:"['UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE']"
2019-01-18 20:54:28,735 DEBUG e.c.u.SafeUtils [Thread-68] token:"UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE"
2019-01-18 20:54:28,735 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:28,735 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:28,735 DEBUG e.c.u.SafeUtils [Thread-57] message:"['X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY']"
2019-01-18 20:54:28,735 DEBUG e.c.u.SafeUtils [Thread-57] token:"X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY"
2019-01-18 20:54:28,735 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:28,735 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:28,741 DEBUG e.c.u.SafeUtils [Thread-46] message:"['UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE']"
2019-01-18 20:54:28,741 DEBUG e.c.u.SafeUtils [Thread-46] token:"UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE"
2019-01-18 20:54:28,741 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:28,741 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:28,745 DEBUG e.c.u.SafeUtils [Thread-130] message:"['f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA']"
2019-01-18 20:54:28,745 DEBUG e.c.u.SafeUtils [Thread-130] token:"f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA"
2019-01-18 20:54:28,745 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:28,745 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:28,827 DEBUG e.c.u.SafeUtils [Thread-57] message:"['YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM']"
2019-01-18 20:54:28,827 DEBUG e.c.u.SafeUtils [Thread-57] token:"YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM"
2019-01-18 20:54:28,827 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:28,827 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:28,829 DEBUG e.c.u.SafeUtils [Thread-68] message:"['ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c']"
2019-01-18 20:54:28,830 DEBUG e.c.u.SafeUtils [Thread-68] token:"ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c"
2019-01-18 20:54:28,830 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:28,830 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:28,831 DEBUG e.c.u.SafeUtils [Thread-46] message:"['ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c']"
2019-01-18 20:54:28,832 DEBUG e.c.u.SafeUtils [Thread-46] token:"ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c"
2019-01-18 20:54:28,832 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:28,832 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:28,837 DEBUG e.c.u.SafeUtils [Thread-130] message:"['SP8EKEsO-u87T1Liai3BOvpTml1iPAyLLb1V6_pOyj0', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:28,837 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:28,837 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:28,917 DEBUG e.c.u.SafeUtils [Thread-57] message:"['enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s']"
2019-01-18 20:54:28,917 DEBUG e.c.u.SafeUtils [Thread-57] token:"enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s"
2019-01-18 20:54:28,917 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:28,917 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:28,922 DEBUG e.c.u.SafeUtils [Thread-68] message:"['X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY']"
2019-01-18 20:54:28,922 DEBUG e.c.u.SafeUtils [Thread-68] token:"X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY"
2019-01-18 20:54:28,922 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:28,922 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:28,925 DEBUG e.c.u.SafeUtils [Thread-46] message:"['X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY']"
2019-01-18 20:54:28,925 DEBUG e.c.u.SafeUtils [Thread-46] token:"X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY"
2019-01-18 20:54:28,925 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:28,926 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:28,926 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:28,926 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:28,926 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:28,926 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:29,006 DEBUG e.c.u.SafeUtils [Thread-57] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:54:29,006 DEBUG e.c.u.SafeUtils [Thread-57] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:54:29,006 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:29,006 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:54:29,009 DEBUG e.c.u.SafeUtils [Thread-68] message:"['YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM']"
2019-01-18 20:54:29,009 DEBUG e.c.u.SafeUtils [Thread-68] token:"YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM"
2019-01-18 20:54:29,009 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:29,009 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:29,019 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:29,019 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:29,019 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:29,019 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:29,019 DEBUG e.c.u.SafeUtils [Thread-46] message:"['YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM']"
2019-01-18 20:54:29,019 DEBUG e.c.u.SafeUtils [Thread-46] token:"YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM"
2019-01-18 20:54:29,019 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:29,019 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:29,100 DEBUG e.c.u.SafeUtils [Thread-68] message:"['enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s']"
2019-01-18 20:54:29,100 DEBUG e.c.u.SafeUtils [Thread-68] token:"enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s"
2019-01-18 20:54:29,100 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:29,100 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:29,105 DEBUG e.c.u.SafeUtils [Thread-57] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:29,105 DEBUG e.c.u.SafeUtils [Thread-57] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:54:29,105 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:29,105 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:29,111 DEBUG e.c.u.SafeUtils [Thread-46] message:"['enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s']"
2019-01-18 20:54:29,111 DEBUG e.c.u.SafeUtils [Thread-46] token:"enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s"
2019-01-18 20:54:29,111 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:29,111 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:29,111 DEBUG e.c.u.SafeUtils [Thread-130] message:"['xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE']"
2019-01-18 20:54:29,111 DEBUG e.c.u.SafeUtils [Thread-130] token:"xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE"
2019-01-18 20:54:29,111 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:29,111 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri"]}
2019-01-18 20:54:29,188 DEBUG e.c.u.SafeUtils [Thread-68] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:54:29,188 DEBUG e.c.u.SafeUtils [Thread-68] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:54:29,188 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:29,188 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:54:29,198 DEBUG e.c.u.SafeUtils [Thread-57] message:"['RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y']"
2019-01-18 20:54:29,198 DEBUG e.c.u.SafeUtils [Thread-57] token:"RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y"
2019-01-18 20:54:29,198 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:29,198 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:29,203 DEBUG e.c.u.SafeUtils [Thread-46] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:54:29,203 DEBUG e.c.u.SafeUtils [Thread-46] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:54:29,203 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:29,203 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:54:29,207 DEBUG e.c.u.SafeUtils [Thread-130] message:"['d2EJkmtYqFHGFGqcekeZOD23liXqELm1J9ceCNLKayo', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:29,207 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:29,207 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:29,279 DEBUG e.c.u.SafeUtils [Thread-68] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:29,279 DEBUG e.c.u.SafeUtils [Thread-68] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:54:29,279 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:29,279 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:29,290 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Git_YiJMaEZLARC8bEjwYb3cp9MefZBjGfIbrDBmo1E', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:29,290 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:29,290 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:29,293 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:29,293 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:29,293 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:29,293 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:29,295 DEBUG e.c.u.SafeUtils [Thread-46] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:29,295 DEBUG e.c.u.SafeUtils [Thread-46] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:54:29,295 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:29,295 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:29,375 DEBUG e.c.u.SafeUtils [Thread-68] message:"['RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y']"
2019-01-18 20:54:29,375 DEBUG e.c.u.SafeUtils [Thread-68] token:"RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y"
2019-01-18 20:54:29,375 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:29,375 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:29,380 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:29,380 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:29,380 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:29,380 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:29,384 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:29,384 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:29,384 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:29,384 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:29,386 DEBUG e.c.u.SafeUtils [Thread-46] message:"['RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y']"
2019-01-18 20:54:29,386 DEBUG e.c.u.SafeUtils [Thread-46] token:"RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y"
2019-01-18 20:54:29,386 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:29,386 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:29,465 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:29,465 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:29,465 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:29,465 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:29,467 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Git_YiJMaEZLARC8bEjwYb3cp9MefZBjGfIbrDBmo1E', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:29,467 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:29,467 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:29,471 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:29,471 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:29,471 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:29,471 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 20:54:29,477 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Git_YiJMaEZLARC8bEjwYb3cp9MefZBjGfIbrDBmo1E', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:29,477 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:29,477 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:29,550 DEBUG e.c.u.SafeUtils [Thread-57] message:"['YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY']"
2019-01-18 20:54:29,550 DEBUG e.c.u.SafeUtils [Thread-57] token:"YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY"
2019-01-18 20:54:29,550 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:29,550 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert"]}
2019-01-18 20:54:29,551 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:29,551 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:29,551 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:29,551 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:29,554 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:29,554 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:29,554 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:29,554 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:29,560 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:29,560 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:29,560 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:29,560 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:29,637 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:29,637 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:29,637 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:29,637 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:29,639 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA']"
2019-01-18 20:54:29,639 DEBUG e.c.u.SafeUtils [Thread-130] token:"9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"
2019-01-18 20:54:29,639 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:29,639 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:29,642 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G30nvxrjnlDweOhjEhXeYpFDF3m-nD-5WymmFn6qa_A', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:29,642 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:29,642 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:29,643 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:29,643 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:29,643 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:29,643 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:29,729 DEBUG e.c.u.SafeUtils [Thread-68] message:"['YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY']"
2019-01-18 20:54:29,729 DEBUG e.c.u.SafeUtils [Thread-68] token:"YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY"
2019-01-18 20:54:29,729 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:29,729 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert"]}
2019-01-18 20:54:29,730 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:29,730 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:29,730 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:29,730 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:29,732 DEBUG e.c.u.SafeUtils [Thread-130] message:"['yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c']"
2019-01-18 20:54:29,732 DEBUG e.c.u.SafeUtils [Thread-130] token:"yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c"
2019-01-18 20:54:29,733 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:29,733 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"]}
2019-01-18 20:54:29,735 DEBUG e.c.u.SafeUtils [Thread-46] message:"['YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY']"
2019-01-18 20:54:29,735 DEBUG e.c.u.SafeUtils [Thread-46] token:"YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY"
2019-01-18 20:54:29,735 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:29,736 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert"]}
2019-01-18 20:54:29,818 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:29,818 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:29,818 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:29,818 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:29,824 DEBUG e.c.u.SafeUtils [Thread-130] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:29,824 DEBUG e.c.u.SafeUtils [Thread-130] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:29,824 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:29,824 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:29,827 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G30nvxrjnlDweOhjEhXeYpFDF3m-nD-5WymmFn6qa_A', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:29,827 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:29,827 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:29,830 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G30nvxrjnlDweOhjEhXeYpFDF3m-nD-5WymmFn6qa_A', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:29,830 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:29,830 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:29,903 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:29,903 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:29,903 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:29,903 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:29,905 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:29,906 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:29,906 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:29,915 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:29,915 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:29,915 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:29,915 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:29,916 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:29,916 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:29,916 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:29,916 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:29,986 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:29,986 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:29,986 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:29,988 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:29,988 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:29,988 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:29,988 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:30,005 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:30,005 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:30,005 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:30,005 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:30,005 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:30,005 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:30,005 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:30,005 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:30,065 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:30,065 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:30,065 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:30,072 DEBUG e.c.u.SafeUtils [Thread-57] message:"['JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4']"
2019-01-18 20:54:30,072 DEBUG e.c.u.SafeUtils [Thread-57] token:"JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"
2019-01-18 20:54:30,072 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:30,072 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,089 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:30,089 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:30,089 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:30,090 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:30,091 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:30,091 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:30,091 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:30,091 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:30,146 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 20:54:30,146 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:30,146 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:30,154 DEBUG e.c.u.SafeUtils [Thread-57] message:"['FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s']"
2019-01-18 20:54:30,154 DEBUG e.c.u.SafeUtils [Thread-57] token:"FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s"
2019-01-18 20:54:30,154 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:30,154 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"]}
2019-01-18 20:54:30,174 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:30,174 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:30,174 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:30,174 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:30,175 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:30,175 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:30,175 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:30,175 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:30,229 DEBUG e.c.u.SafeUtils [Thread-130] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:30,229 DEBUG e.c.u.SafeUtils [Thread-130] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:30,229 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:30,229 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:30,236 DEBUG e.c.u.SafeUtils [Thread-57] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:30,236 DEBUG e.c.u.SafeUtils [Thread-57] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:54:30,236 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:30,236 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,258 DEBUG e.c.u.SafeUtils [Thread-68] message:"['JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4']"
2019-01-18 20:54:30,258 DEBUG e.c.u.SafeUtils [Thread-68] token:"JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"
2019-01-18 20:54:30,258 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:30,259 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,261 DEBUG e.c.u.SafeUtils [Thread-46] message:"['JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4']"
2019-01-18 20:54:30,261 DEBUG e.c.u.SafeUtils [Thread-46] token:"JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"
2019-01-18 20:54:30,261 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:30,261 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,312 DEBUG e.c.u.SafeUtils [Thread-130] message:"['JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno']"
2019-01-18 20:54:30,312 DEBUG e.c.u.SafeUtils [Thread-130] token:"JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"
2019-01-18 20:54:30,312 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:30,312 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:30,315 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,315 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:30,316 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,343 DEBUG e.c.u.SafeUtils [Thread-68] message:"['FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s']"
2019-01-18 20:54:30,343 DEBUG e.c.u.SafeUtils [Thread-68] token:"FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s"
2019-01-18 20:54:30,343 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:30,343 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"]}
2019-01-18 20:54:30,348 DEBUG e.c.u.SafeUtils [Thread-46] message:"['FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s']"
2019-01-18 20:54:30,348 DEBUG e.c.u.SafeUtils [Thread-46] token:"FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s"
2019-01-18 20:54:30,348 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:30,348 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"]}
2019-01-18 20:54:30,394 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,394 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:30,394 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,399 DEBUG e.c.u.SafeUtils [Thread-130] message:"['R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw', '5QKVK8GDG3lCg-jA5dAb0TtKkHyZlY5rvuyJchNPRY0']"
2019-01-18 20:54:30,399 DEBUG e.c.u.SafeUtils [Thread-130] token:"R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw"
2019-01-18 20:54:30,399 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:30,399 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"]}
2019-01-18 20:54:30,426 DEBUG e.c.u.SafeUtils [Thread-68] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:30,426 DEBUG e.c.u.SafeUtils [Thread-68] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:54:30,426 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:30,426 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,435 DEBUG e.c.u.SafeUtils [Thread-46] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:30,435 DEBUG e.c.u.SafeUtils [Thread-46] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:54:30,435 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:30,436 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,479 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,479 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:30,479 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,482 DEBUG e.c.u.SafeUtils [Thread-130] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 20:54:30,482 DEBUG e.c.u.SafeUtils [Thread-130] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 20:54:30,482 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 20:54:30,482 DEBUG e.c.u.SafeUtils [Thread-130] postUserTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:30,506 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,507 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:30,507 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,515 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,515 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:30,516 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,559 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,559 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:30,559 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:30,569 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo']"
2019-01-18 20:54:30,569 DEBUG e.c.u.SafeUtils [Thread-130] token:"Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo"
2019-01-18 20:54:30,569 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 20:54:30,569 DEBUG e.c.u.SafeUtils [Thread-130] postASTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.10.1/24\""]}
2019-01-18 20:54:30,587 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,587 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:30,587 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,595 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,595 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:30,595 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,642 DEBUG e.c.u.SafeUtils [Thread-57] message:"['clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0']"
2019-01-18 20:54:30,642 DEBUG e.c.u.SafeUtils [Thread-57] token:"clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0"
2019-01-18 20:54:30,642 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:30,642 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:30,652 DEBUG e.c.u.SafeUtils [Thread-130] message:"['L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM']"
2019-01-18 20:54:30,652 DEBUG e.c.u.SafeUtils [Thread-130] token:"L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM"
2019-01-18 20:54:30,652 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:30,652 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:30,674 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,674 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:30,674 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,680 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,680 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:30,680 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:30,726 DEBUG e.c.u.SafeUtils [Thread-57] message:"['hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY']"
2019-01-18 20:54:30,726 DEBUG e.c.u.SafeUtils [Thread-57] token:"hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY"
2019-01-18 20:54:30,726 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:30,726 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:30,736 DEBUG e.c.u.SafeUtils [Thread-130] message:"['YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4']"
2019-01-18 20:54:30,736 DEBUG e.c.u.SafeUtils [Thread-130] token:"YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4"
2019-01-18 20:54:30,736 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:30,736 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:30,753 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,753 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:30,753 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:30,760 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:30,760 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:30,760 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:30,813 DEBUG e.c.u.SafeUtils [Thread-57] message:"['5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk']"
2019-01-18 20:54:30,813 DEBUG e.c.u.SafeUtils [Thread-57] token:"5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk"
2019-01-18 20:54:30,813 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:30,813 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:30,818 DEBUG e.c.u.SafeUtils [Thread-130] message:"['0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU']"
2019-01-18 20:54:30,818 DEBUG e.c.u.SafeUtils [Thread-130] token:"0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU"
2019-01-18 20:54:30,818 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:30,818 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:30,836 DEBUG e.c.u.SafeUtils [Thread-68] message:"['clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0']"
2019-01-18 20:54:30,836 DEBUG e.c.u.SafeUtils [Thread-68] token:"clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0"
2019-01-18 20:54:30,836 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:30,836 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:30,843 DEBUG e.c.u.SafeUtils [Thread-46] message:"['clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0']"
2019-01-18 20:54:30,843 DEBUG e.c.u.SafeUtils [Thread-46] token:"clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0"
2019-01-18 20:54:30,843 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:30,843 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:30,896 DEBUG e.c.u.SafeUtils [Thread-57] message:"['UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c']"
2019-01-18 20:54:30,896 DEBUG e.c.u.SafeUtils [Thread-57] token:"UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c"
2019-01-18 20:54:30,896 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:30,896 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:30,901 DEBUG e.c.u.SafeUtils [Thread-130] message:"['I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg']"
2019-01-18 20:54:30,901 DEBUG e.c.u.SafeUtils [Thread-130] token:"I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg"
2019-01-18 20:54:30,901 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:30,901 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 20:54:30,920 DEBUG e.c.u.SafeUtils [Thread-68] message:"['hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY']"
2019-01-18 20:54:30,920 DEBUG e.c.u.SafeUtils [Thread-68] token:"hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY"
2019-01-18 20:54:30,921 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:30,921 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:30,927 DEBUG e.c.u.SafeUtils [Thread-46] message:"['hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY']"
2019-01-18 20:54:30,927 DEBUG e.c.u.SafeUtils [Thread-46] token:"hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY"
2019-01-18 20:54:30,927 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:30,927 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:30,980 DEBUG e.c.u.SafeUtils [Thread-57] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:54:30,980 DEBUG e.c.u.SafeUtils [Thread-57] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:54:30,980 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:30,980 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:54:30,985 DEBUG e.c.u.SafeUtils [Thread-130] message:"['fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4']"
2019-01-18 20:54:30,985 DEBUG e.c.u.SafeUtils [Thread-130] token:"fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4"
2019-01-18 20:54:30,985 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:30,986 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:31,010 DEBUG e.c.u.SafeUtils [Thread-68] message:"['5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk']"
2019-01-18 20:54:31,010 DEBUG e.c.u.SafeUtils [Thread-68] token:"5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk"
2019-01-18 20:54:31,010 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:31,010 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:31,014 DEBUG e.c.u.SafeUtils [Thread-46] message:"['5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk']"
2019-01-18 20:54:31,014 DEBUG e.c.u.SafeUtils [Thread-46] token:"5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk"
2019-01-18 20:54:31,014 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:31,014 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:31,074 DEBUG e.c.u.SafeUtils [Thread-57] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:31,074 DEBUG e.c.u.SafeUtils [Thread-57] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:54:31,074 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:31,074 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:31,074 DEBUG e.c.u.SafeUtils [Thread-130] message:"['7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo']"
2019-01-18 20:54:31,074 DEBUG e.c.u.SafeUtils [Thread-130] token:"7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo"
2019-01-18 20:54:31,075 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:31,075 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo","User"]}
2019-01-18 20:54:31,096 DEBUG e.c.u.SafeUtils [Thread-68] message:"['UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c']"
2019-01-18 20:54:31,096 DEBUG e.c.u.SafeUtils [Thread-68] token:"UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c"
2019-01-18 20:54:31,096 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:31,097 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,101 DEBUG e.c.u.SafeUtils [Thread-46] message:"['UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c']"
2019-01-18 20:54:31,101 DEBUG e.c.u.SafeUtils [Thread-46] token:"UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c"
2019-01-18 20:54:31,101 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:31,101 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,161 DEBUG e.c.u.SafeUtils [Thread-57] message:"['S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8']"
2019-01-18 20:54:31,162 DEBUG e.c.u.SafeUtils [Thread-57] token:"S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8"
2019-01-18 20:54:31,162 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:31,162 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:31,168 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:31,168 DEBUG e.c.u.SafeUtils [Thread-130] token:"8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8"
2019-01-18 20:54:31,169 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:31,169 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:31,182 DEBUG e.c.u.SafeUtils [Thread-68] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:54:31,182 DEBUG e.c.u.SafeUtils [Thread-68] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:54:31,182 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:31,182 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:54:31,196 DEBUG e.c.u.SafeUtils [Thread-46] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:54:31,196 DEBUG e.c.u.SafeUtils [Thread-46] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:54:31,196 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:31,196 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:54:31,253 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw']"
2019-01-18 20:54:31,253 DEBUG e.c.u.SafeUtils [Thread-130] token:"Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw"
2019-01-18 20:54:31,253 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:31,253 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:31,261 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Mq3GGLZApyFU1FBt-cGRWSCxH0R5pzscP0dR2AWXEAM', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:31,261 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:31,261 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:31,272 DEBUG e.c.u.SafeUtils [Thread-68] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:31,272 DEBUG e.c.u.SafeUtils [Thread-68] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:54:31,272 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:31,272 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:31,288 DEBUG e.c.u.SafeUtils [Thread-46] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:31,288 DEBUG e.c.u.SafeUtils [Thread-46] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:54:31,288 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:31,288 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:31,346 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:31,346 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:31,346 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:31,346 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:31,352 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VsHvHOeUvqGDCl22zTAvk1gacpkNUve1ubOX9e16eFE', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:31,352 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:31,352 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:31,362 DEBUG e.c.u.SafeUtils [Thread-68] message:"['S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8']"
2019-01-18 20:54:31,362 DEBUG e.c.u.SafeUtils [Thread-68] token:"S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8"
2019-01-18 20:54:31,362 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:31,362 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:31,374 DEBUG e.c.u.SafeUtils [Thread-46] message:"['S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8']"
2019-01-18 20:54:31,374 DEBUG e.c.u.SafeUtils [Thread-46] token:"S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8"
2019-01-18 20:54:31,374 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:31,374 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:31,433 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:31,433 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:31,433 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:31,433 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:31,438 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:31,438 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:31,438 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:31,438 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:31,451 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Mq3GGLZApyFU1FBt-cGRWSCxH0R5pzscP0dR2AWXEAM', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:31,452 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:31,452 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:31,466 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Mq3GGLZApyFU1FBt-cGRWSCxH0R5pzscP0dR2AWXEAM', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:31,466 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:31,466 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:31,523 DEBUG e.c.u.SafeUtils [Thread-57] message:"['-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs']"
2019-01-18 20:54:31,523 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:31,523 DEBUG e.c.u.SafeUtils [Thread-57] token:"-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs"
2019-01-18 20:54:31,523 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:31,523 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:31,523 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:31,523 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert"]}
2019-01-18 20:54:31,523 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:31,536 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:31,536 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:31,536 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:31,536 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:31,552 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:31,552 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:31,552 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:31,552 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:31,612 DEBUG e.c.u.SafeUtils [Thread-130] message:"['1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs']"
2019-01-18 20:54:31,612 DEBUG e.c.u.SafeUtils [Thread-130] token:"1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs"
2019-01-18 20:54:31,612 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:31,612 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri"]}
2019-01-18 20:54:31,618 DEBUG e.c.u.SafeUtils [Thread-57] message:"['ujYkcZkiq3sh_BA0bY1zgQW-cLEOdjI1ccsjHgxd9rA', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:31,618 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:31,618 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,621 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:31,621 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:31,621 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:31,621 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:31,638 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:31,638 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:31,638 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:31,638 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:31,707 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:31,707 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:31,707 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:31,707 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,708 DEBUG e.c.u.SafeUtils [Thread-130] message:"['f6V629X-cKfo81Yhx4uNSR9zSOtJvuMFGmHlsfjJQVA', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:31,708 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:31,708 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:31,710 DEBUG e.c.u.SafeUtils [Thread-68] message:"['-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs']"
2019-01-18 20:54:31,710 DEBUG e.c.u.SafeUtils [Thread-68] token:"-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs"
2019-01-18 20:54:31,710 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:31,710 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert"]}
2019-01-18 20:54:31,724 DEBUG e.c.u.SafeUtils [Thread-46] message:"['-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs']"
2019-01-18 20:54:31,724 DEBUG e.c.u.SafeUtils [Thread-46] token:"-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs"
2019-01-18 20:54:31,724 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:31,724 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert"]}
2019-01-18 20:54:31,803 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:31,803 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:31,803 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:31,803 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:31,804 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:31,804 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:31,805 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:31,805 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,807 DEBUG e.c.u.SafeUtils [Thread-68] message:"['ujYkcZkiq3sh_BA0bY1zgQW-cLEOdjI1ccsjHgxd9rA', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:31,807 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:31,807 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,813 DEBUG e.c.u.SafeUtils [Thread-46] message:"['ujYkcZkiq3sh_BA0bY1zgQW-cLEOdjI1ccsjHgxd9rA', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:31,813 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:31,813 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,891 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:31,891 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:31,891 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:31,891 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:31,898 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:31,898 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:31,898 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:31,898 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,901 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:31,901 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:31,901 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:31,901 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,902 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:31,902 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:31,902 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:31,902 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,976 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:31,976 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:31,976 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:31,977 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 20:54:31,986 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:31,986 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:31,986 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:31,986 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,992 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:31,992 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:31,992 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:31,992 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:31,992 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:31,992 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:31,993 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:31,993 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:32,062 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:32,062 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:32,062 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:32,062 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:32,071 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:32,071 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:32,071 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:32,071 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:32,082 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:32,082 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:32,082 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:32,082 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:32,084 DEBUG e.c.u.SafeUtils [Thread-57] message:"['kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw']"
2019-01-18 20:54:32,084 DEBUG e.c.u.SafeUtils [Thread-57] token:"kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"
2019-01-18 20:54:32,084 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:32,084 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,150 DEBUG e.c.u.SafeUtils [Thread-130] message:"['n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ']"
2019-01-18 20:54:32,150 DEBUG e.c.u.SafeUtils [Thread-130] token:"n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"
2019-01-18 20:54:32,150 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:32,150 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:32,157 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:32,157 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:32,157 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:32,157 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:32,167 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:32,167 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:32,167 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:32,167 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:32,171 DEBUG e.c.u.SafeUtils [Thread-57] message:"['pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok']"
2019-01-18 20:54:32,171 DEBUG e.c.u.SafeUtils [Thread-57] token:"pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok"
2019-01-18 20:54:32,171 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:32,171 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"]}
2019-01-18 20:54:32,236 DEBUG e.c.u.SafeUtils [Thread-130] message:"['AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs']"
2019-01-18 20:54:32,236 DEBUG e.c.u.SafeUtils [Thread-130] token:"AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs"
2019-01-18 20:54:32,236 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:32,236 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"]}
2019-01-18 20:54:32,244 DEBUG e.c.u.SafeUtils [Thread-68] message:"['kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw']"
2019-01-18 20:54:32,244 DEBUG e.c.u.SafeUtils [Thread-68] token:"kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"
2019-01-18 20:54:32,244 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:32,244 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,255 DEBUG e.c.u.SafeUtils [Thread-46] message:"['kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw']"
2019-01-18 20:54:32,255 DEBUG e.c.u.SafeUtils [Thread-46] token:"kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"
2019-01-18 20:54:32,255 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:32,255 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,256 DEBUG e.c.u.SafeUtils [Thread-57] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:32,256 DEBUG e.c.u.SafeUtils [Thread-57] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:54:32,256 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:32,256 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,322 DEBUG e.c.u.SafeUtils [Thread-130] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:32,322 DEBUG e.c.u.SafeUtils [Thread-130] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:32,322 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:32,322 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:32,331 DEBUG e.c.u.SafeUtils [Thread-68] message:"['pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok']"
2019-01-18 20:54:32,331 DEBUG e.c.u.SafeUtils [Thread-68] token:"pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok"
2019-01-18 20:54:32,331 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:32,331 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"]}
2019-01-18 20:54:32,340 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,341 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:32,341 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,343 DEBUG e.c.u.SafeUtils [Thread-46] message:"['pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok']"
2019-01-18 20:54:32,343 DEBUG e.c.u.SafeUtils [Thread-46] token:"pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok"
2019-01-18 20:54:32,343 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:32,344 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"]}
2019-01-18 20:54:32,403 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:32,403 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:32,403 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:32,418 DEBUG e.c.u.SafeUtils [Thread-68] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:32,418 DEBUG e.c.u.SafeUtils [Thread-68] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:54:32,418 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:32,418 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,421 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,421 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:32,421 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,426 DEBUG e.c.u.SafeUtils [Thread-46] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:32,426 DEBUG e.c.u.SafeUtils [Thread-46] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:54:32,426 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:32,426 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,483 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:32,483 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:32,483 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:32,501 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,501 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:32,501 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,501 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,501 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:32,501 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,506 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,506 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:32,506 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,567 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:32,567 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:32,567 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:32,581 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,581 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:32,581 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,584 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,584 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:32,584 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,585 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,585 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:32,585 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,649 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 20:54:32,649 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:32,650 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:32,660 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,661 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:32,661 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,671 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8']"
2019-01-18 20:54:32,671 DEBUG e.c.u.SafeUtils [Thread-57] token:"Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8"
2019-01-18 20:54:32,671 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:32,671 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,671 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,671 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:32,671 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:32,735 DEBUG e.c.u.SafeUtils [Thread-130] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:32,735 DEBUG e.c.u.SafeUtils [Thread-130] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:32,735 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:32,735 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:32,740 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,740 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:32,740 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,754 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:32,754 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:32,754 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,758 DEBUG e.c.u.SafeUtils [Thread-57] message:"['5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g']"
2019-01-18 20:54:32,758 DEBUG e.c.u.SafeUtils [Thread-57] token:"5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g"
2019-01-18 20:54:32,758 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:32,758 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,819 DEBUG e.c.u.SafeUtils [Thread-130] message:"['U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q']"
2019-01-18 20:54:32,819 DEBUG e.c.u.SafeUtils [Thread-130] token:"U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"
2019-01-18 20:54:32,819 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:32,819 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:32,822 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8']"
2019-01-18 20:54:32,822 DEBUG e.c.u.SafeUtils [Thread-68] token:"Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8"
2019-01-18 20:54:32,822 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:32,822 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,837 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8']"
2019-01-18 20:54:32,838 DEBUG e.c.u.SafeUtils [Thread-46] token:"Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8"
2019-01-18 20:54:32,838 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:32,838 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,842 DEBUG e.c.u.SafeUtils [Thread-57] message:"['K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg']"
2019-01-18 20:54:32,842 DEBUG e.c.u.SafeUtils [Thread-57] token:"K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg"
2019-01-18 20:54:32,842 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:32,842 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,904 DEBUG e.c.u.SafeUtils [Thread-68] message:"['5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g']"
2019-01-18 20:54:32,904 DEBUG e.c.u.SafeUtils [Thread-68] token:"5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g"
2019-01-18 20:54:32,904 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:32,904 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,908 DEBUG e.c.u.SafeUtils [Thread-130] message:"['1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g', '0GydnKrhbiAQfzoIKzgH_rfoPMU3fwqAoepYR8iy_7M']"
2019-01-18 20:54:32,908 DEBUG e.c.u.SafeUtils [Thread-130] token:"1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g"
2019-01-18 20:54:32,908 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:32,908 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"]}
2019-01-18 20:54:32,920 DEBUG e.c.u.SafeUtils [Thread-46] message:"['5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g']"
2019-01-18 20:54:32,920 DEBUG e.c.u.SafeUtils [Thread-46] token:"5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g"
2019-01-18 20:54:32,920 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:32,920 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,925 DEBUG e.c.u.SafeUtils [Thread-57] message:"['_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4']"
2019-01-18 20:54:32,925 DEBUG e.c.u.SafeUtils [Thread-57] token:"_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4"
2019-01-18 20:54:32,925 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:32,925 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:32,988 DEBUG e.c.u.SafeUtils [Thread-68] message:"['K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg']"
2019-01-18 20:54:32,988 DEBUG e.c.u.SafeUtils [Thread-68] token:"K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg"
2019-01-18 20:54:32,988 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:32,988 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:32,989 DEBUG e.c.u.SafeUtils [Thread-130] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 20:54:32,989 DEBUG e.c.u.SafeUtils [Thread-130] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 20:54:32,990 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 20:54:32,990 DEBUG e.c.u.SafeUtils [Thread-130] postUserTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:33,003 DEBUG e.c.u.SafeUtils [Thread-46] message:"['K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg']"
2019-01-18 20:54:33,003 DEBUG e.c.u.SafeUtils [Thread-46] token:"K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg"
2019-01-18 20:54:33,003 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:33,003 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:33,009 DEBUG e.c.u.SafeUtils [Thread-57] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:54:33,009 DEBUG e.c.u.SafeUtils [Thread-57] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:54:33,009 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:33,009 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:54:33,074 DEBUG e.c.u.SafeUtils [Thread-130] message:"['ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI']"
2019-01-18 20:54:33,074 DEBUG e.c.u.SafeUtils [Thread-130] token:"ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI"
2019-01-18 20:54:33,074 DEBUG e.c.u.SafeUtils [Thread-68] message:"['_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4']"
2019-01-18 20:54:33,074 DEBUG e.c.u.SafeUtils [Thread-68] token:"_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4"
2019-01-18 20:54:33,074 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 20:54:33,074 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:33,074 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,074 DEBUG e.c.u.SafeUtils [Thread-130] postASTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.20.1/24\""]}
2019-01-18 20:54:33,088 DEBUG e.c.u.SafeUtils [Thread-46] message:"['_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4']"
2019-01-18 20:54:33,088 DEBUG e.c.u.SafeUtils [Thread-46] token:"_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4"
2019-01-18 20:54:33,088 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:33,088 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,099 DEBUG e.c.u.SafeUtils [Thread-57] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:33,099 DEBUG e.c.u.SafeUtils [Thread-57] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:54:33,099 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:33,099 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:33,159 DEBUG e.c.u.SafeUtils [Thread-130] message:"['2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo']"
2019-01-18 20:54:33,159 DEBUG e.c.u.SafeUtils [Thread-130] token:"2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo"
2019-01-18 20:54:33,159 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:33,159 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:33,161 DEBUG e.c.u.SafeUtils [Thread-68] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:54:33,162 DEBUG e.c.u.SafeUtils [Thread-68] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:54:33,162 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:33,162 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:54:33,172 DEBUG e.c.u.SafeUtils [Thread-46] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:54:33,172 DEBUG e.c.u.SafeUtils [Thread-46] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:54:33,172 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:33,172 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:54:33,182 DEBUG e.c.u.SafeUtils [Thread-57] message:"['yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs']"
2019-01-18 20:54:33,182 DEBUG e.c.u.SafeUtils [Thread-57] token:"yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs"
2019-01-18 20:54:33,182 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:33,182 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:33,242 DEBUG e.c.u.SafeUtils [Thread-130] message:"['cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs']"
2019-01-18 20:54:33,242 DEBUG e.c.u.SafeUtils [Thread-130] token:"cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs"
2019-01-18 20:54:33,242 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:33,242 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:33,251 DEBUG e.c.u.SafeUtils [Thread-68] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:33,251 DEBUG e.c.u.SafeUtils [Thread-68] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:54:33,251 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:33,251 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:33,261 DEBUG e.c.u.SafeUtils [Thread-46] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:33,261 DEBUG e.c.u.SafeUtils [Thread-46] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:54:33,261 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:33,261 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:33,273 DEBUG e.c.u.SafeUtils [Thread-57] message:"['unHDfvTPocSroeW44TMKD-T0hEnQj1nKksIE7tfE8Vg', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:33,273 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:33,273 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:33,325 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0']"
2019-01-18 20:54:33,325 DEBUG e.c.u.SafeUtils [Thread-130] token:"Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0"
2019-01-18 20:54:33,325 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:33,325 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:33,335 DEBUG e.c.u.SafeUtils [Thread-68] message:"['yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs']"
2019-01-18 20:54:33,335 DEBUG e.c.u.SafeUtils [Thread-68] token:"yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs"
2019-01-18 20:54:33,335 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:33,335 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:33,345 DEBUG e.c.u.SafeUtils [Thread-46] message:"['yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs']"
2019-01-18 20:54:33,345 DEBUG e.c.u.SafeUtils [Thread-46] token:"yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs"
2019-01-18 20:54:33,345 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:33,345 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:33,355 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:33,355 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:33,355 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:33,355 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:33,408 DEBUG e.c.u.SafeUtils [Thread-130] message:"['KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs']"
2019-01-18 20:54:33,408 DEBUG e.c.u.SafeUtils [Thread-130] token:"KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs"
2019-01-18 20:54:33,408 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:33,408 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 20:54:33,425 DEBUG e.c.u.SafeUtils [Thread-68] message:"['unHDfvTPocSroeW44TMKD-T0hEnQj1nKksIE7tfE8Vg', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:33,425 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:33,425 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:33,433 DEBUG e.c.u.SafeUtils [Thread-46] message:"['unHDfvTPocSroeW44TMKD-T0hEnQj1nKksIE7tfE8Vg', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:33,433 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:33,433 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:33,438 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:33,438 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:33,438 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:33,438 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:33,494 DEBUG e.c.u.SafeUtils [Thread-130] message:"['TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE']"
2019-01-18 20:54:33,494 DEBUG e.c.u.SafeUtils [Thread-130] token:"TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE"
2019-01-18 20:54:33,494 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:33,494 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:33,510 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:33,510 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:33,511 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:33,511 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:33,519 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:33,519 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:33,519 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:33,519 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:33,524 DEBUG e.c.u.SafeUtils [Thread-57] message:"['lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc']"
2019-01-18 20:54:33,524 DEBUG e.c.u.SafeUtils [Thread-57] token:"lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc"
2019-01-18 20:54:33,524 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:33,524 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert"]}
2019-01-18 20:54:33,581 DEBUG e.c.u.SafeUtils [Thread-130] message:"['989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0']"
2019-01-18 20:54:33,581 DEBUG e.c.u.SafeUtils [Thread-130] token:"989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0"
2019-01-18 20:54:33,581 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:33,581 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0","User"]}
2019-01-18 20:54:33,596 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:33,596 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:33,596 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:33,597 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:33,603 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:33,603 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:33,603 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:33,603 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:33,622 DEBUG e.c.u.SafeUtils [Thread-57] message:"['s7egJsRiRvcsG88l_k6w6SI-OMPb0NINj6QwYjMRLYU', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:33,622 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:33,622 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,677 DEBUG e.c.u.SafeUtils [Thread-130] message:"['tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:33,677 DEBUG e.c.u.SafeUtils [Thread-130] token:"tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc"
2019-01-18 20:54:33,677 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:33,677 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:33,683 DEBUG e.c.u.SafeUtils [Thread-68] message:"['lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc']"
2019-01-18 20:54:33,684 DEBUG e.c.u.SafeUtils [Thread-68] token:"lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc"
2019-01-18 20:54:33,684 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:33,684 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert"]}
2019-01-18 20:54:33,688 DEBUG e.c.u.SafeUtils [Thread-46] message:"['lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc']"
2019-01-18 20:54:33,688 DEBUG e.c.u.SafeUtils [Thread-46] token:"lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc"
2019-01-18 20:54:33,688 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:33,688 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert"]}
2019-01-18 20:54:33,707 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:33,708 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:33,708 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:33,708 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,765 DEBUG e.c.u.SafeUtils [Thread-130] message:"['p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4']"
2019-01-18 20:54:33,765 DEBUG e.c.u.SafeUtils [Thread-130] token:"p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4"
2019-01-18 20:54:33,765 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:33,765 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:33,774 DEBUG e.c.u.SafeUtils [Thread-68] message:"['s7egJsRiRvcsG88l_k6w6SI-OMPb0NINj6QwYjMRLYU', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:33,774 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:33,774 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,778 DEBUG e.c.u.SafeUtils [Thread-46] message:"['s7egJsRiRvcsG88l_k6w6SI-OMPb0NINj6QwYjMRLYU', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:33,778 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:33,778 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,793 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:33,793 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:33,793 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:33,793 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,858 DEBUG e.c.u.SafeUtils [Thread-130] message:"['suLbWJqs675Yk1HxjY1DrxBxRQFA1eNmhs2JmG1Y1Zc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:33,858 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:33,858 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:33,863 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:33,863 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:33,863 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:33,863 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,865 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:33,865 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:33,865 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:33,866 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,879 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:33,879 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:33,879 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:33,879 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,945 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:33,945 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:33,946 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:33,946 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:33,948 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:33,948 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:33,948 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:33,948 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,953 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:33,953 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:33,953 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:33,953 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:33,964 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:33,964 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:33,964 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:33,964 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:34,034 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:34,034 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:34,034 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:34,035 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:34,035 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:34,035 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:34,035 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:34,035 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:34,047 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:34,048 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:34,048 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:34,048 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:34,052 DEBUG e.c.u.SafeUtils [Thread-57] message:"['bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI']"
2019-01-18 20:54:34,052 DEBUG e.c.u.SafeUtils [Thread-57] token:"bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"
2019-01-18 20:54:34,052 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:34,052 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,125 DEBUG e.c.u.SafeUtils [Thread-130] message:"['FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s']"
2019-01-18 20:54:34,125 DEBUG e.c.u.SafeUtils [Thread-130] token:"FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s"
2019-01-18 20:54:34,125 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:34,125 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri"]}
2019-01-18 20:54:34,126 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:34,126 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:34,126 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:34,126 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:34,134 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:34,134 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:34,134 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:34,134 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:34,138 DEBUG e.c.u.SafeUtils [Thread-57] message:"['2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ']"
2019-01-18 20:54:34,138 DEBUG e.c.u.SafeUtils [Thread-57] token:"2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ"
2019-01-18 20:54:34,138 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:34,138 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"]}
2019-01-18 20:54:34,216 DEBUG e.c.u.SafeUtils [Thread-46] message:"['bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI']"
2019-01-18 20:54:34,216 DEBUG e.c.u.SafeUtils [Thread-46] token:"bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"
2019-01-18 20:54:34,216 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:34,216 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,221 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9rTdp7IQkMmqk2TO0I9l4skwya7buIIDcQzMWOGZXIc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:34,221 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:34,221 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:34,223 DEBUG e.c.u.SafeUtils [Thread-68] message:"['bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI']"
2019-01-18 20:54:34,224 DEBUG e.c.u.SafeUtils [Thread-68] token:"bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"
2019-01-18 20:54:34,224 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:34,224 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,225 DEBUG e.c.u.SafeUtils [Thread-57] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:34,225 DEBUG e.c.u.SafeUtils [Thread-57] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:54:34,225 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:34,225 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,304 DEBUG e.c.u.SafeUtils [Thread-46] message:"['2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ']"
2019-01-18 20:54:34,304 DEBUG e.c.u.SafeUtils [Thread-46] token:"2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ"
2019-01-18 20:54:34,305 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:34,305 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"]}
2019-01-18 20:54:34,312 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,313 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:34,313 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,313 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:34,313 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:34,313 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:34,313 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:34,316 DEBUG e.c.u.SafeUtils [Thread-68] message:"['2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ']"
2019-01-18 20:54:34,316 DEBUG e.c.u.SafeUtils [Thread-68] token:"2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ"
2019-01-18 20:54:34,316 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:34,316 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"]}
2019-01-18 20:54:34,391 DEBUG e.c.u.SafeUtils [Thread-46] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:34,391 DEBUG e.c.u.SafeUtils [Thread-46] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:54:34,391 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:34,391 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,403 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,403 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:34,403 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,407 DEBUG e.c.u.SafeUtils [Thread-68] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:34,407 DEBUG e.c.u.SafeUtils [Thread-68] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:54:34,407 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:34,407 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,407 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:34,408 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:34,408 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:34,408 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:34,481 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,481 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:34,481 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,489 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,489 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:34,489 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,493 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,493 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:34,493 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,497 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:34,497 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:34,497 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:34,497 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 20:54:34,564 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,564 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:34,564 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,573 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,573 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:34,573 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:34,580 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,580 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:34,581 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,584 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:34,584 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:34,584 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:34,584 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:34,647 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,647 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:34,647 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,658 DEBUG e.c.u.SafeUtils [Thread-57] message:"['hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU']"
2019-01-18 20:54:34,658 DEBUG e.c.u.SafeUtils [Thread-57] token:"hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU"
2019-01-18 20:54:34,658 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:34,658 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:34,662 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,662 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:34,662 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:34,671 DEBUG e.c.u.SafeUtils [Thread-130] message:"['jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8']"
2019-01-18 20:54:34,671 DEBUG e.c.u.SafeUtils [Thread-130] token:"jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"
2019-01-18 20:54:34,671 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:34,671 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:34,730 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,730 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:34,730 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:34,745 DEBUG e.c.u.SafeUtils [Thread-57] message:"['gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4']"
2019-01-18 20:54:34,745 DEBUG e.c.u.SafeUtils [Thread-57] token:"gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4"
2019-01-18 20:54:34,745 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:34,745 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:34,750 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:34,750 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:34,750 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:34,757 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E']"
2019-01-18 20:54:34,757 DEBUG e.c.u.SafeUtils [Thread-130] token:"9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E"
2019-01-18 20:54:34,758 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:34,758 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"]}
2019-01-18 20:54:34,833 DEBUG e.c.u.SafeUtils [Thread-46] message:"['hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU']"
2019-01-18 20:54:34,833 DEBUG e.c.u.SafeUtils [Thread-46] token:"hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU"
2019-01-18 20:54:34,833 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:34,833 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:34,842 DEBUG e.c.u.SafeUtils [Thread-68] message:"['hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU']"
2019-01-18 20:54:34,842 DEBUG e.c.u.SafeUtils [Thread-68] token:"hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU"
2019-01-18 20:54:34,842 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:34,842 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:34,842 DEBUG e.c.u.SafeUtils [Thread-57] message:"['bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts']"
2019-01-18 20:54:34,842 DEBUG e.c.u.SafeUtils [Thread-57] token:"bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts"
2019-01-18 20:54:34,842 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:34,842 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:34,869 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:34,870 DEBUG e.c.u.SafeUtils [Thread-130] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:34,870 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:34,870 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:34,920 DEBUG e.c.u.SafeUtils [Thread-46] message:"['gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4']"
2019-01-18 20:54:34,920 DEBUG e.c.u.SafeUtils [Thread-46] token:"gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4"
2019-01-18 20:54:34,920 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:34,920 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:34,929 DEBUG e.c.u.SafeUtils [Thread-57] message:"['_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM']"
2019-01-18 20:54:34,929 DEBUG e.c.u.SafeUtils [Thread-57] token:"_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM"
2019-01-18 20:54:34,929 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserEndorsement
2019-01-18 20:54:34,929 DEBUG e.c.u.SafeUtils [Thread-57] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:34,930 DEBUG e.c.u.SafeUtils [Thread-68] message:"['gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4']"
2019-01-18 20:54:34,930 DEBUG e.c.u.SafeUtils [Thread-68] token:"gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4"
2019-01-18 20:54:34,930 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:34,930 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:34,950 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:34,950 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:34,950 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:35,005 DEBUG e.c.u.SafeUtils [Thread-46] message:"['bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts']"
2019-01-18 20:54:35,005 DEBUG e.c.u.SafeUtils [Thread-46] token:"bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts"
2019-01-18 20:54:35,005 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:35,005 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:35,015 DEBUG e.c.u.SafeUtils [Thread-57] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:54:35,015 DEBUG e.c.u.SafeUtils [Thread-57] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:54:35,016 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:35,016 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:54:35,018 DEBUG e.c.u.SafeUtils [Thread-68] message:"['bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts']"
2019-01-18 20:54:35,018 DEBUG e.c.u.SafeUtils [Thread-68] token:"bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts"
2019-01-18 20:54:35,018 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:35,018 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:35,030 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:35,030 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:35,030 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:35,089 DEBUG e.c.u.SafeUtils [Thread-46] message:"['_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM']"
2019-01-18 20:54:35,089 DEBUG e.c.u.SafeUtils [Thread-46] token:"_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM"
2019-01-18 20:54:35,090 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserEndorsement
2019-01-18 20:54:35,090 DEBUG e.c.u.SafeUtils [Thread-46] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,104 DEBUG e.c.u.SafeUtils [Thread-68] message:"['_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM']"
2019-01-18 20:54:35,104 DEBUG e.c.u.SafeUtils [Thread-68] token:"_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM"
2019-01-18 20:54:35,104 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserEndorsement
2019-01-18 20:54:35,104 DEBUG e.c.u.SafeUtils [Thread-68] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,111 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:35,111 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:35,111 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:35,113 DEBUG e.c.u.SafeUtils [Thread-57] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:35,114 DEBUG e.c.u.SafeUtils [Thread-57] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:54:35,114 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postProjectMembership
2019-01-18 20:54:35,114 DEBUG e.c.u.SafeUtils [Thread-57] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:35,175 DEBUG e.c.u.SafeUtils [Thread-46] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:54:35,175 DEBUG e.c.u.SafeUtils [Thread-46] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:54:35,175 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:35,175 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:54:35,190 DEBUG e.c.u.SafeUtils [Thread-68] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:54:35,190 DEBUG e.c.u.SafeUtils [Thread-68] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:54:35,190 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:35,190 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:54:35,194 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 20:54:35,194 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:35,194 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:35,201 DEBUG e.c.u.SafeUtils [Thread-57] message:"['YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0']"
2019-01-18 20:54:35,201 DEBUG e.c.u.SafeUtils [Thread-57] token:"YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0"
2019-01-18 20:54:35,201 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:35,201 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:35,267 DEBUG e.c.u.SafeUtils [Thread-46] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:35,267 DEBUG e.c.u.SafeUtils [Thread-46] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:54:35,267 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postProjectMembership
2019-01-18 20:54:35,267 DEBUG e.c.u.SafeUtils [Thread-46] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:35,279 DEBUG e.c.u.SafeUtils [Thread-130] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 20:54:35,279 DEBUG e.c.u.SafeUtils [Thread-130] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 20:54:35,279 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:35,279 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 20:54:35,281 DEBUG e.c.u.SafeUtils [Thread-68] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:35,281 DEBUG e.c.u.SafeUtils [Thread-68] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:54:35,281 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postProjectMembership
2019-01-18 20:54:35,281 DEBUG e.c.u.SafeUtils [Thread-68] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:35,291 DEBUG e.c.u.SafeUtils [Thread-57] message:"['N2YfA8DnS82-PfFFOzvQomHZLZG2e28vv-fMMNFXhwA', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:35,291 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceControlSet
2019-01-18 20:54:35,291 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:35,353 DEBUG e.c.u.SafeUtils [Thread-46] message:"['YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0']"
2019-01-18 20:54:35,353 DEBUG e.c.u.SafeUtils [Thread-46] token:"YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0"
2019-01-18 20:54:35,353 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:35,353 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:35,367 DEBUG e.c.u.SafeUtils [Thread-130] message:"['RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM']"
2019-01-18 20:54:35,367 DEBUG e.c.u.SafeUtils [Thread-130] token:"RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"
2019-01-18 20:54:35,367 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:35,367 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:35,370 DEBUG e.c.u.SafeUtils [Thread-68] message:"['YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0']"
2019-01-18 20:54:35,371 DEBUG e.c.u.SafeUtils [Thread-68] token:"YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0"
2019-01-18 20:54:35,371 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:35,371 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:35,377 DEBUG e.c.u.SafeUtils [Thread-57] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:35,377 DEBUG e.c.u.SafeUtils [Thread-57] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:35,377 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:35,377 DEBUG e.c.u.SafeUtils [Thread-57] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:35,445 DEBUG e.c.u.SafeUtils [Thread-46] message:"['N2YfA8DnS82-PfFFOzvQomHZLZG2e28vv-fMMNFXhwA', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:35,445 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceControlSet
2019-01-18 20:54:35,445 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:35,456 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs', 'aPrceGWr-XTovrKwTdz2YncVleTtyeKtXNr0pSUmmxY']"
2019-01-18 20:54:35,456 DEBUG e.c.u.SafeUtils [Thread-130] token:"Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs"
2019-01-18 20:54:35,456 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:35,456 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"]}
2019-01-18 20:54:35,461 DEBUG e.c.u.SafeUtils [Thread-57] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:35,461 DEBUG e.c.u.SafeUtils [Thread-57] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:35,461 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postSliceSet
2019-01-18 20:54:35,461 DEBUG e.c.u.SafeUtils [Thread-57] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:35,467 DEBUG e.c.u.SafeUtils [Thread-68] message:"['N2YfA8DnS82-PfFFOzvQomHZLZG2e28vv-fMMNFXhwA', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:35,467 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceControlSet
2019-01-18 20:54:35,467 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:35,528 DEBUG e.c.u.SafeUtils [Thread-46] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:35,529 DEBUG e.c.u.SafeUtils [Thread-46] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:35,529 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:35,529 DEBUG e.c.u.SafeUtils [Thread-46] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:35,538 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 20:54:35,538 DEBUG e.c.u.SafeUtils [Thread-130] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 20:54:35,538 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 20:54:35,538 DEBUG e.c.u.SafeUtils [Thread-130] postUserTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 20:54:35,544 DEBUG e.c.u.SafeUtils [Thread-57] message:"['MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs']"
2019-01-18 20:54:35,544 DEBUG e.c.u.SafeUtils [Thread-57] token:"MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs"
2019-01-18 20:54:35,544 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/passDelegation
2019-01-18 20:54:35,544 DEBUG e.c.u.SafeUtils [Thread-57] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert"]}
2019-01-18 20:54:35,551 DEBUG e.c.u.SafeUtils [Thread-68] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:35,551 DEBUG e.c.u.SafeUtils [Thread-68] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:35,551 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:35,551 DEBUG e.c.u.SafeUtils [Thread-68] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:35,616 DEBUG e.c.u.SafeUtils [Thread-46] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:35,616 DEBUG e.c.u.SafeUtils [Thread-46] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:35,616 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postSliceSet
2019-01-18 20:54:35,616 DEBUG e.c.u.SafeUtils [Thread-46] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:35,619 DEBUG e.c.u.SafeUtils [Thread-130] message:"['mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g']"
2019-01-18 20:54:35,619 DEBUG e.c.u.SafeUtils [Thread-130] token:"mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g"
2019-01-18 20:54:35,619 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 20:54:35,619 DEBUG e.c.u.SafeUtils [Thread-130] postASTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.30.1/24\""]}
2019-01-18 20:54:35,633 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Kd0Vc0fvNmKWLX-fELzbpnclmbWkpvQghVEGR_mWwPk', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:35,633 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:35,634 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,635 DEBUG e.c.u.SafeUtils [Thread-68] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:35,635 DEBUG e.c.u.SafeUtils [Thread-68] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:35,635 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postSliceSet
2019-01-18 20:54:35,635 DEBUG e.c.u.SafeUtils [Thread-68] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:35,701 DEBUG e.c.u.SafeUtils [Thread-46] message:"['MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs']"
2019-01-18 20:54:35,701 DEBUG e.c.u.SafeUtils [Thread-46] token:"MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs"
2019-01-18 20:54:35,701 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/passDelegation
2019-01-18 20:54:35,701 DEBUG e.c.u.SafeUtils [Thread-46] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert"]}
2019-01-18 20:54:35,702 DEBUG e.c.u.SafeUtils [Thread-130] message:"['5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g']"
2019-01-18 20:54:35,702 DEBUG e.c.u.SafeUtils [Thread-130] token:"5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g"
2019-01-18 20:54:35,702 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:35,702 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:35,716 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:35,716 DEBUG e.c.u.SafeUtils [Thread-57] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:35,716 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:35,716 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,718 DEBUG e.c.u.SafeUtils [Thread-68] message:"['MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs']"
2019-01-18 20:54:35,718 DEBUG e.c.u.SafeUtils [Thread-68] token:"MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs"
2019-01-18 20:54:35,718 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/passDelegation
2019-01-18 20:54:35,718 DEBUG e.c.u.SafeUtils [Thread-68] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert"]}
2019-01-18 20:54:35,785 DEBUG e.c.u.SafeUtils [Thread-130] message:"['jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA']"
2019-01-18 20:54:35,785 DEBUG e.c.u.SafeUtils [Thread-130] token:"jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA"
2019-01-18 20:54:35,785 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:35,785 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:35,791 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Kd0Vc0fvNmKWLX-fELzbpnclmbWkpvQghVEGR_mWwPk', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:35,791 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:35,791 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,797 DEBUG e.c.u.SafeUtils [Thread-57] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:35,797 DEBUG e.c.u.SafeUtils [Thread-57] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:35,797 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:35,797 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,805 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Kd0Vc0fvNmKWLX-fELzbpnclmbWkpvQghVEGR_mWwPk', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:35,805 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:35,805 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,868 DEBUG e.c.u.SafeUtils [Thread-130] message:"['rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA']"
2019-01-18 20:54:35,868 DEBUG e.c.u.SafeUtils [Thread-130] token:"rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA"
2019-01-18 20:54:35,868 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:35,868 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:35,873 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:35,873 DEBUG e.c.u.SafeUtils [Thread-46] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:35,873 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:35,873 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,879 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:35,879 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:35,879 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postUserAclEntry
2019-01-18 20:54:35,879 DEBUG e.c.u.SafeUtils [Thread-57] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,888 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:35,888 DEBUG e.c.u.SafeUtils [Thread-68] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:35,888 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:35,888 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,954 DEBUG e.c.u.SafeUtils [Thread-130] message:"['phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA']"
2019-01-18 20:54:35,954 DEBUG e.c.u.SafeUtils [Thread-130] token:"phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA"
2019-01-18 20:54:35,954 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:35,954 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 20:54:35,956 DEBUG e.c.u.SafeUtils [Thread-46] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:35,956 DEBUG e.c.u.SafeUtils [Thread-46] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:35,956 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:35,956 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:35,962 DEBUG e.c.u.SafeUtils [Thread-57] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:35,962 DEBUG e.c.u.SafeUtils [Thread-57] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:35,962 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postIPAllocate
2019-01-18 20:54:35,962 DEBUG e.c.u.SafeUtils [Thread-57] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:35,970 DEBUG e.c.u.SafeUtils [Thread-68] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:35,970 DEBUG e.c.u.SafeUtils [Thread-68] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:35,970 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:35,970 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:36,036 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII']"
2019-01-18 20:54:36,036 DEBUG e.c.u.SafeUtils [Thread-130] token:"Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII"
2019-01-18 20:54:36,036 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:36,036 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:36,045 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:36,045 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:36,045 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postUserAclEntry
2019-01-18 20:54:36,045 DEBUG e.c.u.SafeUtils [Thread-46] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:36,050 DEBUG e.c.u.SafeUtils [Thread-57] message:"['5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18']"
2019-01-18 20:54:36,050 DEBUG e.c.u.SafeUtils [Thread-57] token:"5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"
2019-01-18 20:54:36,050 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postDlgToken
2019-01-18 20:54:36,050 DEBUG e.c.u.SafeUtils [Thread-57] postDlgToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,052 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:36,052 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:36,052 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postUserAclEntry
2019-01-18 20:54:36,052 DEBUG e.c.u.SafeUtils [Thread-68] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:36,119 DEBUG e.c.u.SafeUtils [Thread-130] message:"['1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y']"
2019-01-18 20:54:36,119 DEBUG e.c.u.SafeUtils [Thread-130] token:"1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y"
2019-01-18 20:54:36,119 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:36,119 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y","User"]}
2019-01-18 20:54:36,127 DEBUG e.c.u.SafeUtils [Thread-46] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:36,127 DEBUG e.c.u.SafeUtils [Thread-46] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:36,127 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postIPAllocate
2019-01-18 20:54:36,127 DEBUG e.c.u.SafeUtils [Thread-46] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:36,136 DEBUG e.c.u.SafeUtils [Thread-57] message:"['R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg']"
2019-01-18 20:54:36,136 DEBUG e.c.u.SafeUtils [Thread-57] token:"R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg"
2019-01-18 20:54:36,136 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/updateSubjectSet
2019-01-18 20:54:36,136 DEBUG e.c.u.SafeUtils [Thread-57] updateSubjectSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"]}
2019-01-18 20:54:36,137 DEBUG e.c.u.SafeUtils [Thread-68] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:36,137 DEBUG e.c.u.SafeUtils [Thread-68] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:36,137 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postIPAllocate
2019-01-18 20:54:36,137 DEBUG e.c.u.SafeUtils [Thread-68] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:36,208 DEBUG e.c.u.SafeUtils [Thread-130] message:"['60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:36,208 DEBUG e.c.u.SafeUtils [Thread-130] token:"60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c"
2019-01-18 20:54:36,208 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:36,208 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:36,212 DEBUG e.c.u.SafeUtils [Thread-46] message:"['5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18']"
2019-01-18 20:54:36,212 DEBUG e.c.u.SafeUtils [Thread-46] token:"5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"
2019-01-18 20:54:36,212 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postDlgToken
2019-01-18 20:54:36,212 DEBUG e.c.u.SafeUtils [Thread-46] postDlgToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,223 DEBUG e.c.u.SafeUtils [Thread-57] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:36,223 DEBUG e.c.u.SafeUtils [Thread-57] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:54:36,223 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:36,223 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,227 DEBUG e.c.u.SafeUtils [Thread-68] message:"['5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18']"
2019-01-18 20:54:36,227 DEBUG e.c.u.SafeUtils [Thread-68] token:"5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"
2019-01-18 20:54:36,227 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postDlgToken
2019-01-18 20:54:36,227 DEBUG e.c.u.SafeUtils [Thread-68] postDlgToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,293 DEBUG e.c.u.SafeUtils [Thread-130] message:"['DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg']"
2019-01-18 20:54:36,294 DEBUG e.c.u.SafeUtils [Thread-130] token:"DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg"
2019-01-18 20:54:36,294 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:36,294 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:36,297 DEBUG e.c.u.SafeUtils [Thread-46] message:"['R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg']"
2019-01-18 20:54:36,297 DEBUG e.c.u.SafeUtils [Thread-46] token:"R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg"
2019-01-18 20:54:36,297 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/updateSubjectSet
2019-01-18 20:54:36,297 DEBUG e.c.u.SafeUtils [Thread-46] updateSubjectSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"]}
2019-01-18 20:54:36,305 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,305 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:36,305 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,311 DEBUG e.c.u.SafeUtils [Thread-68] message:"['R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg']"
2019-01-18 20:54:36,311 DEBUG e.c.u.SafeUtils [Thread-68] token:"R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg"
2019-01-18 20:54:36,311 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/updateSubjectSet
2019-01-18 20:54:36,311 DEBUG e.c.u.SafeUtils [Thread-68] updateSubjectSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"]}
2019-01-18 20:54:36,382 DEBUG e.c.u.SafeUtils [Thread-46] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:36,382 DEBUG e.c.u.SafeUtils [Thread-46] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:54:36,382 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:36,382 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,386 DEBUG e.c.u.SafeUtils [Thread-130] message:"['1R6Oy_LWTFMJ0ClIjG1Vev7zMkv94TPz-ltdWpqpsa4', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:36,386 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:36,387 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:36,389 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,389 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:36,389 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,394 DEBUG e.c.u.SafeUtils [Thread-68] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:36,394 DEBUG e.c.u.SafeUtils [Thread-68] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:54:36,394 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:36,394 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,478 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,478 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:36,478 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,479 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,479 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:36,479 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,479 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,479 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/authorizeOwnPrefix
2019-01-18 20:54:36,479 DEBUG e.c.u.SafeUtils [Thread-57] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,480 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:36,480 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:36,480 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:36,480 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:36,569 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,569 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:36,569 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,572 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,572 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:36,572 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,572 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:36,572 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:36,572 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:36,572 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:36,572 DEBUG e.c.u.SafeUtils [Thread-57] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,572 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerConnectionPolicy
2019-01-18 20:54:36,573 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerConnectionPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:36,653 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,653 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/authorizeOwnPrefix
2019-01-18 20:54:36,653 DEBUG e.c.u.SafeUtils [Thread-46] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,662 DEBUG e.c.u.SafeUtils [Thread-57] message:"['nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0']"
2019-01-18 20:54:36,662 DEBUG e.c.u.SafeUtils [Thread-57] token:"nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0"
2019-01-18 20:54:36,662 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postTagPrivilegePolicy
2019-01-18 20:54:36,662 DEBUG e.c.u.SafeUtils [Thread-57] postTagPrivilegePolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:36,662 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,663 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/authorizeOwnPrefix
2019-01-18 20:54:36,663 DEBUG e.c.u.SafeUtils [Thread-68] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:36,665 DEBUG e.c.u.SafeUtils [Thread-130] message:"['XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0']"
2019-01-18 20:54:36,665 DEBUG e.c.u.SafeUtils [Thread-130] token:"XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0"
2019-01-18 20:54:36,665 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:36,665 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri"]}
2019-01-18 20:54:36,735 DEBUG e.c.u.SafeUtils [Thread-46] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,735 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerConnectionPolicy
2019-01-18 20:54:36,735 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerConnectionPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:36,751 DEBUG e.c.u.SafeUtils [Thread-68] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:36,751 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerConnectionPolicy
2019-01-18 20:54:36,751 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerConnectionPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:36,754 DEBUG e.c.u.SafeUtils [Thread-57] message:"['JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8']"
2019-01-18 20:54:36,754 DEBUG e.c.u.SafeUtils [Thread-57] token:"JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8"
2019-01-18 20:54:36,754 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postCustomerPolicy
2019-01-18 20:54:36,754 DEBUG e.c.u.SafeUtils [Thread-57] postCustomerPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:36,759 DEBUG e.c.u.SafeUtils [Thread-130] message:"['LfZU0h-HnS2U4OuoI1w_qV9r8lf81daYL40tj7iqDPE', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:36,759 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:36,759 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:36,820 DEBUG e.c.u.SafeUtils [Thread-46] message:"['nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0']"
2019-01-18 20:54:36,820 DEBUG e.c.u.SafeUtils [Thread-46] token:"nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0"
2019-01-18 20:54:36,820 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postTagPrivilegePolicy
2019-01-18 20:54:36,820 DEBUG e.c.u.SafeUtils [Thread-46] postTagPrivilegePolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:36,840 DEBUG e.c.u.SafeUtils [Thread-68] message:"['nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0']"
2019-01-18 20:54:36,840 DEBUG e.c.u.SafeUtils [Thread-68] token:"nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0"
2019-01-18 20:54:36,840 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postTagPrivilegePolicy
2019-01-18 20:54:36,840 DEBUG e.c.u.SafeUtils [Thread-68] postTagPrivilegePolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:36,841 DEBUG e.c.u.SafeUtils [Thread-57] message:"['Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA']"
2019-01-18 20:54:36,841 DEBUG e.c.u.SafeUtils [Thread-57] token:"Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA"
2019-01-18 20:54:36,841 DEBUG e.c.u.SafeUtils [Thread-57] 128.194.6.137:7777/postAuthorizeASPolicy
2019-01-18 20:54:36,841 DEBUG e.c.u.SafeUtils [Thread-57] postAuthorizeASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:36,844 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:36,844 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:36,844 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:36,845 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:36,914 DEBUG e.c.u.SafeUtils [Thread-46] message:"['JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8']"
2019-01-18 20:54:36,914 DEBUG e.c.u.SafeUtils [Thread-46] token:"JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8"
2019-01-18 20:54:36,914 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postCustomerPolicy
2019-01-18 20:54:36,914 DEBUG e.c.u.SafeUtils [Thread-46] postCustomerPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:36,925 DEBUG e.c.u.SafeUtils [Thread-68] message:"['JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8']"
2019-01-18 20:54:36,925 DEBUG e.c.u.SafeUtils [Thread-68] token:"JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8"
2019-01-18 20:54:36,925 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postCustomerPolicy
2019-01-18 20:54:36,925 DEBUG e.c.u.SafeUtils [Thread-68] postCustomerPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:36,929 DEBUG e.c.u.SafeUtils [Thread-57] message:"['JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY']"
2019-01-18 20:54:36,929 DEBUG e.c.u.SafeUtils [Thread-57] token:"JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY"
2019-01-18 20:54:36,930 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:36,931 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:36,931 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:36,931 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:36,932 DEBUG e.s.c.SliceHelper [Thread-3] Finished checking prerequisites
2019-01-18 20:54:36,935 DEBUG e.c.u.SafeUtils [Thread-3] 128.194.6.137:7777/whoami
2019-01-18 20:54:36,935 DEBUG e.c.u.SafeUtils [Thread-3] whoami  {"principal":"key_p102","otherValues":[]}
2019-01-18 20:54:37,002 DEBUG e.c.u.SafeUtils [Thread-46] message:"['Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA']"
2019-01-18 20:54:37,002 DEBUG e.c.u.SafeUtils [Thread-46] token:"Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA"
2019-01-18 20:54:37,002 DEBUG e.c.u.SafeUtils [Thread-46] 128.194.6.150:7777/postAuthorizeASPolicy
2019-01-18 20:54:37,002 DEBUG e.c.u.SafeUtils [Thread-46] postAuthorizeASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:37,010 DEBUG e.c.u.SafeUtils [Thread-68] message:"['Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA']"
2019-01-18 20:54:37,010 DEBUG e.c.u.SafeUtils [Thread-68] token:"Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA"
2019-01-18 20:54:37,010 DEBUG e.c.u.SafeUtils [Thread-68] 128.194.6.133:7777/postAuthorizeASPolicy
2019-01-18 20:54:37,010 DEBUG e.c.u.SafeUtils [Thread-68] postAuthorizeASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:37,018 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:37,018 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:37,018 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:37,018 DEBUG e.c.u.SafeUtils [Thread-3] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I') }"
2019-01-18 20:54:37,018 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 20:54:37,018 INFO e.c.u.SafeUtils [Thread-3] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I') }
2019-01-18 20:54:37,025 DEBUG e.c.s.SliceManager [Thread-151] 165.124.159.9 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,025 DEBUG e.c.s.SliceManager [Thread-149] 128.227.10.8 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,025 DEBUG e.c.s.SliceManager [Thread-151] 165.124.159.9 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,025 DEBUG e.c.s.SliceManager [Thread-149] 128.227.10.8 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,026 DEBUG e.c.s.SliceManager [Thread-150] 165.124.159.8 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,026 DEBUG e.c.u.Exec [Thread-151] 165.124.159.9:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,026 DEBUG e.c.u.Exec [Thread-149] 128.227.10.8:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,026 DEBUG e.c.s.SliceManager [Thread-150] 165.124.159.8 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,026 DEBUG e.c.u.Exec [Thread-150] 165.124.159.8:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,026 DEBUG e.c.s.SliceManager [Thread-152] 128.227.10.10 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,026 DEBUG e.c.s.SliceManager [Thread-152] 128.227.10.10 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,026 DEBUG e.c.u.Exec [Thread-152] 128.227.10.10:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,090 DEBUG e.c.u.SafeUtils [Thread-46] message:"['JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY']"
2019-01-18 20:54:37,090 DEBUG e.c.u.SafeUtils [Thread-46] token:"JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY"
2019-01-18 20:54:37,090 DEBUG e.s.c.SliceHelper [Thread-2] Finished checking prerequisites
2019-01-18 20:54:37,092 DEBUG e.c.u.SafeUtils [Thread-2] 128.194.6.150:7777/whoami
2019-01-18 20:54:37,092 DEBUG e.c.u.SafeUtils [Thread-2] whoami  {"principal":"key_p101","otherValues":[]}
2019-01-18 20:54:37,097 DEBUG e.c.u.SafeUtils [Thread-68] message:"['JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY']"
2019-01-18 20:54:37,097 DEBUG e.c.u.SafeUtils [Thread-68] token:"JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY"
2019-01-18 20:54:37,097 DEBUG e.s.c.SliceHelper [Thread-4] Finished checking prerequisites
2019-01-18 20:54:37,099 DEBUG e.c.u.SafeUtils [Thread-4] 128.194.6.133:7777/whoami
2019-01-18 20:54:37,099 DEBUG e.c.u.SafeUtils [Thread-4] whoami  {"principal":"key_p103","otherValues":[]}
2019-01-18 20:54:37,103 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:37,103 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:37,103 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:37,104 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:37,173 DEBUG e.c.u.SafeUtils [Thread-2] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }"
2019-01-18 20:54:37,173 INFO e.c.u.SafeUtils [Thread-2] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }
2019-01-18 20:54:37,178 DEBUG e.c.u.SafeUtils [Thread-4] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 20:54:37,178 INFO e.c.u.SafeUtils [Thread-4] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 20:54:37,183 DEBUG e.c.s.SliceManager [Thread-157] 128.227.10.11 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,183 DEBUG e.c.s.SliceManager [Thread-157] 128.227.10.11 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,183 DEBUG e.c.u.Exec [Thread-157] 128.227.10.11:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,184 DEBUG e.c.s.SliceManager [Thread-158] 128.227.10.12 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,184 DEBUG e.c.s.SliceManager [Thread-158] 128.227.10.12 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,184 DEBUG e.c.u.Exec [Thread-158] 128.227.10.12:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,190 DEBUG e.c.u.SafeUtils [Thread-130] message:"['6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM']"
2019-01-18 20:54:37,190 DEBUG e.c.u.SafeUtils [Thread-130] token:"6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"
2019-01-18 20:54:37,190 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:37,190 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:37,190 DEBUG e.c.s.SliceManager [Thread-159] 165.124.159.13 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,190 DEBUG e.c.s.SliceManager [Thread-159] 165.124.159.13 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,190 DEBUG e.c.u.Exec [Thread-159] 165.124.159.13:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,194 DEBUG e.c.s.SliceManager [Thread-160] 165.124.159.12 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,194 DEBUG e.c.s.SliceManager [Thread-160] 165.124.159.12 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,194 DEBUG e.c.u.Exec [Thread-160] 165.124.159.12:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,202 DEBUG e.c.s.SliceManager [Thread-163] 128.227.10.9 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,202 DEBUG e.c.s.SliceManager [Thread-163] 128.227.10.9 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,202 DEBUG e.c.s.SliceManager [Thread-164] 128.227.10.7 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,202 DEBUG e.c.s.SliceManager [Thread-164] 128.227.10.7 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,202 DEBUG e.c.u.Exec [Thread-163] 128.227.10.9:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,202 DEBUG e.c.u.Exec [Thread-164] 128.227.10.7:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,203 DEBUG e.c.s.SliceManager [Thread-166] 139.62.242.11 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,203 DEBUG e.c.s.SliceManager [Thread-166] 139.62.242.11 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,203 DEBUG e.c.u.Exec [Thread-166] 139.62.242.11:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,206 DEBUG e.c.s.SliceManager [Thread-168] 139.62.242.10 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,206 DEBUG e.c.s.SliceManager [Thread-168] 139.62.242.10 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,206 DEBUG e.c.u.Exec [Thread-168] 139.62.242.10:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:37,275 DEBUG e.c.u.SafeUtils [Thread-130] message:"['DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI']"
2019-01-18 20:54:37,275 DEBUG e.c.u.SafeUtils [Thread-130] token:"DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI"
2019-01-18 20:54:37,275 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:37,275 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"]}
2019-01-18 20:54:37,359 DEBUG e.c.u.SafeUtils [Thread-130] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:37,359 DEBUG e.c.u.SafeUtils [Thread-130] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:37,359 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:37,359 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:37,439 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:37,439 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:37,439 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:37,521 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:37,521 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:37,521 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:37,604 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:37,604 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:37,604 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:37,687 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 20:54:37,687 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagSet
2019-01-18 20:54:37,687 DEBUG e.c.u.SafeUtils [Thread-130] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:37,774 DEBUG e.c.u.SafeUtils [Thread-130] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 20:54:37,774 DEBUG e.c.u.SafeUtils [Thread-130] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 20:54:37,774 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 20:54:37,774 DEBUG e.c.u.SafeUtils [Thread-130] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 20:54:37,861 DEBUG e.c.u.SafeUtils [Thread-130] message:"['vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI']"
2019-01-18 20:54:37,861 DEBUG e.c.u.SafeUtils [Thread-130] token:"vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"
2019-01-18 20:54:37,861 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateTagSet
2019-01-18 20:54:37,861 DEBUG e.c.u.SafeUtils [Thread-130] updateTagSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:37,953 DEBUG e.c.u.SafeUtils [Thread-130] message:"['CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc', 'ZKdSuXbehvrphEQNeTSDn2jW1TRvqZk8R0gc4gJ47oM']"
2019-01-18 20:54:37,953 DEBUG e.c.u.SafeUtils [Thread-130] token:"CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc"
2019-01-18 20:54:37,953 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:37,953 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"]}
2019-01-18 20:54:38,038 DEBUG e.c.u.SafeUtils [Thread-130] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 20:54:38,039 DEBUG e.c.u.SafeUtils [Thread-130] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 20:54:38,039 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 20:54:38,039 DEBUG e.c.u.SafeUtils [Thread-130] postUserTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 20:54:38,125 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38']"
2019-01-18 20:54:38,125 DEBUG e.c.u.SafeUtils [Thread-130] token:"Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38"
2019-01-18 20:54:38,125 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 20:54:38,125 DEBUG e.c.u.SafeUtils [Thread-130] postASTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.40.1/24\""]}
2019-01-18 20:54:38,227 DEBUG e.c.u.SafeUtils [Thread-130] message:"['UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE']"
2019-01-18 20:54:38,228 DEBUG e.c.u.SafeUtils [Thread-130] token:"UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE"
2019-01-18 20:54:38,228 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:38,228 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:38,313 DEBUG e.c.u.SafeUtils [Thread-130] message:"['ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c']"
2019-01-18 20:54:38,313 DEBUG e.c.u.SafeUtils [Thread-130] token:"ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c"
2019-01-18 20:54:38,313 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:38,313 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:38,397 DEBUG e.c.u.SafeUtils [Thread-130] message:"['X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY']"
2019-01-18 20:54:38,397 DEBUG e.c.u.SafeUtils [Thread-130] token:"X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY"
2019-01-18 20:54:38,397 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:38,397 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:38,482 DEBUG e.c.u.SafeUtils [Thread-130] message:"['YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM']"
2019-01-18 20:54:38,482 DEBUG e.c.u.SafeUtils [Thread-130] token:"YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM"
2019-01-18 20:54:38,482 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:38,482 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 20:54:38,565 DEBUG e.c.u.SafeUtils [Thread-130] message:"['enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s']"
2019-01-18 20:54:38,565 DEBUG e.c.u.SafeUtils [Thread-130] token:"enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s"
2019-01-18 20:54:38,565 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:38,565 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:38,650 DEBUG e.c.u.SafeUtils [Thread-130] message:"['sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0']"
2019-01-18 20:54:38,650 DEBUG e.c.u.SafeUtils [Thread-130] token:"sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0"
2019-01-18 20:54:38,650 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:38,650 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["sDxHmF9tTuY4sZ3tU_0unbCCiWonIXByFvu8fvozrK0","User"]}
2019-01-18 20:54:38,656 DEBUG e.c.u.Exec [Thread-152] exit-status: 0
2019-01-18 20:54:38,691 DEBUG e.c.u.Exec [Thread-150] exit-status: 0
2019-01-18 20:54:38,700 DEBUG e.c.u.Exec [Thread-149] exit-status: 0
2019-01-18 20:54:38,738 DEBUG e.c.u.SafeUtils [Thread-130] message:"['IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:38,738 DEBUG e.c.u.SafeUtils [Thread-130] token:"IGHK5i7lBro8FKEGdlGUrBfpz1TcfLaVx1g4cf36JO8"
2019-01-18 20:54:38,738 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:38,738 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:38,751 DEBUG e.c.u.Exec [Thread-166] exit-status: 0
2019-01-18 20:54:38,779 DEBUG e.c.u.Exec [Thread-168] exit-status: 0
2019-01-18 20:54:38,796 DEBUG e.c.u.Exec [Thread-164] exit-status: 0
2019-01-18 20:54:38,804 DEBUG e.c.u.Exec [Thread-157] exit-status: 0
2019-01-18 20:54:38,808 DEBUG e.c.u.Exec [Thread-158] exit-status: 0
2019-01-18 20:54:38,821 DEBUG e.c.u.SafeUtils [Thread-130] message:"['RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y']"
2019-01-18 20:54:38,821 DEBUG e.c.u.SafeUtils [Thread-130] token:"RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y"
2019-01-18 20:54:38,821 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:38,821 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["RXNaaf6JjW_GU2rPMdfBZp0DCrObT50aEkeVSpt9R3Y","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:38,828 DEBUG e.c.u.Exec [Thread-163] exit-status: 0
2019-01-18 20:54:38,828 DEBUG e.c.u.Exec [Thread-4] 128.194.6.135:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:54:38,916 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Git_YiJMaEZLARC8bEjwYb3cp9MefZBjGfIbrDBmo1E', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:38,917 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:38,917 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:39,002 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:39,002 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:39,002 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:39,002 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:39,088 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:39,088 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:39,088 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:39,088 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:39,175 DEBUG e.c.u.SafeUtils [Thread-130] message:"['YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY']"
2019-01-18 20:54:39,175 DEBUG e.c.u.SafeUtils [Thread-130] token:"YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY"
2019-01-18 20:54:39,176 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:39,176 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["YdTvSw3Dn8MnouaFpjrsEVPSzz_9yfb7rGORAvAmDIY","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert"]}
2019-01-18 20:54:39,268 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G30nvxrjnlDweOhjEhXeYpFDF3m-nD-5WymmFn6qa_A', 'N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:39,268 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:39,268 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:39,356 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:39,356 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:39,356 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:39,356 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:39,444 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:39,444 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:39,444 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:39,444 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:39,531 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:39,531 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:39,531 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:39,531 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"]}
2019-01-18 20:54:39,618 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:39,618 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:39,618 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:39,619 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:39,702 DEBUG e.c.u.SafeUtils [Thread-130] message:"['JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4']"
2019-01-18 20:54:39,702 DEBUG e.c.u.SafeUtils [Thread-130] token:"JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"
2019-01-18 20:54:39,702 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:39,702 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:39,785 DEBUG e.c.u.SafeUtils [Thread-130] message:"['FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s']"
2019-01-18 20:54:39,785 DEBUG e.c.u.SafeUtils [Thread-130] token:"FHlIB4YsJ_VuclRsPH8fiNHC64izf1MJFF1QnCWdr_s"
2019-01-18 20:54:39,785 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:39,785 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["JqkPd6Hr4I4YmqtC3hJEfcRnkq8eZAW8DumqRCiMvO4"]}
2019-01-18 20:54:39,869 DEBUG e.c.u.SafeUtils [Thread-130] message:"['N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE']"
2019-01-18 20:54:39,869 DEBUG e.c.u.SafeUtils [Thread-130] token:"N4Z8w33wLPfRgfl1qO-MdFQVhbhs9tOsRpY2lPWD_eE"
2019-01-18 20:54:39,869 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:39,869 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:39,949 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:39,949 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:39,949 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:40,029 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:40,029 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:40,030 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:40,110 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:40,110 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:40,110 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","ipv4\"192.168.100.1/24\""]}
2019-01-18 20:54:40,191 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0',ipv4\"192.168.100.1/24\") }"
2019-01-18 20:54:40,191 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:40,191 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:40,276 DEBUG e.c.u.SafeUtils [Thread-130] message:"['clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0']"
2019-01-18 20:54:40,276 DEBUG e.c.u.SafeUtils [Thread-130] token:"clVeYKX18NOOe-UVahJbQ6slaMxX8IcuFtR9LJG0EO0"
2019-01-18 20:54:40,276 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:40,276 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:40,360 DEBUG e.c.u.SafeUtils [Thread-130] message:"['hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY']"
2019-01-18 20:54:40,360 DEBUG e.c.u.SafeUtils [Thread-130] token:"hTo6W0KbWiJvR57rYS40aGYozJjXroiKbWcyMYMTpcY"
2019-01-18 20:54:40,360 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:40,360 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:40,428 DEBUG e.c.u.Exec [Thread-4] exit-status: 0
2019-01-18 20:54:40,428 DEBUG e.c.s.SliceManager [Thread-4] 128.194.6.135 run commands:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:54:40,428 DEBUG e.c.s.SliceManager [Thread-4] 128.194.6.135 run commands:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:54:40,428 DEBUG e.c.u.Exec [Thread-4] 128.194.6.135:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:54:40,444 DEBUG e.c.u.SafeUtils [Thread-130] message:"['5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk']"
2019-01-18 20:54:40,444 DEBUG e.c.u.SafeUtils [Thread-130] token:"5u0kg7PUN9AqOjKpK3w26ETW1VUiBPFrs48EMCMQmjk"
2019-01-18 20:54:40,444 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:40,445 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":[]}
2019-01-18 20:54:40,527 DEBUG e.c.u.SafeUtils [Thread-130] message:"['UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c']"
2019-01-18 20:54:40,527 DEBUG e.c.u.SafeUtils [Thread-130] token:"UAqr2jftCOEq5dyU_qT4nBA0EKd1d3FumUN4uML-U6c"
2019-01-18 20:54:40,527 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:40,527 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:40,610 DEBUG e.c.u.SafeUtils [Thread-130] message:"['U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4']"
2019-01-18 20:54:40,611 DEBUG e.c.u.SafeUtils [Thread-130] token:"U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4"
2019-01-18 20:54:40,611 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:40,611 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["U6O25mh2q3fo_MS5PiFn74VtDuvaVxDasqwvrCp96-4","User"]}
2019-01-18 20:54:40,700 DEBUG e.c.u.SafeUtils [Thread-130] message:"['AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:40,700 DEBUG e.c.u.SafeUtils [Thread-130] token:"AqryobjnWcnq3jK2EbkXrTqXlzo2Yqn9tGvK72w8v6k"
2019-01-18 20:54:40,700 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:40,700 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:40,783 DEBUG e.c.u.SafeUtils [Thread-130] message:"['S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8']"
2019-01-18 20:54:40,783 DEBUG e.c.u.SafeUtils [Thread-130] token:"S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8"
2019-01-18 20:54:40,783 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:40,783 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["S1Wh7zQoG7-Axd4qD3CBJ5L6YeQ7YdLnWkU9MisXiQ8","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:40,873 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Mq3GGLZApyFU1FBt-cGRWSCxH0R5pzscP0dR2AWXEAM', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:40,873 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:40,873 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:40,957 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:40,957 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:40,957 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:40,957 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:41,040 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:41,040 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:41,040 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:41,040 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:41,123 DEBUG e.c.u.SafeUtils [Thread-130] message:"['-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs']"
2019-01-18 20:54:41,123 DEBUG e.c.u.SafeUtils [Thread-130] token:"-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs"
2019-01-18 20:54:41,123 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:41,123 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["-zcP3GT1cK9hY5P5WlAoOldaPJL44yOm64lIFzsstOs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert"]}
2019-01-18 20:54:41,211 DEBUG e.c.u.SafeUtils [Thread-130] message:"['ujYkcZkiq3sh_BA0bY1zgQW-cLEOdjI1ccsjHgxd9rA', 'kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:41,211 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:41,211 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:41,293 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:41,293 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:41,293 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:41,293 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:41,376 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:41,376 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:41,376 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:41,376 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:41,458 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:41,458 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:41,459 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:41,459 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"]}
2019-01-18 20:54:41,541 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:41,541 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:41,541 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:41,542 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:41,624 DEBUG e.c.u.SafeUtils [Thread-130] message:"['kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw']"
2019-01-18 20:54:41,624 DEBUG e.c.u.SafeUtils [Thread-130] token:"kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"
2019-01-18 20:54:41,624 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:41,624 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:41,708 DEBUG e.c.u.SafeUtils [Thread-130] message:"['pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok']"
2019-01-18 20:54:41,709 DEBUG e.c.u.SafeUtils [Thread-130] token:"pP7yeAMkCe82-tXnx2u3iigul66zPeL62MlaK20Cpok"
2019-01-18 20:54:41,709 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:41,709 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["kMxVLUTG95hamGTij3tJtZKnfdLU6PuW993HMyBGatw"]}
2019-01-18 20:54:41,800 DEBUG e.c.u.SafeUtils [Thread-130] message:"['kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk']"
2019-01-18 20:54:41,800 DEBUG e.c.u.SafeUtils [Thread-130] token:"kr3KZLBGi6O-aoJFPN_w-0GN5H3JtXwhf8lRWdBsHHk"
2019-01-18 20:54:41,800 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:41,800 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:41,882 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:41,882 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:41,882 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:41,965 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:41,965 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:41,965 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:41,980 DEBUG e.c.u.Exec [Thread-4] exit-status: 0
2019-01-18 20:54:41,986 DEBUG e.c.s.SliceManager [Thread-187] 128.227.10.7 run commands:ovs-vsctl show
2019-01-18 20:54:41,986 DEBUG e.c.s.SliceManager [Thread-187] 128.227.10.7 run commands:ovs-vsctl show
2019-01-18 20:54:41,987 DEBUG e.c.u.Exec [Thread-187] 128.227.10.7:ovs-vsctl show
2019-01-18 20:54:41,987 DEBUG e.c.s.SliceManager [Thread-189] 139.62.242.10 run commands:ovs-vsctl show
2019-01-18 20:54:41,987 DEBUG e.c.s.SliceManager [Thread-189] 139.62.242.10 run commands:ovs-vsctl show
2019-01-18 20:54:41,988 DEBUG e.c.u.Exec [Thread-189] 139.62.242.10:ovs-vsctl show
2019-01-18 20:54:41,988 DEBUG e.c.s.SliceManager [Thread-186] 128.227.10.9 run commands:ovs-vsctl show
2019-01-18 20:54:41,988 DEBUG e.c.s.SliceManager [Thread-186] 128.227.10.9 run commands:ovs-vsctl show
2019-01-18 20:54:41,988 DEBUG e.c.u.Exec [Thread-186] 128.227.10.9:ovs-vsctl show
2019-01-18 20:54:41,988 DEBUG e.c.s.SliceManager [Thread-188] 139.62.242.11 run commands:ovs-vsctl show
2019-01-18 20:54:41,988 DEBUG e.c.s.SliceManager [Thread-188] 139.62.242.11 run commands:ovs-vsctl show
2019-01-18 20:54:41,988 DEBUG e.c.u.Exec [Thread-188] 139.62.242.11:ovs-vsctl show
2019-01-18 20:54:42,046 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:42,046 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:42,046 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","ipv4\"192.168.120.1/24\""]}
2019-01-18 20:54:42,126 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk',ipv4\"192.168.120.1/24\") }"
2019-01-18 20:54:42,126 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:42,126 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:42,211 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8']"
2019-01-18 20:54:42,212 DEBUG e.c.u.SafeUtils [Thread-130] token:"Golvwco0kWCyveotWvcy9fNJuLTHVJnoddBCg5ez2o8"
2019-01-18 20:54:42,212 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:42,212 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:42,298 DEBUG e.c.u.SafeUtils [Thread-130] message:"['5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g']"
2019-01-18 20:54:42,298 DEBUG e.c.u.SafeUtils [Thread-130] token:"5ZsPKssD3SErpSffBIP0kmutOuPqdmk3UavBKGfij2g"
2019-01-18 20:54:42,298 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:42,298 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:42,384 DEBUG e.c.u.SafeUtils [Thread-130] message:"['K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg']"
2019-01-18 20:54:42,384 DEBUG e.c.u.SafeUtils [Thread-130] token:"K3onetyUV2bNtH3NV9nZW1xruce5L-wsjrZTohUgCOg"
2019-01-18 20:54:42,384 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:42,384 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":[]}
2019-01-18 20:54:42,470 DEBUG e.c.u.SafeUtils [Thread-130] message:"['_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4']"
2019-01-18 20:54:42,470 DEBUG e.c.u.SafeUtils [Thread-130] token:"_BFpcwJX5xC7LqS9WK7locpMJ7ewWUipfzexWsyZdx4"
2019-01-18 20:54:42,470 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:42,470 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:42,556 DEBUG e.c.u.SafeUtils [Thread-130] message:"['QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M']"
2019-01-18 20:54:42,556 DEBUG e.c.u.SafeUtils [Thread-130] token:"QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M"
2019-01-18 20:54:42,556 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:42,556 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["QEMWmyT4-6v50S8zQNSHQ4hPNHysPycTUy0q_Fl2n2M","User"]}
2019-01-18 20:54:42,648 DEBUG e.c.u.SafeUtils [Thread-130] message:"['NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:42,648 DEBUG e.c.u.SafeUtils [Thread-130] token:"NhCvU7flH8nivzhlLAdpqjm3HjuRyiysbyYhJ6RzttA"
2019-01-18 20:54:42,648 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:42,648 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:42,737 DEBUG e.c.u.SafeUtils [Thread-130] message:"['yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs']"
2019-01-18 20:54:42,737 DEBUG e.c.u.SafeUtils [Thread-130] token:"yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs"
2019-01-18 20:54:42,737 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:42,737 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["yhFYDiNllCm_06CDOSD4rCn-nosiKfk7aR1eDKG_JRs","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:42,830 DEBUG e.c.u.SafeUtils [Thread-130] message:"['unHDfvTPocSroeW44TMKD-T0hEnQj1nKksIE7tfE8Vg', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:42,830 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:42,830 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:42,920 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:42,920 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:42,920 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:42,920 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:43,007 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:43,007 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:43,007 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:43,007 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:43,095 DEBUG e.c.u.SafeUtils [Thread-130] message:"['lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc']"
2019-01-18 20:54:43,095 DEBUG e.c.u.SafeUtils [Thread-130] token:"lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc"
2019-01-18 20:54:43,095 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:43,095 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["lqmK-g9zaCXfAERTvzS4Z1WsNCGo8Fu1gGA1Nnf7Zsc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-3-cnert"]}
2019-01-18 20:54:43,187 DEBUG e.c.u.SafeUtils [Thread-130] message:"['s7egJsRiRvcsG88l_k6w6SI-OMPb0NINj6QwYjMRLYU', 'lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:43,187 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:43,187 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:43,276 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:43,276 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:43,276 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:43,276 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:43,363 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:43,363 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:43,363 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:43,364 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:43,450 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:43,451 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:43,451 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:43,451 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I"]}
2019-01-18 20:54:43,495 DEBUG e.c.u.Exec [Thread-188] af96e9a4-14f0-428c-8767-5b66c11e9726
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.135:6633"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens7"
            Interface "ens7"
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:54:43,495 DEBUG e.c.u.Exec [Thread-188] exit-status: 0
2019-01-18 20:54:43,496 DEBUG e.c.s.SliceManager [Thread-188] 139.62.242.11 run commands:ls
2019-01-18 20:54:43,496 DEBUG e.c.s.SliceManager [Thread-188] 139.62.242.11 run commands:ls
2019-01-18 20:54:43,496 DEBUG e.c.u.Exec [Thread-188] 139.62.242.11:ls
2019-01-18 20:54:43,511 DEBUG e.c.u.Exec [Thread-189] d8346c9e-1504-4682-af13-ae0fcfd12fb0
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.135:6633"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens8"
            Interface "ens8"
                error: "could not open network device ens8 (No such device)"
        Port "ens10"
            Interface "ens10"
                error: "could not open network device ens10 (No such device)"
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "ens9"
            Interface "ens9"
                error: "could not open network device ens9 (No such device)"
    ovs_version: "2.8.1"

2019-01-18 20:54:43,511 DEBUG e.c.u.Exec [Thread-189] exit-status: 0
2019-01-18 20:54:43,512 DEBUG e.c.s.SliceManager [Thread-189] 139.62.242.10 run commands:ls
2019-01-18 20:54:43,512 DEBUG e.c.s.SliceManager [Thread-189] 139.62.242.10 run commands:ls
2019-01-18 20:54:43,512 DEBUG e.c.u.Exec [Thread-189] 139.62.242.10:ls
2019-01-18 20:54:43,535 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:43,535 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:43,535 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:43,535 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:43,588 DEBUG e.c.u.Exec [Thread-187] 74e0a1a6-7c5d-4ce1-ad79-dc75565976b9
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.135:6633"
        Port "ens8"
            Interface "ens8"
                error: "could not open network device ens8 (No such device)"
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:54:43,588 DEBUG e.c.u.Exec [Thread-187] exit-status: 0
2019-01-18 20:54:43,589 DEBUG e.c.s.SliceManager [Thread-187] 128.227.10.7 run commands:ls
2019-01-18 20:54:43,589 DEBUG e.c.s.SliceManager [Thread-187] 128.227.10.7 run commands:ls
2019-01-18 20:54:43,589 DEBUG e.c.u.Exec [Thread-187] 128.227.10.7:ls
2019-01-18 20:54:43,592 DEBUG e.c.u.Exec [Thread-186] b28f110d-6776-4549-8a96-387cfb1d6ec8
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.135:6633"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
    ovs_version: "2.8.1"

2019-01-18 20:54:43,592 DEBUG e.c.u.Exec [Thread-186] exit-status: 0
2019-01-18 20:54:43,592 DEBUG e.c.s.SliceManager [Thread-186] 128.227.10.9 run commands:ls
2019-01-18 20:54:43,592 DEBUG e.c.s.SliceManager [Thread-186] 128.227.10.9 run commands:ls
2019-01-18 20:54:43,592 DEBUG e.c.u.Exec [Thread-186] 128.227.10.9:ls
2019-01-18 20:54:43,621 DEBUG e.c.u.SafeUtils [Thread-130] message:"['bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI']"
2019-01-18 20:54:43,621 DEBUG e.c.u.SafeUtils [Thread-130] token:"bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"
2019-01-18 20:54:43,621 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:43,621 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:43,706 DEBUG e.c.u.SafeUtils [Thread-130] message:"['2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ']"
2019-01-18 20:54:43,706 DEBUG e.c.u.SafeUtils [Thread-130] token:"2rw8rJzJmL_pKY1Z0P807JO28HIW9J4zrTmP7l-BzLQ"
2019-01-18 20:54:43,706 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:43,706 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["bEuf8P80rAerSbSIOceHWRvG_Qlc8Dbrfoo2oz4EDDI"]}
2019-01-18 20:54:43,789 DEBUG e.c.u.SafeUtils [Thread-130] message:"['lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA']"
2019-01-18 20:54:43,789 DEBUG e.c.u.SafeUtils [Thread-130] token:"lsGQRsnBf3B-TRWKRoQUR0yxxS_-Mv1E7FOJwRjIGoA"
2019-01-18 20:54:43,789 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:43,789 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:43,870 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:43,870 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:43,870 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:43,951 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:43,951 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:43,951 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:44,031 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:44,031 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:44,031 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","ipv4\"192.168.140.1/24\""]}
2019-01-18 20:54:44,111 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I',ipv4\"192.168.140.1/24\") }"
2019-01-18 20:54:44,111 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:44,111 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:44,194 DEBUG e.c.u.SafeUtils [Thread-130] message:"['hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU']"
2019-01-18 20:54:44,194 DEBUG e.c.u.SafeUtils [Thread-130] token:"hGyQD2IcDzmQ9GTOJfp1hzh7H5zBnpi7EHtKA59OwxU"
2019-01-18 20:54:44,194 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:44,194 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:44,276 DEBUG e.c.u.SafeUtils [Thread-130] message:"['gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4']"
2019-01-18 20:54:44,276 DEBUG e.c.u.SafeUtils [Thread-130] token:"gPOfmqexBoNKEsQIn81hp2tnHVtaFW2wN7rXw63Nxj4"
2019-01-18 20:54:44,276 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:44,276 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:44,359 DEBUG e.c.u.SafeUtils [Thread-130] message:"['bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts']"
2019-01-18 20:54:44,359 DEBUG e.c.u.SafeUtils [Thread-130] token:"bty2qr3h2F3N9oizCRKV5dvwDLKSDh_HBTslzBi83Ts"
2019-01-18 20:54:44,359 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:44,359 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":[]}
2019-01-18 20:54:44,442 DEBUG e.c.u.SafeUtils [Thread-130] message:"['_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM']"
2019-01-18 20:54:44,442 DEBUG e.c.u.SafeUtils [Thread-130] token:"_MK5UksZHahKoCxoEmJMeUH3CBbC0xNmsI7Clk6mSCM"
2019-01-18 20:54:44,442 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserEndorsement
2019-01-18 20:54:44,442 DEBUG e.c.u.SafeUtils [Thread-130] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:44,527 DEBUG e.c.u.SafeUtils [Thread-130] message:"['mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k']"
2019-01-18 20:54:44,527 DEBUG e.c.u.SafeUtils [Thread-130] token:"mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k"
2019-01-18 20:54:44,527 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:44,527 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["mRg_iWM5P33C8wXK1SCTM0wLJtmEM95Xm4t6NHIQU6k","User"]}
2019-01-18 20:54:44,614 DEBUG e.c.u.SafeUtils [Thread-130] message:"['WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:44,614 DEBUG e.c.u.SafeUtils [Thread-130] token:"WLh6C9P_78K5kzpQ-w8xvMTcH19WVo60UHIreoMFRPs"
2019-01-18 20:54:44,614 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postProjectMembership
2019-01-18 20:54:44,614 DEBUG e.c.u.SafeUtils [Thread-130] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 20:54:44,700 DEBUG e.c.u.SafeUtils [Thread-130] message:"['YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0']"
2019-01-18 20:54:44,700 DEBUG e.c.u.SafeUtils [Thread-130] token:"YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0"
2019-01-18 20:54:44,700 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:44,701 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["YD7kkjJPhr3SHbRvvAEJJOMQttHAgr0UE_UxMYsDpa0","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 20:54:44,788 DEBUG e.c.u.SafeUtils [Thread-130] message:"['N2YfA8DnS82-PfFFOzvQomHZLZG2e28vv-fMMNFXhwA', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:44,788 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 20:54:44,788 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:44,871 DEBUG e.c.u.SafeUtils [Thread-130] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 20:54:44,871 DEBUG e.c.u.SafeUtils [Thread-130] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 20:54:44,871 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 20:54:44,871 DEBUG e.c.u.SafeUtils [Thread-130] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 20:54:44,958 DEBUG e.c.u.SafeUtils [Thread-130] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 20:54:44,958 DEBUG e.c.u.SafeUtils [Thread-130] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 20:54:44,958 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postSliceSet
2019-01-18 20:54:44,958 DEBUG e.c.u.SafeUtils [Thread-130] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 20:54:45,031 DEBUG e.c.u.Exec [Thread-188] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:54:45,031 DEBUG e.c.u.Exec [Thread-188] exit-status: 0
2019-01-18 20:54:45,032 DEBUG e.c.s.SliceManager [Thread-188] 139.62.242.11 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,032 DEBUG e.c.s.SliceManager [Thread-188] 139.62.242.11 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,032 DEBUG e.c.u.Exec [Thread-188] 139.62.242.11:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,047 DEBUG e.c.u.SafeUtils [Thread-130] message:"['MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs']"
2019-01-18 20:54:45,047 DEBUG e.c.u.SafeUtils [Thread-130] token:"MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs"
2019-01-18 20:54:45,048 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/passDelegation
2019-01-18 20:54:45,048 DEBUG e.c.u.SafeUtils [Thread-130] passDelegation  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["MX2X_FqJIv6s54dhMyc7chzh3wPWg2LNjoyuEyrKcXs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-4-cnert"]}
2019-01-18 20:54:45,059 DEBUG e.c.u.Exec [Thread-189] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:54:45,059 DEBUG e.c.u.Exec [Thread-189] exit-status: 0
2019-01-18 20:54:45,060 DEBUG e.c.s.SliceManager [Thread-189] 139.62.242.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,060 DEBUG e.c.s.SliceManager [Thread-189] 139.62.242.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,060 DEBUG e.c.u.Exec [Thread-189] 139.62.242.10:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,135 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Kd0Vc0fvNmKWLX-fELzbpnclmbWkpvQghVEGR_mWwPk', 'yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:45,135 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:45,135 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:45,212 DEBUG e.c.u.Exec [Thread-187] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:54:45,212 DEBUG e.c.u.Exec [Thread-187] exit-status: 0
2019-01-18 20:54:45,212 DEBUG e.c.s.SliceManager [Thread-187] 128.227.10.7 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,212 DEBUG e.c.s.SliceManager [Thread-187] 128.227.10.7 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,212 DEBUG e.c.u.Exec [Thread-187] 128.227.10.7:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,218 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 20:54:45,218 DEBUG e.c.u.SafeUtils [Thread-130] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 20:54:45,218 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:45,218 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:45,244 DEBUG e.c.u.Exec [Thread-186] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:54:45,244 DEBUG e.c.u.Exec [Thread-186] exit-status: 0
2019-01-18 20:54:45,244 DEBUG e.c.s.SliceManager [Thread-186] 128.227.10.9 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,244 DEBUG e.c.s.SliceManager [Thread-186] 128.227.10.9 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,244 DEBUG e.c.u.Exec [Thread-186] 128.227.10.9:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 20:54:45,300 DEBUG e.c.u.SafeUtils [Thread-130] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 20:54:45,300 DEBUG e.c.u.SafeUtils [Thread-130] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 20:54:45,301 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:45,301 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:45,383 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 20:54:45,383 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 20:54:45,383 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postUserAclEntry
2019-01-18 20:54:45,383 DEBUG e.c.u.SafeUtils [Thread-130] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"]}
2019-01-18 20:54:45,466 DEBUG e.c.u.SafeUtils [Thread-130] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 20:54:45,466 DEBUG e.c.u.SafeUtils [Thread-130] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 20:54:45,466 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postIPAllocate
2019-01-18 20:54:45,466 DEBUG e.c.u.SafeUtils [Thread-130] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 20:54:45,551 DEBUG e.c.u.SafeUtils [Thread-130] message:"['5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18']"
2019-01-18 20:54:45,551 DEBUG e.c.u.SafeUtils [Thread-130] token:"5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"
2019-01-18 20:54:45,551 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postDlgToken
2019-01-18 20:54:45,551 DEBUG e.c.u.SafeUtils [Thread-130] postDlgToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:45,633 DEBUG e.c.u.SafeUtils [Thread-130] message:"['R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg']"
2019-01-18 20:54:45,633 DEBUG e.c.u.SafeUtils [Thread-130] token:"R8YdHjw80knOQEHPzUyCABUSpUARzRyj62M1SV9S9bg"
2019-01-18 20:54:45,633 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/updateSubjectSet
2019-01-18 20:54:45,633 DEBUG e.c.u.SafeUtils [Thread-130] updateSubjectSet  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["5va8qcswM7vvm_Hsr8RFNS9VkzwoC5agRSt6eJj7R18"]}
2019-01-18 20:54:45,716 DEBUG e.c.u.SafeUtils [Thread-130] message:"['yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A']"
2019-01-18 20:54:45,716 DEBUG e.c.u.SafeUtils [Thread-130] token:"yT6WIYKMt0Jwut9CohwgS-rilxmfLJmFEZ5Y8AW5z0A"
2019-01-18 20:54:45,716 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:45,716 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:45,797 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:45,797 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:45,797 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:45,879 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:45,879 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:45,880 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:45,961 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:45,961 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 20:54:45,961 DEBUG e.c.u.SafeUtils [Thread-130] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","ipv4\"192.168.160.1/24\""]}
2019-01-18 20:54:46,047 DEBUG e.c.u.SafeUtils [Thread-130] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g',ipv4\"192.168.160.1/24\") }"
2019-01-18 20:54:46,047 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 20:54:46,047 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerConnectionPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:46,132 DEBUG e.c.u.SafeUtils [Thread-130] message:"['nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0']"
2019-01-18 20:54:46,132 DEBUG e.c.u.SafeUtils [Thread-130] token:"nKJHlqI_HubIkCmWlwn_TToRhxLYIwsPQbIT8YJbL-0"
2019-01-18 20:54:46,132 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 20:54:46,132 DEBUG e.c.u.SafeUtils [Thread-130] postTagPrivilegePolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:46,217 DEBUG e.c.u.SafeUtils [Thread-130] message:"['JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8']"
2019-01-18 20:54:46,218 DEBUG e.c.u.SafeUtils [Thread-130] token:"JpgMvJ9zVYx_z3qn6sbQ00sjNgDqpZ8q3HEVEKJXvt8"
2019-01-18 20:54:46,218 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 20:54:46,218 DEBUG e.c.u.SafeUtils [Thread-130] postCustomerPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:46,310 DEBUG e.c.u.SafeUtils [Thread-130] message:"['Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA']"
2019-01-18 20:54:46,310 DEBUG e.c.u.SafeUtils [Thread-130] token:"Ka6Q21zVtboZxj5RY0YFRwfzz9iyOpGF2GCC1chfKqA"
2019-01-18 20:54:46,310 DEBUG e.c.u.SafeUtils [Thread-130] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 20:54:46,311 DEBUG e.c.u.SafeUtils [Thread-130] postAuthorizeASPolicy  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":[]}
2019-01-18 20:54:46,398 DEBUG e.c.u.SafeUtils [Thread-130] message:"['JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY']"
2019-01-18 20:54:46,398 DEBUG e.c.u.SafeUtils [Thread-130] token:"JBR412cqqUxNoBKEIQK9lG__IcLyI4HKyUaDqDZJyVY"
2019-01-18 20:54:46,398 DEBUG e.s.c.SliceHelper [Thread-1] Finished checking prerequisites
2019-01-18 20:54:46,400 DEBUG e.c.u.SafeUtils [Thread-1] 128.194.6.141:7777/whoami
2019-01-18 20:54:46,400 DEBUG e.c.u.SafeUtils [Thread-1] whoami  {"principal":"key_p100","otherValues":[]}
2019-01-18 20:54:46,482 DEBUG e.c.u.SafeUtils [Thread-1] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }"
2019-01-18 20:54:46,482 INFO e.c.u.SafeUtils [Thread-1] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }
2019-01-18 20:54:46,491 DEBUG e.c.s.SliceManager [Thread-217] 128.194.6.148 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.s.SliceManager [Thread-217] 128.194.6.148 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.s.SliceManager [Thread-214] 165.124.159.10 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.u.Exec [Thread-217] 128.194.6.148:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.s.SliceManager [Thread-214] 165.124.159.10 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.s.SliceManager [Thread-215] 128.194.6.142 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.s.SliceManager [Thread-215] 128.194.6.142 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.u.Exec [Thread-214] 165.124.159.10:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.u.Exec [Thread-215] 128.194.6.142:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.s.SliceManager [Thread-216] 165.124.159.11 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.s.SliceManager [Thread-216] 165.124.159.11 run commands:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,491 DEBUG e.c.u.Exec [Thread-216] 165.124.159.11:ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:54:46,539 DEBUG e.c.u.Exec [Thread-188] 0000a292759f454d

2019-01-18 20:54:46,539 DEBUG e.c.u.Exec [Thread-188] exit-status: 0
2019-01-18 20:54:46,540 DEBUG e.c.s.SliceManager [Thread-188] 139.62.242.11 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,540 DEBUG e.c.s.SliceManager [Thread-188] 139.62.242.11 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,540 DEBUG e.c.u.Exec [Thread-188] 139.62.242.11:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,567 DEBUG e.c.u.Exec [Thread-189] 0000b6ac0b67bb4b

2019-01-18 20:54:46,567 DEBUG e.c.u.Exec [Thread-189] exit-status: 0
2019-01-18 20:54:46,568 DEBUG e.c.s.SliceManager [Thread-189] 139.62.242.10 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,568 DEBUG e.c.s.SliceManager [Thread-189] 139.62.242.10 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,568 DEBUG e.c.u.Exec [Thread-189] 139.62.242.10:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,784 DEBUG e.c.u.Exec [Thread-187] 0000b2c96a000641

2019-01-18 20:54:46,784 DEBUG e.c.u.Exec [Thread-187] exit-status: 0
2019-01-18 20:54:46,784 DEBUG e.c.s.SliceManager [Thread-187] 128.227.10.7 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,784 DEBUG e.c.s.SliceManager [Thread-187] 128.227.10.7 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,784 DEBUG e.c.u.Exec [Thread-187] 128.227.10.7:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,832 DEBUG e.c.u.Exec [Thread-186] 0000d2ee727f9445

2019-01-18 20:54:46,832 DEBUG e.c.u.Exec [Thread-186] exit-status: 0
2019-01-18 20:54:46,833 DEBUG e.c.s.SliceManager [Thread-186] 128.227.10.9 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,833 DEBUG e.c.s.SliceManager [Thread-186] 128.227.10.9 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:54:46,833 DEBUG e.c.u.Exec [Thread-186] 128.227.10.9:/bin/bash ~/dpid.sh
2019-01-18 20:54:47,078 DEBUG e.c.u.Exec [Thread-151] Session.connect: java.net.SocketTimeoutException: Read timed out
2019-01-18 20:54:47,078 DEBUG e.c.u.Exec [Thread-151]  wait 10s and retry
2019-01-18 20:54:47,197 DEBUG e.c.u.Exec [Thread-159] timeout: socket is not established
2019-01-18 20:54:47,197 DEBUG e.c.u.Exec [Thread-159]  wait 10s and retry
2019-01-18 20:54:47,202 DEBUG e.c.u.Exec [Thread-160] timeout: socket is not established
2019-01-18 20:54:47,202 DEBUG e.c.u.Exec [Thread-160]  wait 10s and retry
2019-01-18 20:54:48,051 DEBUG e.c.u.Exec [Thread-188] 0 0000a292759f454d

2019-01-18 20:54:48,051 DEBUG e.c.u.Exec [Thread-188] exit-status: 0
2019-01-18 20:54:48,079 DEBUG e.c.u.Exec [Thread-189] 0 0000b6ac0b67bb4b

2019-01-18 20:54:48,079 DEBUG e.c.u.Exec [Thread-189] exit-status: 0
2019-01-18 20:54:48,161 DEBUG e.c.u.Exec [Thread-217] exit-status: 0
2019-01-18 20:54:48,181 DEBUG e.c.u.Exec [Thread-215] exit-status: 0
2019-01-18 20:54:48,356 DEBUG e.c.u.Exec [Thread-187] 0 0000b2c96a000641

2019-01-18 20:54:48,356 DEBUG e.c.u.Exec [Thread-187] exit-status: 0
2019-01-18 20:54:48,444 DEBUG e.c.u.Exec [Thread-186] 0 0000d2ee727f9445

2019-01-18 20:54:48,444 DEBUG e.c.u.Exec [Thread-186] exit-status: 0
2019-01-18 20:54:48,505 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/stats/switches
2019-01-18 20:54:48,620 DEBUG e.c.u.HttpUtil [Thread-4] [196578136557121, 200850041977675, 178749922297165, 231921565013061]
2019-01-18 20:54:48,626 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 20:54:48,627 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.160.1/24"}
2019-01-18 20:54:48,628 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 20:54:48,628 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.160.1/24"}
2019-01-18 20:54:48,712 DEBUG e.c.u.HttpUtil [Thread-4] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:54:48,712 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 20:54:48,712 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.160.2/24"}
2019-01-18 20:54:48,714 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 20:54:48,714 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.160.2/24"}
2019-01-18 20:54:48,796 DEBUG e.c.u.HttpUtil [Thread-4] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:54:48,797 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 20:54:48,797 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.161.1/24"}
2019-01-18 20:54:48,798 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 20:54:48,798 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.161.1/24"}
2019-01-18 20:54:48,880 DEBUG e.c.u.HttpUtil [Thread-4] [{"switch_id": "0000b2c96a000641", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:54:48,880 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 20:54:48,880 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.161.2/24"}
2019-01-18 20:54:48,882 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 20:54:48,885 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.161.2/24"}
2019-01-18 20:54:48,967 DEBUG e.c.u.HttpUtil [Thread-4] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 20:54:48,967 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 20:54:48,967 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.162.1/24"}
2019-01-18 20:54:48,969 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 20:54:48,969 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.162.1/24"}
2019-01-18 20:54:49,049 DEBUG e.c.u.HttpUtil [Thread-4] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 20:54:49,049 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 20:54:49,049 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.162.2/24"}
2019-01-18 20:54:49,050 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 20:54:49,050 DEBUG e.c.u.HttpUtil [Thread-4] {"address":"192.168.162.2/24"}
2019-01-18 20:54:49,131 DEBUG e.c.u.HttpUtil [Thread-4] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:54:49,132 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/stats/portdesc/200850041977675
2019-01-18 20:54:49,236 DEBUG e.c.u.HttpUtil [Thread-4] {"200850041977675": [{"hw_addr": "b6:ac:0b:67:bb:4b", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:69:33", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}]}
2019-01-18 20:54:49,239 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/stats/portdesc/196578136557121
2019-01-18 20:54:49,346 DEBUG e.c.u.HttpUtil [Thread-4] {"196578136557121": [{"hw_addr": "b2:c9:6a:00:06:41", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:3e:be", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}]}
2019-01-18 20:54:49,349 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/stats/portdesc/231921565013061
2019-01-18 20:54:49,456 DEBUG e.c.u.HttpUtil [Thread-4] {"231921565013061": [{"hw_addr": "d2:ee:72:7f:94:45", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:52:48", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}, {"hw_addr": "fa:16:3e:00:78:e6", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 2, "curr_speed": 0, "name": "ens7", "state": 4, "config": 0}]}
2019-01-18 20:54:49,458 DEBUG e.c.u.HttpUtil [Thread-4] http://128.194.6.135:8080/stats/portdesc/178749922297165
2019-01-18 20:54:49,566 DEBUG e.c.u.HttpUtil [Thread-4] {"178749922297165": [{"hw_addr": "a2:92:75:9f:45:4d", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:30:2d", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}, {"hw_addr": "fa:16:3e:00:5a:01", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 2, "curr_speed": 0, "name": "ens7", "state": 4, "config": 0}]}
2019-01-18 20:54:49,646 DEBUG e.c.u.HttpUtil [Thread-4] 
2019-01-18 20:54:49,754 DEBUG e.c.u.HttpUtil [Thread-4] 
2019-01-18 20:54:49,834 DEBUG e.c.u.HttpUtil [Thread-4] 
2019-01-18 20:54:49,915 DEBUG e.c.u.HttpUtil [Thread-4] 
2019-01-18 20:54:49,916 DEBUG e.s.c.SdxServer [Thread-4] Starting on http://127.0.0.1:8883/
2019-01-18 20:54:50,749 DEBUG e.s.c.SdxServer [Thread-4] Sdx server has started, listening on http://127.0.0.1:8883/
2019-01-18 20:54:56,492 DEBUG e.c.u.Exec [Thread-214] timeout: socket is not established
2019-01-18 20:54:56,492 DEBUG e.c.u.Exec [Thread-214]  wait 10s and retry
2019-01-18 20:54:56,492 DEBUG e.c.u.Exec [Thread-216] timeout: socket is not established
2019-01-18 20:54:56,492 DEBUG e.c.u.Exec [Thread-216]  wait 10s and retry
2019-01-18 20:55:07,078 DEBUG e.c.u.Exec [Thread-151] timeout: socket is not established
2019-01-18 20:55:07,078 DEBUG e.c.u.Exec [Thread-151]  wait 10s and retry
2019-01-18 20:55:07,198 DEBUG e.c.u.Exec [Thread-159] timeout: socket is not established
2019-01-18 20:55:07,198 DEBUG e.c.u.Exec [Thread-159]  wait 10s and retry
2019-01-18 20:55:07,203 DEBUG e.c.u.Exec [Thread-160] timeout: socket is not established
2019-01-18 20:55:07,203 DEBUG e.c.u.Exec [Thread-160]  wait 10s and retry
2019-01-18 20:55:16,492 DEBUG e.c.u.Exec [Thread-214] timeout: socket is not established
2019-01-18 20:55:16,492 DEBUG e.c.u.Exec [Thread-214]  wait 10s and retry
2019-01-18 20:55:16,493 DEBUG e.c.u.Exec [Thread-216] timeout: socket is not established
2019-01-18 20:55:16,493 DEBUG e.c.u.Exec [Thread-216]  wait 10s and retry
2019-01-18 20:55:25,999 DEBUG e.c.u.Exec [Thread-159] exit-status: 0
2019-01-18 20:55:26,015 DEBUG e.c.u.Exec [Thread-160] exit-status: 0
2019-01-18 20:55:26,015 DEBUG e.c.u.Exec [Thread-2] 128.194.6.149:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:55:27,079 DEBUG e.c.u.Exec [Thread-151] timeout: socket is not established
2019-01-18 20:55:27,079 DEBUG e.c.u.Exec [Thread-151]  wait 10s and retry
2019-01-18 20:55:27,582 DEBUG e.c.u.Exec [Thread-2] exit-status: 0
2019-01-18 20:55:27,582 DEBUG e.c.s.SliceManager [Thread-2] 128.194.6.149 run commands:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:55:27,582 DEBUG e.c.s.SliceManager [Thread-2] 128.194.6.149 run commands:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:55:27,582 DEBUG e.c.u.Exec [Thread-2] 128.194.6.149:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:55:28,107 DEBUG e.c.u.Exec [Thread-216] exit-status: 0
2019-01-18 20:55:28,115 DEBUG e.c.u.Exec [Thread-214] exit-status: 0
2019-01-18 20:55:28,115 DEBUG e.c.u.Exec [Thread-1] 128.194.6.140:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:55:29,156 DEBUG e.c.u.Exec [Thread-2] exit-status: 0
2019-01-18 20:55:29,164 DEBUG e.c.s.SliceManager [Thread-252] 128.227.10.11 run commands:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.s.SliceManager [Thread-254] 165.124.159.13 run commands:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.s.SliceManager [Thread-253] 128.227.10.12 run commands:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.s.SliceManager [Thread-254] 165.124.159.13 run commands:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.s.SliceManager [Thread-252] 128.227.10.11 run commands:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.s.SliceManager [Thread-253] 128.227.10.12 run commands:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.u.Exec [Thread-254] 165.124.159.13:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.u.Exec [Thread-252] 128.227.10.11:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.u.Exec [Thread-253] 128.227.10.12:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.s.SliceManager [Thread-255] 165.124.159.12 run commands:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.s.SliceManager [Thread-255] 165.124.159.12 run commands:ovs-vsctl show
2019-01-18 20:55:29,164 DEBUG e.c.u.Exec [Thread-255] 165.124.159.12:ovs-vsctl show
2019-01-18 20:55:29,661 DEBUG e.c.u.Exec [Thread-1] exit-status: 0
2019-01-18 20:55:29,661 DEBUG e.c.s.SliceManager [Thread-1] 128.194.6.140 run commands:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:55:29,661 DEBUG e.c.s.SliceManager [Thread-1] 128.194.6.140 run commands:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:55:29,661 DEBUG e.c.u.Exec [Thread-1] 128.194.6.140:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:55:30,728 DEBUG e.c.u.Exec [Thread-252] 75fc7ba8-9cd7-44ab-abef-523a6b51cf24
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.149:6633"
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.8.1"

2019-01-18 20:55:30,728 DEBUG e.c.u.Exec [Thread-252] exit-status: 0
2019-01-18 20:55:30,729 DEBUG e.c.s.SliceManager [Thread-252] 128.227.10.11 run commands:ls
2019-01-18 20:55:30,729 DEBUG e.c.s.SliceManager [Thread-252] 128.227.10.11 run commands:ls
2019-01-18 20:55:30,729 DEBUG e.c.u.Exec [Thread-252] 128.227.10.11:ls
2019-01-18 20:55:30,760 DEBUG e.c.u.Exec [Thread-253] 4cd58375-6c8b-4812-b295-0f6d4718f062
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.149:6633"
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.8.1"

2019-01-18 20:55:30,760 DEBUG e.c.u.Exec [Thread-253] exit-status: 0
2019-01-18 20:55:30,761 DEBUG e.c.s.SliceManager [Thread-253] 128.227.10.12 run commands:ls
2019-01-18 20:55:30,761 DEBUG e.c.s.SliceManager [Thread-253] 128.227.10.12 run commands:ls
2019-01-18 20:55:30,761 DEBUG e.c.u.Exec [Thread-253] 128.227.10.12:ls
2019-01-18 20:55:30,791 DEBUG e.c.u.Exec [Thread-254] 6dd9462d-7f70-49a5-ac3b-4930fb0cea9b
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.149:6633"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens7"
            Interface "ens7"
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:55:30,791 DEBUG e.c.u.Exec [Thread-254] exit-status: 0
2019-01-18 20:55:30,792 DEBUG e.c.s.SliceManager [Thread-254] 165.124.159.13 run commands:ls
2019-01-18 20:55:30,792 DEBUG e.c.s.SliceManager [Thread-254] 165.124.159.13 run commands:ls
2019-01-18 20:55:30,792 DEBUG e.c.u.Exec [Thread-254] 165.124.159.13:ls
2019-01-18 20:55:30,799 DEBUG e.c.u.Exec [Thread-255] 6ef2b029-0f59-494f-b9f7-46980979b62c
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.149:6633"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:55:30,799 DEBUG e.c.u.Exec [Thread-255] exit-status: 0
2019-01-18 20:55:30,800 DEBUG e.c.s.SliceManager [Thread-255] 165.124.159.12 run commands:ls
2019-01-18 20:55:30,800 DEBUG e.c.s.SliceManager [Thread-255] 165.124.159.12 run commands:ls
2019-01-18 20:55:30,800 DEBUG e.c.u.Exec [Thread-255] 165.124.159.12:ls
2019-01-18 20:55:31,206 DEBUG e.c.u.Exec [Thread-1] exit-status: 0
2019-01-18 20:55:31,210 DEBUG e.c.s.SliceManager [Thread-275] 128.194.6.142 run commands:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.s.SliceManager [Thread-275] 128.194.6.142 run commands:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.u.Exec [Thread-275] 128.194.6.142:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.s.SliceManager [Thread-276] 165.124.159.11 run commands:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.s.SliceManager [Thread-276] 165.124.159.11 run commands:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.u.Exec [Thread-276] 165.124.159.11:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.s.SliceManager [Thread-277] 128.194.6.148 run commands:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.s.SliceManager [Thread-277] 128.194.6.148 run commands:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.u.Exec [Thread-277] 128.194.6.148:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.s.SliceManager [Thread-274] 165.124.159.10 run commands:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.s.SliceManager [Thread-274] 165.124.159.10 run commands:ovs-vsctl show
2019-01-18 20:55:31,210 DEBUG e.c.u.Exec [Thread-274] 165.124.159.10:ovs-vsctl show
2019-01-18 20:55:32,340 DEBUG e.c.u.Exec [Thread-252] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:55:32,340 DEBUG e.c.u.Exec [Thread-252] exit-status: 0
2019-01-18 20:55:32,341 DEBUG e.c.s.SliceManager [Thread-252] 128.227.10.11 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,341 DEBUG e.c.s.SliceManager [Thread-252] 128.227.10.11 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,341 DEBUG e.c.u.Exec [Thread-252] 128.227.10.11:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,348 DEBUG e.c.u.Exec [Thread-253] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:55:32,348 DEBUG e.c.u.Exec [Thread-253] exit-status: 0
2019-01-18 20:55:32,349 DEBUG e.c.s.SliceManager [Thread-253] 128.227.10.12 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,349 DEBUG e.c.s.SliceManager [Thread-253] 128.227.10.12 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,349 DEBUG e.c.u.Exec [Thread-253] 128.227.10.12:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,415 DEBUG e.c.u.Exec [Thread-255] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:55:32,415 DEBUG e.c.u.Exec [Thread-254] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:55:32,415 DEBUG e.c.u.Exec [Thread-255] exit-status: 0
2019-01-18 20:55:32,415 DEBUG e.c.u.Exec [Thread-254] exit-status: 0
2019-01-18 20:55:32,416 DEBUG e.c.s.SliceManager [Thread-254] 165.124.159.13 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,416 DEBUG e.c.s.SliceManager [Thread-254] 165.124.159.13 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,416 DEBUG e.c.u.Exec [Thread-254] 165.124.159.13:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,416 DEBUG e.c.s.SliceManager [Thread-255] 165.124.159.12 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,416 DEBUG e.c.s.SliceManager [Thread-255] 165.124.159.12 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,416 DEBUG e.c.u.Exec [Thread-255] 165.124.159.12:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:55:32,819 DEBUG e.c.u.Exec [Thread-274] 049bfce5-49ae-460d-8a1e-0aba4c55cc9d
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.140:6633"
            is_connected: true
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens8"
            Interface "ens8"
                error: "could not open network device ens8 (No such device)"
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
    ovs_version: "2.8.1"

2019-01-18 20:55:32,819 DEBUG e.c.u.Exec [Thread-274] exit-status: 0
2019-01-18 20:55:32,820 DEBUG e.c.s.SliceManager [Thread-274] 165.124.159.10 run commands:ls
2019-01-18 20:55:32,820 DEBUG e.c.s.SliceManager [Thread-274] 165.124.159.10 run commands:ls
2019-01-18 20:55:32,820 DEBUG e.c.u.Exec [Thread-274] 165.124.159.10:ls
2019-01-18 20:55:32,855 DEBUG e.c.u.Exec [Thread-276] 1bc4c5b3-c2ba-4b35-beca-ed280103f856
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.140:6633"
            is_connected: true
        Port "ens7"
            Interface "ens7"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:55:32,855 DEBUG e.c.u.Exec [Thread-276] exit-status: 0
2019-01-18 20:55:32,856 DEBUG e.c.s.SliceManager [Thread-276] 165.124.159.11 run commands:ls
2019-01-18 20:55:32,856 DEBUG e.c.s.SliceManager [Thread-276] 165.124.159.11 run commands:ls
2019-01-18 20:55:32,856 DEBUG e.c.u.Exec [Thread-276] 165.124.159.11:ls
2019-01-18 20:55:32,869 DEBUG e.c.u.Exec [Thread-275] a887982e-a698-4b01-a699-bbbfdd3cb110
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.140:6633"
        Port "ens7"
            Interface "ens7"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:55:32,869 DEBUG e.c.u.Exec [Thread-277] d086ed46-c6c3-49ed-8da9-31e8673c1468
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.140:6633"
        Port "ens8"
            Interface "ens8"
                error: "could not open network device ens8 (No such device)"
        Port "ens6"
            Interface "ens6"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens9"
            Interface "ens9"
                error: "could not open network device ens9 (No such device)"
        Port "ens10"
            Interface "ens10"
                error: "could not open network device ens10 (No such device)"
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
    ovs_version: "2.8.1"

2019-01-18 20:55:32,869 DEBUG e.c.u.Exec [Thread-275] exit-status: 0
2019-01-18 20:55:32,869 DEBUG e.c.u.Exec [Thread-277] exit-status: 0
2019-01-18 20:55:32,870 DEBUG e.c.s.SliceManager [Thread-275] 128.194.6.142 run commands:ls
2019-01-18 20:55:32,870 DEBUG e.c.s.SliceManager [Thread-275] 128.194.6.142 run commands:ls
2019-01-18 20:55:32,870 DEBUG e.c.u.Exec [Thread-275] 128.194.6.142:ls
2019-01-18 20:55:32,870 DEBUG e.c.s.SliceManager [Thread-277] 128.194.6.148 run commands:ls
2019-01-18 20:55:32,870 DEBUG e.c.s.SliceManager [Thread-277] 128.194.6.148 run commands:ls
2019-01-18 20:55:32,871 DEBUG e.c.u.Exec [Thread-277] 128.194.6.148:ls
2019-01-18 20:55:33,900 DEBUG e.c.u.Exec [Thread-252] 00003ed27f29ef49

2019-01-18 20:55:33,900 DEBUG e.c.u.Exec [Thread-252] exit-status: 0
2019-01-18 20:55:33,901 DEBUG e.c.s.SliceManager [Thread-252] 128.227.10.11 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:33,901 DEBUG e.c.s.SliceManager [Thread-252] 128.227.10.11 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:33,901 DEBUG e.c.u.Exec [Thread-252] 128.227.10.11:/bin/bash ~/dpid.sh
2019-01-18 20:55:33,928 DEBUG e.c.u.Exec [Thread-253] 00004610952be34e

2019-01-18 20:55:33,928 DEBUG e.c.u.Exec [Thread-253] exit-status: 0
2019-01-18 20:55:33,928 DEBUG e.c.s.SliceManager [Thread-253] 128.227.10.12 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:33,928 DEBUG e.c.s.SliceManager [Thread-253] 128.227.10.12 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:33,928 DEBUG e.c.u.Exec [Thread-253] 128.227.10.12:/bin/bash ~/dpid.sh
2019-01-18 20:55:34,031 DEBUG e.c.u.Exec [Thread-255] 00008a51e23fe247

2019-01-18 20:55:34,031 DEBUG e.c.u.Exec [Thread-255] exit-status: 0
2019-01-18 20:55:34,032 DEBUG e.c.s.SliceManager [Thread-255] 165.124.159.12 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:34,032 DEBUG e.c.s.SliceManager [Thread-255] 165.124.159.12 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:34,032 DEBUG e.c.u.Exec [Thread-255] 165.124.159.12:/bin/bash ~/dpid.sh
2019-01-18 20:55:34,039 DEBUG e.c.u.Exec [Thread-254] 00000a24fc5c274a

2019-01-18 20:55:34,039 DEBUG e.c.u.Exec [Thread-254] exit-status: 0
2019-01-18 20:55:34,040 DEBUG e.c.s.SliceManager [Thread-254] 165.124.159.13 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:34,040 DEBUG e.c.s.SliceManager [Thread-254] 165.124.159.13 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:34,040 DEBUG e.c.u.Exec [Thread-254] 165.124.159.13:/bin/bash ~/dpid.sh
2019-01-18 20:55:34,439 DEBUG e.c.u.Exec [Thread-274] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:55:34,439 DEBUG e.c.u.Exec [Thread-274] exit-status: 0
2019-01-18 20:55:34,440 DEBUG e.c.s.SliceManager [Thread-274] 165.124.159.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,440 DEBUG e.c.s.SliceManager [Thread-274] 165.124.159.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,440 DEBUG e.c.u.Exec [Thread-274] 165.124.159.10:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,483 DEBUG e.c.u.Exec [Thread-276] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:55:34,483 DEBUG e.c.u.Exec [Thread-276] exit-status: 0
2019-01-18 20:55:34,484 DEBUG e.c.s.SliceManager [Thread-276] 165.124.159.11 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,484 DEBUG e.c.s.SliceManager [Thread-276] 165.124.159.11 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,484 DEBUG e.c.u.Exec [Thread-276] 165.124.159.11:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,541 DEBUG e.c.u.Exec [Thread-277] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:55:34,541 DEBUG e.c.u.Exec [Thread-277] exit-status: 0
2019-01-18 20:55:34,542 DEBUG e.c.s.SliceManager [Thread-277] 128.194.6.148 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,542 DEBUG e.c.s.SliceManager [Thread-277] 128.194.6.148 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,542 DEBUG e.c.u.Exec [Thread-277] 128.194.6.148:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,577 DEBUG e.c.u.Exec [Thread-275] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:55:34,577 DEBUG e.c.u.Exec [Thread-275] exit-status: 0
2019-01-18 20:55:34,578 DEBUG e.c.s.SliceManager [Thread-275] 128.194.6.142 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,578 DEBUG e.c.s.SliceManager [Thread-275] 128.194.6.142 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:34,578 DEBUG e.c.u.Exec [Thread-275] 128.194.6.142:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:55:35,444 DEBUG e.c.u.Exec [Thread-252] 0 00003ed27f29ef49

2019-01-18 20:55:35,444 DEBUG e.c.u.Exec [Thread-252] exit-status: 0
2019-01-18 20:55:35,508 DEBUG e.c.u.Exec [Thread-253] 0 00004610952be34e

2019-01-18 20:55:35,508 DEBUG e.c.u.Exec [Thread-253] exit-status: 0
2019-01-18 20:55:35,647 DEBUG e.c.u.Exec [Thread-255] 0 00008a51e23fe247

2019-01-18 20:55:35,647 DEBUG e.c.u.Exec [Thread-255] exit-status: 0
2019-01-18 20:55:35,703 DEBUG e.c.u.Exec [Thread-254] 0 00000a24fc5c274a

2019-01-18 20:55:35,703 DEBUG e.c.u.Exec [Thread-254] exit-status: 0
2019-01-18 20:55:35,706 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/stats/switches
2019-01-18 20:55:35,806 DEBUG e.c.u.HttpUtil [Thread-2] [69073797508937, 11153968998218, 77037036102478, 152084292821575]
2019-01-18 20:55:35,807 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 20:55:35,807 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.120.1/24"}
2019-01-18 20:55:35,808 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 20:55:35,808 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.120.1/24"}
2019-01-18 20:55:35,890 DEBUG e.c.u.HttpUtil [Thread-2] [{"switch_id": "00003ed27f29ef49", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:55:35,890 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 20:55:35,890 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.120.2/24"}
2019-01-18 20:55:35,892 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 20:55:35,892 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.120.2/24"}
2019-01-18 20:55:35,974 DEBUG e.c.u.HttpUtil [Thread-2] [{"switch_id": "00000a24fc5c274a", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:55:35,975 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 20:55:35,975 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.121.1/24"}
2019-01-18 20:55:35,977 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 20:55:35,977 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.121.1/24"}
2019-01-18 20:55:36,058 DEBUG e.c.u.HttpUtil [Thread-2] [{"switch_id": "00008a51e23fe247", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:55:36,058 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 20:55:36,058 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.121.2/24"}
2019-01-18 20:55:36,060 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 20:55:36,060 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.121.2/24"}
2019-01-18 20:55:36,142 DEBUG e.c.u.HttpUtil [Thread-2] [{"switch_id": "00000a24fc5c274a", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 20:55:36,143 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 20:55:36,143 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.122.1/24"}
2019-01-18 20:55:36,144 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 20:55:36,145 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.122.1/24"}
2019-01-18 20:55:36,197 DEBUG e.c.u.Exec [Thread-277] 000012a756e53f49

2019-01-18 20:55:36,197 DEBUG e.c.u.Exec [Thread-277] exit-status: 0
2019-01-18 20:55:36,198 DEBUG e.c.s.SliceManager [Thread-277] 128.194.6.148 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:36,198 DEBUG e.c.s.SliceManager [Thread-277] 128.194.6.148 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:36,198 DEBUG e.c.u.Exec [Thread-277] 128.194.6.148:/bin/bash ~/dpid.sh
2019-01-18 20:55:36,226 DEBUG e.c.u.HttpUtil [Thread-2] [{"switch_id": "00004610952be34e", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:55:36,227 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 20:55:36,227 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.122.2/24"}
2019-01-18 20:55:36,228 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 20:55:36,228 DEBUG e.c.u.HttpUtil [Thread-2] {"address":"192.168.122.2/24"}
2019-01-18 20:55:36,281 DEBUG e.c.u.Exec [Thread-275] 00006e4be0580046

2019-01-18 20:55:36,281 DEBUG e.c.u.Exec [Thread-275] exit-status: 0
2019-01-18 20:55:36,282 DEBUG e.c.s.SliceManager [Thread-275] 128.194.6.142 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:36,282 DEBUG e.c.s.SliceManager [Thread-275] 128.194.6.142 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:55:36,282 DEBUG e.c.u.Exec [Thread-275] 128.194.6.142:/bin/bash ~/dpid.sh
2019-01-18 20:55:36,311 DEBUG e.c.u.HttpUtil [Thread-2] [{"switch_id": "00003ed27f29ef49", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 20:55:36,312 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/stats/portdesc/77037036102478
2019-01-18 20:55:36,419 DEBUG e.c.u.HttpUtil [Thread-2] {"77037036102478": [{"hw_addr": "46:10:95:2b:e3:4e", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:12:5b", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}]}
2019-01-18 20:55:36,422 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/stats/portdesc/152084292821575
2019-01-18 20:55:36,527 DEBUG e.c.u.HttpUtil [Thread-2] {"152084292821575": [{"hw_addr": "8a:51:e2:3f:e2:47", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:71:50", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}]}
2019-01-18 20:55:36,529 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/stats/portdesc/11153968998218
2019-01-18 20:55:36,632 DEBUG e.c.u.HttpUtil [Thread-2] {"11153968998218": [{"hw_addr": "0a:24:fc:5c:27:4a", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:4b:e6", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}, {"hw_addr": "fa:16:3e:00:39:69", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 2, "curr_speed": 0, "name": "ens7", "state": 4, "config": 0}]}
2019-01-18 20:55:36,635 DEBUG e.c.u.HttpUtil [Thread-2] http://128.194.6.149:8080/stats/portdesc/69073797508937
2019-01-18 20:55:36,742 DEBUG e.c.u.HttpUtil [Thread-2] {"69073797508937": [{"hw_addr": "3e:d2:7f:29:ef:49", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:11:bc", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}, {"hw_addr": "fa:16:3e:00:2c:c2", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 2, "curr_speed": 0, "name": "ens7", "state": 4, "config": 0}]}
2019-01-18 20:55:36,820 DEBUG e.c.u.HttpUtil [Thread-2] 
2019-01-18 20:55:36,925 DEBUG e.c.u.HttpUtil [Thread-2] 
2019-01-18 20:55:37,004 DEBUG e.c.u.HttpUtil [Thread-2] 
2019-01-18 20:55:37,084 DEBUG e.c.u.HttpUtil [Thread-2] 
2019-01-18 20:55:37,085 DEBUG e.s.c.SdxServer [Thread-2] Starting on http://127.0.0.1:8881/
2019-01-18 20:55:37,207 DEBUG e.s.c.SdxServer [Thread-2] Sdx server has started, listening on http://127.0.0.1:8881/
2019-01-18 20:55:37,849 DEBUG e.c.u.Exec [Thread-277] 0 000012a756e53f49

2019-01-18 20:55:37,849 DEBUG e.c.u.Exec [Thread-277] exit-status: 0
2019-01-18 20:55:37,953 DEBUG e.c.u.Exec [Thread-275] 0 00006e4be0580046

2019-01-18 20:55:37,953 DEBUG e.c.u.Exec [Thread-275] exit-status: 0
2019-01-18 20:55:44,479 DEBUG e.c.u.Exec [Thread-274] Session.connect: java.net.SocketTimeoutException: Read timed out
2019-01-18 20:55:44,479 DEBUG e.c.u.Exec [Thread-274]  wait 10s and retry
2019-01-18 20:55:44,524 DEBUG e.c.u.Exec [Thread-276] Session.connect: java.net.SocketTimeoutException: Read timed out
2019-01-18 20:55:44,524 DEBUG e.c.u.Exec [Thread-276]  wait 10s and retry
2019-01-18 20:55:47,088 DEBUG e.c.u.Exec [Thread-151] timeout: socket is not established
2019-01-18 20:55:47,088 DEBUG e.c.u.Exec [Thread-151]  wait 10s and retry
2019-01-18 20:56:04,479 DEBUG e.c.u.Exec [Thread-274] timeout: socket is not established
2019-01-18 20:56:04,479 DEBUG e.c.u.Exec [Thread-274]  wait 10s and retry
2019-01-18 20:56:04,525 DEBUG e.c.u.Exec [Thread-276] timeout: socket is not established
2019-01-18 20:56:04,525 DEBUG e.c.u.Exec [Thread-276]  wait 10s and retry
2019-01-18 20:56:07,089 DEBUG e.c.u.Exec [Thread-151] timeout: socket is not established
2019-01-18 20:56:07,089 DEBUG e.c.u.Exec [Thread-151]  wait 10s and retry
2019-01-18 20:56:07,089 DEBUG e.c.u.Exec [Thread-151] 165.124.159.9 ovs-ofctl -O OpenFlow15 del-flows br0
2019-01-18 20:56:07,089 DEBUG e.c.u.Exec [Thread-151] null
2019-01-18 20:56:07,091 DEBUG e.c.u.Exec [Thread-3] 128.194.6.139:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:56:08,670 DEBUG e.c.u.Exec [Thread-3] exit-status: 0
2019-01-18 20:56:08,670 DEBUG e.c.s.SliceManager [Thread-3] 128.194.6.139 run commands:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:56:08,670 DEBUG e.c.s.SliceManager [Thread-3] 128.194.6.139 run commands:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:56:08,671 DEBUG e.c.u.Exec [Thread-3] 128.194.6.139:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_qos.py ryu/ryu/app/rest_router_mirror.py ryu/ryu/app/ofctl_rest.py |tee log"

2019-01-18 20:56:10,233 DEBUG e.c.u.Exec [Thread-3] exit-status: 0
2019-01-18 20:56:10,237 DEBUG e.c.s.SliceManager [Thread-329] 165.124.159.8 run commands:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.s.SliceManager [Thread-329] 165.124.159.8 run commands:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.u.Exec [Thread-329] 165.124.159.8:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.s.SliceManager [Thread-330] 165.124.159.9 run commands:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.s.SliceManager [Thread-330] 165.124.159.9 run commands:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.u.Exec [Thread-330] 165.124.159.9:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.s.SliceManager [Thread-331] 128.227.10.10 run commands:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.s.SliceManager [Thread-331] 128.227.10.10 run commands:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.s.SliceManager [Thread-328] 128.227.10.8 run commands:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.s.SliceManager [Thread-328] 128.227.10.8 run commands:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.u.Exec [Thread-331] 128.227.10.10:ovs-vsctl show
2019-01-18 20:56:10,237 DEBUG e.c.u.Exec [Thread-328] 128.227.10.8:ovs-vsctl show
2019-01-18 20:56:11,808 DEBUG e.c.u.Exec [Thread-331] 2438f58a-d20d-4680-9bda-f640efde4f71
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.139:6633"
            is_connected: true
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "ens6"
            Interface "ens6"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.8.1"

2019-01-18 20:56:11,808 DEBUG e.c.u.Exec [Thread-331] exit-status: 0
2019-01-18 20:56:11,809 DEBUG e.c.s.SliceManager [Thread-331] 128.227.10.10 run commands:ls
2019-01-18 20:56:11,809 DEBUG e.c.s.SliceManager [Thread-331] 128.227.10.10 run commands:ls
2019-01-18 20:56:11,809 DEBUG e.c.u.Exec [Thread-331] 128.227.10.10:ls
2019-01-18 20:56:11,820 DEBUG e.c.u.Exec [Thread-328] 31a06ba9-5559-44fc-9b5e-4437df6563a4
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.139:6633"
            is_connected: true
        Port "ens6"
            Interface "ens6"
        Port "ens7"
            Interface "ens7"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.8.1"

2019-01-18 20:56:11,820 DEBUG e.c.u.Exec [Thread-328] exit-status: 0
2019-01-18 20:56:11,821 DEBUG e.c.s.SliceManager [Thread-328] 128.227.10.8 run commands:ls
2019-01-18 20:56:11,821 DEBUG e.c.s.SliceManager [Thread-328] 128.227.10.8 run commands:ls
2019-01-18 20:56:11,821 DEBUG e.c.u.Exec [Thread-328] 128.227.10.8:ls
2019-01-18 20:56:13,388 DEBUG e.c.u.Exec [Thread-331] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:56:13,388 DEBUG e.c.u.Exec [Thread-331] exit-status: 0
2019-01-18 20:56:13,389 DEBUG e.c.s.SliceManager [Thread-331] 128.227.10.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:56:13,389 DEBUG e.c.s.SliceManager [Thread-331] 128.227.10.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:56:13,389 DEBUG e.c.u.Exec [Thread-331] 128.227.10.10:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:56:13,400 DEBUG e.c.u.Exec [Thread-328] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:56:13,400 DEBUG e.c.u.Exec [Thread-328] exit-status: 0
2019-01-18 20:56:13,402 DEBUG e.c.s.SliceManager [Thread-328] 128.227.10.8 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:56:13,402 DEBUG e.c.s.SliceManager [Thread-328] 128.227.10.8 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:56:13,402 DEBUG e.c.u.Exec [Thread-328] 128.227.10.8:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:56:14,944 DEBUG e.c.u.Exec [Thread-331] 00004271ee517b42

2019-01-18 20:56:14,944 DEBUG e.c.u.Exec [Thread-331] exit-status: 0
2019-01-18 20:56:14,944 DEBUG e.c.s.SliceManager [Thread-331] 128.227.10.10 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:56:14,944 DEBUG e.c.s.SliceManager [Thread-331] 128.227.10.10 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:56:14,945 DEBUG e.c.u.Exec [Thread-331] 128.227.10.10:/bin/bash ~/dpid.sh
2019-01-18 20:56:14,984 DEBUG e.c.u.Exec [Thread-328] 0000ceb14c5a6f48

2019-01-18 20:56:14,984 DEBUG e.c.u.Exec [Thread-328] exit-status: 0
2019-01-18 20:56:14,985 DEBUG e.c.s.SliceManager [Thread-328] 128.227.10.8 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:56:14,985 DEBUG e.c.s.SliceManager [Thread-328] 128.227.10.8 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:56:14,986 DEBUG e.c.u.Exec [Thread-328] 128.227.10.8:/bin/bash ~/dpid.sh
2019-01-18 20:56:16,496 DEBUG e.c.u.Exec [Thread-331] 0 00004271ee517b42

2019-01-18 20:56:16,496 DEBUG e.c.u.Exec [Thread-331] exit-status: 0
2019-01-18 20:56:16,552 DEBUG e.c.u.Exec [Thread-328] 0 0000ceb14c5a6f48

2019-01-18 20:56:16,552 DEBUG e.c.u.Exec [Thread-328] exit-status: 0
2019-01-18 20:56:20,239 DEBUG e.c.u.Exec [Thread-329] timeout: socket is not established
2019-01-18 20:56:20,239 DEBUG e.c.u.Exec [Thread-329]  wait 10s and retry
2019-01-18 20:56:20,250 DEBUG e.c.u.Exec [Thread-330] timeout: socket is not established
2019-01-18 20:56:20,250 DEBUG e.c.u.Exec [Thread-330]  wait 10s and retry
2019-01-18 20:56:24,480 DEBUG e.c.u.Exec [Thread-274] timeout: socket is not established
2019-01-18 20:56:24,480 DEBUG e.c.u.Exec [Thread-274]  wait 10s and retry
2019-01-18 20:56:24,526 DEBUG e.c.u.Exec [Thread-276] timeout: socket is not established
2019-01-18 20:56:24,526 DEBUG e.c.u.Exec [Thread-276]  wait 10s and retry
2019-01-18 20:56:40,239 DEBUG e.c.u.Exec [Thread-329] timeout: socket is not established
2019-01-18 20:56:40,239 DEBUG e.c.u.Exec [Thread-329]  wait 10s and retry
2019-01-18 20:56:40,250 DEBUG e.c.u.Exec [Thread-330] timeout: socket is not established
2019-01-18 20:56:40,251 DEBUG e.c.u.Exec [Thread-330]  wait 10s and retry
2019-01-18 20:56:44,481 DEBUG e.c.u.Exec [Thread-274] timeout: socket is not established
2019-01-18 20:56:44,481 DEBUG e.c.u.Exec [Thread-274]  wait 10s and retry
2019-01-18 20:56:44,527 DEBUG e.c.u.Exec [Thread-276] timeout: socket is not established
2019-01-18 20:56:44,527 DEBUG e.c.u.Exec [Thread-276]  wait 10s and retry
2019-01-18 20:57:00,240 DEBUG e.c.u.Exec [Thread-329] timeout: socket is not established
2019-01-18 20:57:00,240 DEBUG e.c.u.Exec [Thread-329]  wait 10s and retry
2019-01-18 20:57:00,251 DEBUG e.c.u.Exec [Thread-330] timeout: socket is not established
2019-01-18 20:57:00,251 DEBUG e.c.u.Exec [Thread-330]  wait 10s and retry
2019-01-18 20:57:04,481 DEBUG e.c.u.Exec [Thread-274] timeout: socket is not established
2019-01-18 20:57:04,481 DEBUG e.c.u.Exec [Thread-274]  wait 10s and retry
2019-01-18 20:57:04,482 DEBUG e.c.u.Exec [Thread-274] 165.124.159.10 /bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:57:04,482 DEBUG e.c.u.Exec [Thread-274] null
2019-01-18 20:57:04,482 DEBUG e.c.s.SliceManager [Thread-274] null
2019-01-18 20:57:04,482 DEBUG e.c.s.SliceManager [Thread-274] null
2019-01-18 20:57:04,482 DEBUG e.c.u.Exec [Thread-274] 165.124.159.10:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:57:04,527 DEBUG e.c.u.Exec [Thread-276] timeout: socket is not established
2019-01-18 20:57:04,527 DEBUG e.c.u.Exec [Thread-276]  wait 10s and retry
2019-01-18 20:57:04,527 DEBUG e.c.u.Exec [Thread-276] 165.124.159.11 /bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:57:04,527 DEBUG e.c.u.Exec [Thread-276] null
2019-01-18 20:57:04,528 DEBUG e.c.s.SliceManager [Thread-276] null
2019-01-18 20:57:04,528 DEBUG e.c.s.SliceManager [Thread-276] null
2019-01-18 20:57:04,528 DEBUG e.c.u.Exec [Thread-276] 165.124.159.11:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:57:07,155 DEBUG e.c.u.Exec [Thread-274] 000086ed17569947

2019-01-18 20:57:07,155 DEBUG e.c.u.Exec [Thread-274] exit-status: 0
2019-01-18 20:57:07,157 DEBUG e.c.s.SliceManager [Thread-274] 165.124.159.10 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:57:07,157 DEBUG e.c.s.SliceManager [Thread-274] 165.124.159.10 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:57:07,157 DEBUG e.c.u.Exec [Thread-274] 165.124.159.10:/bin/bash ~/dpid.sh
2019-01-18 20:57:07,175 DEBUG e.c.u.Exec [Thread-276] 000042eebf748444

2019-01-18 20:57:07,175 DEBUG e.c.u.Exec [Thread-276] exit-status: 0
2019-01-18 20:57:07,176 DEBUG e.c.s.SliceManager [Thread-276] 165.124.159.11 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:57:07,176 DEBUG e.c.s.SliceManager [Thread-276] 165.124.159.11 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:57:07,177 DEBUG e.c.u.Exec [Thread-276] 165.124.159.11:/bin/bash ~/dpid.sh
2019-01-18 20:57:08,771 DEBUG e.c.u.Exec [Thread-274] 0 000086ed17569947

2019-01-18 20:57:08,771 DEBUG e.c.u.Exec [Thread-274] exit-status: 0
2019-01-18 20:57:08,791 DEBUG e.c.u.Exec [Thread-276] 0 000042eebf748444

2019-01-18 20:57:08,791 DEBUG e.c.u.Exec [Thread-276] exit-status: 0
2019-01-18 20:57:08,793 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/stats/switches
2019-01-18 20:57:08,889 DEBUG e.c.u.HttpUtil [Thread-1] [20509926702921, 73593181733956, 121272165466182, 148352856922439]
2019-01-18 20:57:08,889 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 20:57:08,890 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.100.1/24"}
2019-01-18 20:57:08,891 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 20:57:08,891 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.100.1/24"}
2019-01-18 20:57:08,970 DEBUG e.c.u.HttpUtil [Thread-1] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:57:08,970 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 20:57:08,970 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.100.2/24"}
2019-01-18 20:57:08,971 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 20:57:08,971 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.100.2/24"}
2019-01-18 20:57:09,050 DEBUG e.c.u.HttpUtil [Thread-1] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:57:09,051 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 20:57:09,051 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.101.1/24"}
2019-01-18 20:57:09,052 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 20:57:09,052 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.101.1/24"}
2019-01-18 20:57:09,132 DEBUG e.c.u.HttpUtil [Thread-1] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:57:09,132 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 20:57:09,132 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.101.2/24"}
2019-01-18 20:57:09,134 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 20:57:09,134 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.101.2/24"}
2019-01-18 20:57:09,213 DEBUG e.c.u.HttpUtil [Thread-1] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 20:57:09,213 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 20:57:09,213 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.102.1/24"}
2019-01-18 20:57:09,214 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 20:57:09,214 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.102.1/24"}
2019-01-18 20:57:09,293 DEBUG e.c.u.HttpUtil [Thread-1] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 20:57:09,293 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 20:57:09,293 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.102.2/24"}
2019-01-18 20:57:09,294 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 20:57:09,294 DEBUG e.c.u.HttpUtil [Thread-1] {"address":"192.168.102.2/24"}
2019-01-18 20:57:09,373 DEBUG e.c.u.HttpUtil [Thread-1] [{"switch_id": "000086ed17569947", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:57:09,374 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/stats/portdesc/20509926702921
2019-01-18 20:57:09,451 DEBUG e.c.u.HttpUtil [Thread-1] {"20509926702921": [{"hw_addr": "12:a7:56:e5:3f:49", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:30:62", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}]}
2019-01-18 20:57:09,453 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/stats/portdesc/73593181733956
2019-01-18 20:57:09,555 DEBUG e.c.u.HttpUtil [Thread-1] {"73593181733956": [{"hw_addr": "42:ee:bf:74:84:44", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:dd:b0", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}, {"hw_addr": "fa:16:3e:00:43:ca", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 2, "curr_speed": 0, "name": "ens7", "state": 4, "config": 0}]}
2019-01-18 20:57:09,557 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/stats/portdesc/121272165466182
2019-01-18 20:57:09,635 DEBUG e.c.u.HttpUtil [Thread-1] {"121272165466182": [{"hw_addr": "6e:4b:e0:58:00:46", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:32:e1", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}, {"hw_addr": "fa:16:3e:00:6e:8c", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 2, "curr_speed": 0, "name": "ens7", "state": 4, "config": 0}]}
2019-01-18 20:57:09,637 DEBUG e.c.u.HttpUtil [Thread-1] http://128.194.6.140:8080/stats/portdesc/148352856922439
2019-01-18 20:57:09,739 DEBUG e.c.u.HttpUtil [Thread-1] {"148352856922439": [{"hw_addr": "86:ed:17:56:99:47", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:5a:8c", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}]}
2019-01-18 20:57:09,816 DEBUG e.c.u.HttpUtil [Thread-1] 
2019-01-18 20:57:09,893 DEBUG e.c.u.HttpUtil [Thread-1] 
2019-01-18 20:57:09,991 DEBUG e.c.u.HttpUtil [Thread-1] 
2019-01-18 20:57:10,089 DEBUG e.c.u.HttpUtil [Thread-1] 
2019-01-18 20:57:10,089 DEBUG e.s.c.SdxServer [Thread-1] Starting on http://127.0.0.1:8880/
2019-01-18 20:57:10,177 DEBUG e.s.c.SdxServer [Thread-1] Sdx server has started, listening on http://127.0.0.1:8880/
2019-01-18 20:57:11,867 DEBUG e.c.u.Exec [Thread-330] 55592930-b9dd-4380-bd96-3d092494e2dc
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.139:6633"
            is_connected: true
        Port "ens7"
            Interface "ens7"
        Port "br0"
            Interface "br0"
                type: internal
        Port "ens6"
            Interface "ens6"
    ovs_version: "2.8.1"

2019-01-18 20:57:11,867 DEBUG e.c.u.Exec [Thread-330] exit-status: 0
2019-01-18 20:57:11,868 DEBUG e.c.s.SliceManager [Thread-330] 165.124.159.9 run commands:ls
2019-01-18 20:57:11,868 DEBUG e.c.s.SliceManager [Thread-330] 165.124.159.9 run commands:ls
2019-01-18 20:57:11,868 DEBUG e.c.u.Exec [Thread-330] 165.124.159.9:ls
2019-01-18 20:57:11,903 DEBUG e.c.u.Exec [Thread-329] a6394711-4346-49ac-8659-904833a9ba00
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:128.194.6.139:6633"
            is_connected: true
        Port "ens7"
            Interface "ens7"
                error: "could not open network device ens7 (No such device)"
        Port "ens6"
            Interface "ens6"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.8.1"

2019-01-18 20:57:11,903 DEBUG e.c.u.Exec [Thread-329] exit-status: 0
2019-01-18 20:57:11,904 DEBUG e.c.s.SliceManager [Thread-329] 165.124.159.8 run commands:ls
2019-01-18 20:57:11,904 DEBUG e.c.s.SliceManager [Thread-329] 165.124.159.8 run commands:ls
2019-01-18 20:57:11,904 DEBUG e.c.u.Exec [Thread-329] 165.124.159.8:ls
2019-01-18 20:57:13,491 DEBUG e.c.u.Exec [Thread-330] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:57:13,491 DEBUG e.c.u.Exec [Thread-330] exit-status: 0
2019-01-18 20:57:13,492 DEBUG e.c.s.SliceManager [Thread-330] 165.124.159.9 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:57:13,492 DEBUG e.c.s.SliceManager [Thread-330] 165.124.159.9 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:57:13,492 DEBUG e.c.u.Exec [Thread-330] 165.124.159.9:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:57:13,523 DEBUG e.c.u.Exec [Thread-329] dpid.sh
ifaces.sh
ovsbridge.sh

2019-01-18 20:57:13,523 DEBUG e.c.u.Exec [Thread-329] exit-status: 0
2019-01-18 20:57:13,524 DEBUG e.c.s.SliceManager [Thread-329] 165.124.159.8 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:57:13,524 DEBUG e.c.s.SliceManager [Thread-329] 165.124.159.8 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:57:13,524 DEBUG e.c.u.Exec [Thread-329] 165.124.159.8:/bin/bash ~/ovsbridge.sh 128.194.6.139:6633
2019-01-18 20:57:15,119 DEBUG e.c.u.Exec [Thread-330] 0000ded225db4546

2019-01-18 20:57:15,119 DEBUG e.c.u.Exec [Thread-330] exit-status: 0
2019-01-18 20:57:15,121 DEBUG e.c.s.SliceManager [Thread-330] 165.124.159.9 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:57:15,121 DEBUG e.c.s.SliceManager [Thread-330] 165.124.159.9 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:57:15,121 DEBUG e.c.u.Exec [Thread-330] 165.124.159.9:/bin/bash ~/dpid.sh
2019-01-18 20:57:15,167 DEBUG e.c.u.Exec [Thread-329] 000002425da7d240

2019-01-18 20:57:15,167 DEBUG e.c.u.Exec [Thread-329] exit-status: 0
2019-01-18 20:57:15,168 DEBUG e.c.s.SliceManager [Thread-329] 165.124.159.8 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:57:15,168 DEBUG e.c.s.SliceManager [Thread-329] 165.124.159.8 run commands:/bin/bash ~/dpid.sh
2019-01-18 20:57:15,168 DEBUG e.c.u.Exec [Thread-329] 165.124.159.8:/bin/bash ~/dpid.sh
2019-01-18 20:57:16,747 DEBUG e.c.u.Exec [Thread-330] 0 0000ded225db4546

2019-01-18 20:57:16,747 DEBUG e.c.u.Exec [Thread-330] exit-status: 0
2019-01-18 20:57:25,209 DEBUG e.c.u.Exec [Thread-329] Session.connect: java.net.SocketTimeoutException: Read timed out
2019-01-18 20:57:25,210 DEBUG e.c.u.Exec [Thread-329]  wait 10s and retry
2019-01-18 20:57:45,210 DEBUG e.c.u.Exec [Thread-329] timeout: socket is not established
2019-01-18 20:57:45,210 DEBUG e.c.u.Exec [Thread-329]  wait 10s and retry
2019-01-18 20:58:12,338 DEBUG e.c.u.Exec [Thread-329] Session.connect: java.net.SocketTimeoutException: Read timed out
2019-01-18 20:58:12,338 DEBUG e.c.u.Exec [Thread-329]  wait 10s and retry
2019-01-18 20:58:32,339 DEBUG e.c.u.Exec [Thread-329] timeout: socket is not established
2019-01-18 20:58:32,339 DEBUG e.c.u.Exec [Thread-329]  wait 10s and retry
2019-01-18 20:58:52,339 DEBUG e.c.u.Exec [Thread-329] timeout: socket is not established
2019-01-18 20:58:52,339 DEBUG e.c.u.Exec [Thread-329]  wait 10s and retry
2019-01-18 20:58:52,340 DEBUG e.c.u.Exec [Thread-329] 165.124.159.8 /bin/bash ~/dpid.sh
2019-01-18 20:58:52,340 DEBUG e.c.u.Exec [Thread-329] null
2019-01-18 20:58:52,340 DEBUG e.c.s.SliceManager [Thread-329] null
2019-01-18 20:58:52,340 DEBUG e.c.s.SliceManager [Thread-329] null
2019-01-18 20:58:52,340 DEBUG e.c.u.Exec [Thread-329] 165.124.159.8:/bin/bash ~/dpid.sh
2019-01-18 20:58:53,975 DEBUG e.c.u.Exec [Thread-329] 0 000002425da7d240

2019-01-18 20:58:53,975 DEBUG e.c.u.Exec [Thread-329] exit-status: 0
2019-01-18 20:58:53,977 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/stats/switches
2019-01-18 20:58:54,076 DEBUG e.c.u.HttpUtil [Thread-3] [2484062376512, 227260885528392, 73057097055042, 244994159625542]
2019-01-18 20:58:54,078 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/0000ded225db4546
2019-01-18 20:58:54,078 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.140.1/24"}
2019-01-18 20:58:54,079 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/0000ded225db4546
2019-01-18 20:58:54,079 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.140.1/24"}
2019-01-18 20:58:54,162 DEBUG e.c.u.HttpUtil [Thread-3] [{"switch_id": "0000ded225db4546", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:58:54,162 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/0000ceb14c5a6f48
2019-01-18 20:58:54,162 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.140.2/24"}
2019-01-18 20:58:54,163 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/0000ceb14c5a6f48
2019-01-18 20:58:54,163 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.140.2/24"}
2019-01-18 20:58:54,243 DEBUG e.c.u.HttpUtil [Thread-3] [{"switch_id": "0000ceb14c5a6f48", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:58:54,243 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/000002425da7d240
2019-01-18 20:58:54,243 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.141.1/24"}
2019-01-18 20:58:54,244 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/000002425da7d240
2019-01-18 20:58:54,244 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.141.1/24"}
2019-01-18 20:58:54,323 DEBUG e.c.u.HttpUtil [Thread-3] [{"switch_id": "000002425da7d240", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:58:54,324 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/0000ded225db4546
2019-01-18 20:58:54,324 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.141.2/24"}
2019-01-18 20:58:54,325 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/0000ded225db4546
2019-01-18 20:58:54,325 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.141.2/24"}
2019-01-18 20:58:54,404 DEBUG e.c.u.HttpUtil [Thread-3] [{"switch_id": "0000ded225db4546", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 20:58:54,405 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/0000ceb14c5a6f48
2019-01-18 20:58:54,405 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.142.1/24"}
2019-01-18 20:58:54,406 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/0000ceb14c5a6f48
2019-01-18 20:58:54,406 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.142.1/24"}
2019-01-18 20:58:54,486 DEBUG e.c.u.HttpUtil [Thread-3] [{"switch_id": "0000ceb14c5a6f48", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 20:58:54,486 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/00004271ee517b42
2019-01-18 20:58:54,486 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.142.2/24"}
2019-01-18 20:58:54,487 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/router/00004271ee517b42
2019-01-18 20:58:54,487 DEBUG e.c.u.HttpUtil [Thread-3] {"address":"192.168.142.2/24"}
2019-01-18 20:58:54,566 DEBUG e.c.u.HttpUtil [Thread-3] [{"switch_id": "00004271ee517b42", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-01-18 20:58:54,568 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/stats/portdesc/227260885528392
2019-01-18 20:58:54,673 DEBUG e.c.u.HttpUtil [Thread-3] {"227260885528392": [{"hw_addr": "ce:b1:4c:5a:6f:48", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:22:80", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}, {"hw_addr": "fa:16:3e:00:16:60", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 2, "curr_speed": 0, "name": "ens7", "state": 4, "config": 0}]}
2019-01-18 20:58:54,675 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/stats/portdesc/2484062376512
2019-01-18 20:58:54,777 DEBUG e.c.u.HttpUtil [Thread-3] {"2484062376512": [{"hw_addr": "02:42:5d:a7:d2:40", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:7b:34", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}]}
2019-01-18 20:58:54,779 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/stats/portdesc/73057097055042
2019-01-18 20:58:54,886 DEBUG e.c.u.HttpUtil [Thread-3] {"73057097055042": [{"hw_addr": "42:71:ee:51:7b:42", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:46:34", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}]}
2019-01-18 20:58:54,888 DEBUG e.c.u.HttpUtil [Thread-3] http://128.194.6.139:8080/stats/portdesc/244994159625542
2019-01-18 20:58:54,991 DEBUG e.c.u.HttpUtil [Thread-3] {"244994159625542": [{"hw_addr": "de:d2:25:db:45:46", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}, {"hw_addr": "fa:16:3e:00:73:6a", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "ens6", "state": 4, "config": 0}, {"hw_addr": "fa:16:3e:00:52:0d", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 2, "curr_speed": 0, "name": "ens7", "state": 4, "config": 0}]}
2019-01-18 20:58:55,069 DEBUG e.c.u.HttpUtil [Thread-3] 
2019-01-18 20:58:55,171 DEBUG e.c.u.HttpUtil [Thread-3] 
2019-01-18 20:58:55,250 DEBUG e.c.u.HttpUtil [Thread-3] 
2019-01-18 20:58:55,328 DEBUG e.c.u.HttpUtil [Thread-3] 
2019-01-18 20:58:55,328 DEBUG e.s.c.SdxServer [Thread-3] Starting on http://127.0.0.1:8882/
2019-01-18 20:58:55,455 DEBUG e.s.c.SdxServer [Thread-3] Sdx server has started, listening on http://127.0.0.1:8882/
2019-01-18 20:58:55,496 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/admin
2019-01-18 20:58:55,496 DEBUG e.c.u.HttpUtil [main] {"params":["http://127.0.0.1:8881/","e1"],"operation":"stitch"}
2019-01-18 20:58:55,497 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/admin
2019-01-18 20:58:55,497 DEBUG e.c.u.HttpUtil [main] {"params":["http://127.0.0.1:8881/","e1"],"operation":"stitch"}
2019-01-18 20:58:55,836 DEBUG e.s.c.RestService [grizzly-http-server-0] http://127.0.0.1:8880/
2019-01-18 20:58:55,837 DEBUG e.s.c.RestService [grizzly-http-server-0] got sittch request {"operation":"stitch", "params:":[http://127.0.0.1:8881/,e1]}
2019-01-18 20:58:56,303 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://127.0.0.1:8881/sdx/stitchrequest
2019-01-18 20:58:56,303 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"creservid":"fe50748a-7875-43fa-9b1b-29294890d5fc","ip":"192.168.103.1/24","cslice":"sdx-1-cnert","ckeyhash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","secret":"mysecret","sdxsite":"SL (Chicago, IL USA) XO Rack","gateway":"192.168.103.2"}
2019-01-18 20:58:56,305 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://127.0.0.1:8881/sdx/stitchrequest
2019-01-18 20:58:56,305 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"creservid":"fe50748a-7875-43fa-9b1b-29294890d5fc","ip":"192.168.103.1/24","cslice":"sdx-1-cnert","ckeyhash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","secret":"mysecret","sdxsite":"SL (Chicago, IL USA) XO Rack","gateway":"192.168.103.2"}
2019-01-18 20:58:56,338 DEBUG e.s.c.RestService [grizzly-http-server-0] got sittch request SL (Chicago, IL USA) XO Rack sdx-1-cnert fe50748a-7875-43fa-9b1b-29294890d5fc null 192.168.103.2 192.168.103.1/24
2019-01-18 20:58:56,339 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 128.194.6.150:7777/whoami
2019-01-18 20:58:56,339 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 20:58:56,429 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 20:58:56,429 INFO e.c.u.SafeUtils [grizzly-http-server-0] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 20:58:56,430 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 128.194.6.150:7777/whoami
2019-01-18 20:58:56,430 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal":"key_p101","otherValues":[]}
2019-01-18 20:58:56,512 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }"
2019-01-18 20:58:56,512 INFO e.c.u.SafeUtils [grizzly-http-server-0] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }
2019-01-18 20:58:56,512 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 128.194.6.150:7777/authorizeStitchByUID
2019-01-18 20:58:56,512 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] authorizeStitchByUID  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert"]}
2019-01-18 20:58:56,600 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':approveStitchByUID('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-1-cnert') }"
2019-01-18 20:58:58,489 DEBUG e.c.u.Exec [grizzly-http-server-0] 165.124.159.12:/bin/bash /root/ifaces.sh
2019-01-18 20:59:00,139 DEBUG e.c.u.Exec [grizzly-http-server-0] ens6

2019-01-18 20:59:00,139 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-01-18 20:59:02,036 INFO e.c.s.SliceManager [grizzly-http-server-0] addLink stitch_e0_192_168_103_1_24 e0 200000000
2019-01-18 20:59:02,036 INFO e.c.s.SliceManager [grizzly-http-server-0] addLink stitch_e0_192_168_103_1_24 e0 200000000
2019-01-18 20:59:08,783 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Wait until following resources are active: stitch_e0_192_168_103_1_24
2019-01-18 20:59:08,783 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Wait until following resources are active: stitch_e0_192_168_103_1_24
2019-01-18 20:59:12,685 DEBUG e.c.s.SliceManager [grizzly-http-server-0] SliceManager: [stitch_e0_192_168_103_1_24, clink0, elink1, safe-server, c0, c1, plexuscontroller, elink0, e1, e0]
2019-01-18 20:59:12,685 DEBUG e.c.s.SliceManager [grizzly-http-server-0] SliceManager: [stitch_e0_192_168_103_1_24, clink0, elink1, safe-server, c0, c1, plexuscontroller, elink0, e1, e0]
2019-01-18 20:59:12,685 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: safe-server, state: Active
2019-01-18 20:59:12,685 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: safe-server, state: Active
2019-01-18 20:59:12,685 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: c0, state: Active
2019-01-18 20:59:12,685 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: c0, state: Active
2019-01-18 20:59:12,686 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: c1, state: Active
2019-01-18 20:59:12,686 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: c1, state: Active
2019-01-18 20:59:12,686 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: plexuscontroller, state: Active
2019-01-18 20:59:12,686 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: plexuscontroller, state: Active
2019-01-18 20:59:12,686 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: e1, state: Active
2019-01-18 20:59:12,686 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: e1, state: Active
2019-01-18 20:59:12,687 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: e0, state: Active
2019-01-18 20:59:12,687 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: e0, state: Active
2019-01-18 20:59:12,687 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_103_1_24, state: Ticketed
2019-01-18 20:59:12,687 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_103_1_24, state: Ticketed
2019-01-18 20:59:12,690 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-01-18 20:59:12,690 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-01-18 20:59:12,690 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink1, state: Active
2019-01-18 20:59:12,690 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink1, state: Active
2019-01-18 20:59:12,691 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink0, state: Active
2019-01-18 20:59:12,691 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink0, state: Active
2019-01-18 20:59:27,163 DEBUG e.c.s.SliceManager [grizzly-http-server-0] SliceManager: [plexuscontroller, c1, e1, safe-server, stitch_e0_192_168_103_1_24, elink0, clink0, e0, c0, elink1]
2019-01-18 20:59:27,163 DEBUG e.c.s.SliceManager [grizzly-http-server-0] SliceManager: [plexuscontroller, c1, e1, safe-server, stitch_e0_192_168_103_1_24, elink0, clink0, e0, c0, elink1]
2019-01-18 20:59:27,164 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: plexuscontroller, state: Active
2019-01-18 20:59:27,164 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: plexuscontroller, state: Active
2019-01-18 20:59:27,164 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: c1, state: Active
2019-01-18 20:59:27,164 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: c1, state: Active
2019-01-18 20:59:27,165 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: e1, state: Active
2019-01-18 20:59:27,165 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: e1, state: Active
2019-01-18 20:59:27,165 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: safe-server, state: Active
2019-01-18 20:59:27,165 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: safe-server, state: Active
2019-01-18 20:59:27,166 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: e0, state: Active
2019-01-18 20:59:27,166 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: e0, state: Active
2019-01-18 20:59:27,166 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: c0, state: Active
2019-01-18 20:59:27,166 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-2-cnert] Resource: c0, state: Active
2019-01-18 20:59:27,167 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_103_1_24, state: Active
2019-01-18 20:59:27,167 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_103_1_24, state: Active
2019-01-18 20:59:27,169 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink0, state: Active
2019-01-18 20:59:27,169 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink0, state: Active
2019-01-18 20:59:27,172 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-01-18 20:59:27,172 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink1, state: Active
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink1, state: Active
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Done, those  resources are active now: stitch_e0_192_168_103_1_24
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Done, those  resources are active now: stitch_e0_192_168_103_1_24
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: plexuscontroller, Managment IP =  128.194.6.149
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: plexuscontroller, Managment IP =  128.194.6.149
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: c1, Managment IP =  128.227.10.11
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: c1, Managment IP =  128.227.10.11
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: e1, Managment IP =  128.227.10.12
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: e1, Managment IP =  128.227.10.12
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: safe-server, Managment IP =  128.194.6.150
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: safe-server, Managment IP =  128.194.6.150
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: e0, Managment IP =  165.124.159.12
2019-01-18 20:59:27,173 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: e0, Managment IP =  165.124.159.12
2019-01-18 20:59:27,174 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: c0, Managment IP =  165.124.159.13
2019-01-18 20:59:27,174 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: c0, Managment IP =  165.124.159.13
2019-01-18 20:59:27,174 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Time interval: 2019.01.18.20.59.08 2019.01.18.20.59.27
2019-01-18 20:59:27,174 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Time interval: 2019.01.18.20.59.08 2019.01.18.20.59.27
2019-01-18 20:59:37,174 DEBUG e.c.u.Exec [grizzly-http-server-0] 165.124.159.12:/bin/bash /root/ifaces.sh
2019-01-18 20:59:38,843 DEBUG e.c.u.Exec [grizzly-http-server-0] ens6
ens8

2019-01-18 20:59:38,843 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-01-18 20:59:40,820 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ndllib TestDriver: START
2019-01-18 20:59:40,820 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ndllib TestDriver: START
2019-01-18 20:59:41,620 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Finished Stitching, set ip address of the new interface to 192.168.103.2/24  time elapsed: 800

2019-01-18 20:59:41,620 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Finished Stitching, set ip address of the new interface to 192.168.103.2/24  time elapsed: 800

2019-01-18 20:59:56,622 DEBUG e.c.s.SliceManager [grizzly-http-server-0] 165.124.159.12 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:59:56,622 DEBUG e.c.s.SliceManager [grizzly-http-server-0] 165.124.159.12 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:59:56,622 DEBUG e.c.u.Exec [grizzly-http-server-0] 165.124.159.12:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 20:59:58,267 DEBUG e.c.u.Exec [grizzly-http-server-0] 00008a51e23fe247

2019-01-18 20:59:58,267 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-01-18 20:59:58,267 DEBUG e.s.n.Router [grizzly-http-server-0] Gateway 192.168.103.2 added to e0
2019-01-18 20:59:58,268 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 20:59:58,268 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.103.1/24"}
2019-01-18 20:59:58,269 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 20:59:58,269 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.103.1/24"}
2019-01-18 20:59:58,356 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] [{"switch_id": "00008a51e23fe247", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 20:59:58,403 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"result":true,"gateway":"192.168.103.2","ip":"192.168.103.1/24","safeKeyHash":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","reservID":"d1add1ac-8cea-483c-89be-50b907695bb1","message":""}
2019-01-18 20:59:58,405 DEBUG e.c.s.SliceManager [grizzly-http-server-0] 165.124.159.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:59:58,405 DEBUG e.c.s.SliceManager [grizzly-http-server-0] 165.124.159.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 20:59:58,405 DEBUG e.c.u.Exec [grizzly-http-server-0] 165.124.159.10:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 21:00:00,047 DEBUG e.c.u.Exec [grizzly-http-server-0] 000086ed17569947

2019-01-18 21:00:00,047 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-01-18 21:00:00,047 DEBUG e.s.n.Router [grizzly-http-server-0] Gateway 192.168.103.1 added to e1
2019-01-18 21:00:00,047 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:00:00,047 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.103.2/24"}
2019-01-18 21:00:00,048 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:00:00,048 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.103.2/24"}
2019-01-18 21:00:00,131 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] [{"switch_id": "000086ed17569947", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 21:00:00,131 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://127.0.0.1:8881/sdx/peer
2019-01-18 21:00:00,131 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"peerUrl":"http://127.0.0.1:8880/","peerPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"}
2019-01-18 21:00:00,132 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://127.0.0.1:8881/sdx/peer
2019-01-18 21:00:00,132 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"peerUrl":"http://127.0.0.1:8880/","peerPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"}
2019-01-18 21:00:00,142 DEBUG e.s.c.RestService [grizzly-http-server-1] http://127.0.0.1:8881/
2019-01-18 21:00:00,143 DEBUG e.s.c.RestService [grizzly-http-server-1] got peer request {"peerUrl":"http://127.0.0.1:8880/","peerPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"}
2019-01-18 21:00:00,148 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"peerUrl":"http://127.0.0.1:8881/","peerPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:00:00,151 DEBUG e.c.u.HttpUtil [main] 192.168.103.2
2019-01-18 21:00:00,151 INFO e.d.c.Cnert2019Test [main] 192.168.103.2
2019-01-18 21:00:00,151 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8881/sdx/admin
2019-01-18 21:00:00,151 DEBUG e.c.u.HttpUtil [main] {"params":["http://127.0.0.1:8883/","e1"],"operation":"stitch"}
2019-01-18 21:00:00,152 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8881/sdx/admin
2019-01-18 21:00:00,152 DEBUG e.c.u.HttpUtil [main] {"params":["http://127.0.0.1:8883/","e1"],"operation":"stitch"}
2019-01-18 21:00:00,160 DEBUG e.s.c.RestService [grizzly-http-server-2] http://127.0.0.1:8881/
2019-01-18 21:00:00,161 DEBUG e.s.c.RestService [grizzly-http-server-2] got sittch request {"operation":"stitch", "params:":[http://127.0.0.1:8883/,e1]}
2019-01-18 21:00:00,539 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://127.0.0.1:8883/sdx/stitchrequest
2019-01-18 21:00:00,539 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"creservid":"dad460a2-907e-40be-aff5-2649c95b54ca","ip":"192.168.123.1/24","cslice":"sdx-2-cnert","ckeyhash":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","secret":"mysecret","sdxsite":"UFL (Gainesville, FL USA) XO Rack","gateway":"192.168.123.2"}
2019-01-18 21:00:00,540 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://127.0.0.1:8883/sdx/stitchrequest
2019-01-18 21:00:00,540 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"creservid":"dad460a2-907e-40be-aff5-2649c95b54ca","ip":"192.168.123.1/24","cslice":"sdx-2-cnert","ckeyhash":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","secret":"mysecret","sdxsite":"UFL (Gainesville, FL USA) XO Rack","gateway":"192.168.123.2"}
2019-01-18 21:00:00,556 DEBUG e.s.c.RestService [grizzly-http-server-0] got sittch request UFL (Gainesville, FL USA) XO Rack sdx-2-cnert dad460a2-907e-40be-aff5-2649c95b54ca null 192.168.123.2 192.168.123.1/24
2019-01-18 21:00:00,556 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 128.194.6.133:7777/whoami
2019-01-18 21:00:00,556 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:00:00,641 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 21:00:00,641 INFO e.c.u.SafeUtils [grizzly-http-server-0] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 21:00:00,641 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 128.194.6.133:7777/whoami
2019-01-18 21:00:00,641 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal":"key_p103","otherValues":[]}
2019-01-18 21:00:00,723 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 21:00:00,723 INFO e.c.u.SafeUtils [grizzly-http-server-0] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 21:00:00,723 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 128.194.6.133:7777/authorizeStitchByUID
2019-01-18 21:00:00,723 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] authorizeStitchByUID  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert"]}
2019-01-18 21:00:00,806 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':approveStitchByUID('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:sdx-2-cnert') }"
2019-01-18 21:00:02,762 DEBUG e.c.u.Exec [grizzly-http-server-0] 128.227.10.7:/bin/bash /root/ifaces.sh
2019-01-18 21:00:04,360 DEBUG e.c.u.Exec [grizzly-http-server-0] ens6

2019-01-18 21:00:04,360 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-01-18 21:00:06,261 INFO e.c.s.SliceManager [grizzly-http-server-0] addLink stitch_e0_192_168_123_1_24 e0 200000000
2019-01-18 21:00:06,261 INFO e.c.s.SliceManager [grizzly-http-server-0] addLink stitch_e0_192_168_123_1_24 e0 200000000
2019-01-18 21:00:12,727 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Wait until following resources are active: stitch_e0_192_168_123_1_24
2019-01-18 21:00:12,727 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Wait until following resources are active: stitch_e0_192_168_123_1_24
2019-01-18 21:00:16,782 DEBUG e.c.s.SliceManager [grizzly-http-server-0] SliceManager: [elink1, clink0, c1, e0, e1, plexuscontroller, stitch_e0_192_168_123_1_24, c0, safe-server, elink0]
2019-01-18 21:00:16,782 DEBUG e.c.s.SliceManager [grizzly-http-server-0] SliceManager: [elink1, clink0, c1, e0, e1, plexuscontroller, stitch_e0_192_168_123_1_24, c0, safe-server, elink0]
2019-01-18 21:00:16,783 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: c1, state: Active
2019-01-18 21:00:16,783 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: c1, state: Active
2019-01-18 21:00:16,783 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: e0, state: Active
2019-01-18 21:00:16,783 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: e0, state: Active
2019-01-18 21:00:16,784 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: e1, state: Active
2019-01-18 21:00:16,784 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: e1, state: Active
2019-01-18 21:00:16,784 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:00:16,784 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:00:16,785 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: c0, state: Active
2019-01-18 21:00:16,785 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: c0, state: Active
2019-01-18 21:00:16,785 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: safe-server, state: Active
2019-01-18 21:00:16,785 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: safe-server, state: Active
2019-01-18 21:00:16,786 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink1, state: Active
2019-01-18 21:00:16,786 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink1, state: Active
2019-01-18 21:00:16,787 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-01-18 21:00:16,787 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-01-18 21:00:16,788 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_123_1_24, state: Ticketed
2019-01-18 21:00:16,788 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_123_1_24, state: Ticketed
2019-01-18 21:00:16,789 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink0, state: Active
2019-01-18 21:00:16,789 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink0, state: Active
2019-01-18 21:00:28,884 DEBUG e.c.s.SliceManager [grizzly-http-server-0] SliceManager: [elink0, safe-server, stitch_e0_192_168_123_1_24, plexuscontroller, clink0, elink1, e0, e1, c1, c0]
2019-01-18 21:00:28,884 DEBUG e.c.s.SliceManager [grizzly-http-server-0] SliceManager: [elink0, safe-server, stitch_e0_192_168_123_1_24, plexuscontroller, clink0, elink1, e0, e1, c1, c0]
2019-01-18 21:00:28,885 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: safe-server, state: Active
2019-01-18 21:00:28,885 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: safe-server, state: Active
2019-01-18 21:00:28,885 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:00:28,885 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:00:28,886 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: e0, state: Active
2019-01-18 21:00:28,886 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: e0, state: Active
2019-01-18 21:00:28,886 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: e1, state: Active
2019-01-18 21:00:28,886 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: e1, state: Active
2019-01-18 21:00:28,887 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: c1, state: Active
2019-01-18 21:00:28,887 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: c1, state: Active
2019-01-18 21:00:28,887 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: c0, state: Active
2019-01-18 21:00:28,887 DEBUG e.c.s.SliceManager [grizzly-http-server-0] [sdx-4-cnert] Resource: c0, state: Active
2019-01-18 21:00:28,887 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink0, state: Active
2019-01-18 21:00:28,887 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink0, state: Active
2019-01-18 21:00:28,888 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_123_1_24, state: Active
2019-01-18 21:00:28,888 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_123_1_24, state: Active
2019-01-18 21:00:28,891 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-01-18 21:00:28,891 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-01-18 21:00:28,891 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink1, state: Active
2019-01-18 21:00:28,891 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Resource: elink1, state: Active
2019-01-18 21:00:28,891 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Done, those  resources are active now: stitch_e0_192_168_123_1_24
2019-01-18 21:00:28,891 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Done, those  resources are active now: stitch_e0_192_168_123_1_24
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: safe-server, Managment IP =  128.194.6.133
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: safe-server, Managment IP =  128.194.6.133
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: plexuscontroller, Managment IP =  128.194.6.135
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: plexuscontroller, Managment IP =  128.194.6.135
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: e0, Managment IP =  128.227.10.7
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: e0, Managment IP =  128.227.10.7
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: e1, Managment IP =  139.62.242.10
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: e1, Managment IP =  139.62.242.10
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: c1, Managment IP =  139.62.242.11
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: c1, Managment IP =  139.62.242.11
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: c0, Managment IP =  128.227.10.9
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ComputeNode: c0, Managment IP =  128.227.10.9
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Time interval: 2019.01.18.21.00.12 2019.01.18.21.00.28
2019-01-18 21:00:28,892 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Time interval: 2019.01.18.21.00.12 2019.01.18.21.00.28
2019-01-18 21:00:38,892 DEBUG e.c.u.Exec [grizzly-http-server-0] 128.227.10.7:/bin/bash /root/ifaces.sh
2019-01-18 21:00:40,516 DEBUG e.c.u.Exec [grizzly-http-server-0] ens6
ens9

2019-01-18 21:00:40,516 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-01-18 21:00:42,577 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ndllib TestDriver: START
2019-01-18 21:00:42,577 DEBUG e.c.s.SliceManager [grizzly-http-server-0] ndllib TestDriver: START
2019-01-18 21:00:43,332 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Finished Stitching, set ip address of the new interface to 192.168.123.2/24  time elapsed: 755

2019-01-18 21:00:43,332 DEBUG e.c.s.SliceManager [grizzly-http-server-0] Finished Stitching, set ip address of the new interface to 192.168.123.2/24  time elapsed: 755

2019-01-18 21:00:58,333 DEBUG e.c.s.SliceManager [grizzly-http-server-0] 128.227.10.7 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 21:00:58,333 DEBUG e.c.s.SliceManager [grizzly-http-server-0] 128.227.10.7 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 21:00:58,334 DEBUG e.c.u.Exec [grizzly-http-server-0] 128.227.10.7:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 21:00:59,941 DEBUG e.c.u.Exec [grizzly-http-server-0] 0000b2c96a000641

2019-01-18 21:00:59,941 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-01-18 21:00:59,941 DEBUG e.s.n.Router [grizzly-http-server-0] Gateway 192.168.123.2 added to e0
2019-01-18 21:00:59,941 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:00:59,941 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.123.1/24"}
2019-01-18 21:00:59,942 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:00:59,943 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.123.1/24"}
2019-01-18 21:01:00,024 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] [{"switch_id": "0000b2c96a000641", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 21:01:00,030 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"result":true,"gateway":"192.168.123.2","ip":"192.168.123.1/24","safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","reservID":"ace25f0f-0d33-4d26-980c-b99b5f5a5dd7","message":""}
2019-01-18 21:01:00,030 DEBUG e.c.s.SliceManager [grizzly-http-server-2] 128.227.10.12 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 21:01:00,030 DEBUG e.c.s.SliceManager [grizzly-http-server-2] 128.227.10.12 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 21:01:00,031 DEBUG e.c.u.Exec [grizzly-http-server-2] 128.227.10.12:/bin/bash ~/ovsbridge.sh 128.194.6.149:6633
2019-01-18 21:01:01,580 DEBUG e.c.u.Exec [grizzly-http-server-2] 00004610952be34e

2019-01-18 21:01:01,580 DEBUG e.c.u.Exec [grizzly-http-server-2] exit-status: 0
2019-01-18 21:01:01,580 DEBUG e.s.n.Router [grizzly-http-server-2] Gateway 192.168.123.1 added to e1
2019-01-18 21:01:01,580 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 21:01:01,580 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"address":"192.168.123.2/24"}
2019-01-18 21:01:01,582 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 21:01:01,582 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"address":"192.168.123.2/24"}
2019-01-18 21:01:01,668 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "00004610952be34e", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 21:01:01,668 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://127.0.0.1:8883/sdx/peer
2019-01-18 21:01:01,668 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"peerUrl":"http://127.0.0.1:8881/","peerPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:01:01,669 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://127.0.0.1:8883/sdx/peer
2019-01-18 21:01:01,670 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"peerUrl":"http://127.0.0.1:8881/","peerPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:01:01,680 DEBUG e.s.c.RestService [grizzly-http-server-1] http://127.0.0.1:8883/
2019-01-18 21:01:01,681 DEBUG e.s.c.RestService [grizzly-http-server-1] got peer request {"peerUrl":"http://127.0.0.1:8881/","peerPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:01:01,686 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"peerUrl":"http://127.0.0.1:8883/","peerPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"}
2019-01-18 21:01:01,688 DEBUG e.c.u.HttpUtil [main] 192.168.123.2
2019-01-18 21:01:01,688 INFO e.d.c.Cnert2019Test [main] 192.168.123.2
2019-01-18 21:01:01,689 INFO s.AuthorityMock [main] UserKeyFile:key_p10 sliceName:c0-tri IpPrefix:192.168.10.1/24 SafeServer:128.194.6.141:7777
2019-01-18 21:01:01,689 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:01:01,689 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"sdx","otherValues":["sdx"]}
2019-01-18 21:01:01,781 DEBUG e.c.u.SafeUtils [main] message:"['4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28']"
2019-01-18 21:01:01,781 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:01:01,781 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"sdx","otherValues":[]}
2019-01-18 21:01:01,867 DEBUG e.c.u.SafeUtils [main] message:"['wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o']"
2019-01-18 21:01:01,867 DEBUG e.c.u.SafeUtils [main] token:"wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o"
2019-01-18 21:01:01,867 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:01:01,867 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 21:01:01,949 DEBUG e.c.u.SafeUtils [main] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 21:01:01,949 INFO e.c.u.SafeUtils [main] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 21:01:01,949 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:01:01,950 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"tagauthority","otherValues":["tagauthority"]}
2019-01-18 21:01:02,036 DEBUG e.c.u.SafeUtils [main] message:"['0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc']"
2019-01-18 21:01:02,036 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:01:02,036 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"tagauthority","otherValues":[]}
2019-01-18 21:01:02,125 DEBUG e.c.u.SafeUtils [main] message:"['B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow']"
2019-01-18 21:01:02,125 DEBUG e.c.u.SafeUtils [main] token:"B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow"
2019-01-18 21:01:02,125 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:01:02,125 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"tagauthority","otherValues":[]}
2019-01-18 21:01:02,207 DEBUG e.c.u.SafeUtils [main] message:"{ '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }"
2019-01-18 21:01:02,207 INFO e.c.u.SafeUtils [main] { '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }
2019-01-18 21:01:02,207 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:01:02,207 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"geniroot","otherValues":["geniroot"]}
2019-01-18 21:01:02,293 DEBUG e.c.u.SafeUtils [main] message:"['w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo']"
2019-01-18 21:01:02,293 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:01:02,293 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"geniroot","otherValues":[]}
2019-01-18 21:01:02,377 DEBUG e.c.u.SafeUtils [main] message:"['yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY']"
2019-01-18 21:01:02,377 DEBUG e.c.u.SafeUtils [main] token:"yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY"
2019-01-18 21:01:02,377 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:01:02,377 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"geniroot","otherValues":[]}
2019-01-18 21:01:02,455 DEBUG e.c.u.SafeUtils [main] message:"{ 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }"
2019-01-18 21:01:02,455 INFO e.c.u.SafeUtils [main] { 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }
2019-01-18 21:01:02,455 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:01:02,455 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"rpkiroot","otherValues":["rpkiroot"]}
2019-01-18 21:01:02,538 DEBUG e.c.u.SafeUtils [main] message:"['FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE']"
2019-01-18 21:01:02,538 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:01:02,538 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 21:01:02,620 DEBUG e.c.u.SafeUtils [main] message:"['-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA']"
2019-01-18 21:01:02,620 DEBUG e.c.u.SafeUtils [main] token:"-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA"
2019-01-18 21:01:02,620 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:01:02,620 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 21:01:02,698 DEBUG e.c.u.SafeUtils [main] message:"{ 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }"
2019-01-18 21:01:02,698 INFO e.c.u.SafeUtils [main] { 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }
2019-01-18 21:01:02,698 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:01:02,698 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p1","otherValues":["key_p1"]}
2019-01-18 21:01:02,781 DEBUG e.c.u.SafeUtils [main] message:"['FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE']"
2019-01-18 21:01:02,781 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:01:02,781 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p1","otherValues":[]}
2019-01-18 21:01:02,864 DEBUG e.c.u.SafeUtils [main] message:"['Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 21:01:02,864 DEBUG e.c.u.SafeUtils [main] token:"Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034"
2019-01-18 21:01:02,864 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:01:02,864 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p1","otherValues":[]}
2019-01-18 21:01:02,943 DEBUG e.c.u.SafeUtils [main] message:"{ 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }"
2019-01-18 21:01:02,943 INFO e.c.u.SafeUtils [main] { 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }
2019-01-18 21:01:02,943 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:01:02,943 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p2","otherValues":["key_p2"]}
2019-01-18 21:01:03,026 DEBUG e.c.u.SafeUtils [main] message:"['SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA']"
2019-01-18 21:01:03,026 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:01:03,026 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p2","otherValues":[]}
2019-01-18 21:01:03,110 DEBUG e.c.u.SafeUtils [main] message:"['QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 21:01:03,110 DEBUG e.c.u.SafeUtils [main] token:"QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE"
2019-01-18 21:01:03,110 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:01:03,110 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p2","otherValues":[]}
2019-01-18 21:01:03,190 DEBUG e.c.u.SafeUtils [main] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }"
2019-01-18 21:01:03,190 INFO e.c.u.SafeUtils [main] { 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }
2019-01-18 21:01:03,190 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:01:03,190 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p3","otherValues":["key_p3"]}
2019-01-18 21:01:03,276 DEBUG e.c.u.SafeUtils [main] message:"['vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM']"
2019-01-18 21:01:03,276 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:01:03,276 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:01:03,363 DEBUG e.c.u.SafeUtils [main] message:"['HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 21:01:03,363 DEBUG e.c.u.SafeUtils [main] token:"HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ"
2019-01-18 21:01:03,363 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:01:03,363 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:01:03,445 DEBUG e.c.u.SafeUtils [main] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 21:01:03,445 INFO e.c.u.SafeUtils [main] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 21:01:03,445 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:01:03,445 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p4","otherValues":["key_p4"]}
2019-01-18 21:01:03,533 DEBUG e.c.u.SafeUtils [main] message:"['yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc']"
2019-01-18 21:01:03,533 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:01:03,533 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p4","otherValues":[]}
2019-01-18 21:01:03,620 DEBUG e.c.u.SafeUtils [main] message:"['6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 21:01:03,620 DEBUG e.c.u.SafeUtils [main] token:"6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo"
2019-01-18 21:01:03,620 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:01:03,620 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p4","otherValues":[]}
2019-01-18 21:01:03,702 DEBUG e.c.u.SafeUtils [main] message:"{ 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 21:01:03,702 INFO e.c.u.SafeUtils [main] { 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }
2019-01-18 21:01:03,702 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserEndorsement
2019-01-18 21:01:03,702 DEBUG e.c.u.SafeUtils [main] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 21:01:03,796 DEBUG e.c.u.SafeUtils [main] message:"['pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4']"
2019-01-18 21:01:03,796 DEBUG e.c.u.SafeUtils [main] token:"pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4"
2019-01-18 21:01:03,796 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:01:03,796 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["pLwRWN0vwH5ZSwgECPkItTFkgCOYGq3Y5BbV7dLvbT4","User"]}
2019-01-18 21:01:03,890 DEBUG e.c.u.SafeUtils [main] message:"['zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 21:01:03,890 DEBUG e.c.u.SafeUtils [main] token:"zFLJkLOyQ0OFXRzSrW53fuHA32AFpmU3Ms6Tz-DoXQQ"
2019-01-18 21:01:03,890 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postProjectMembership
2019-01-18 21:01:03,890 DEBUG e.c.u.SafeUtils [main] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 21:01:03,977 DEBUG e.c.u.SafeUtils [main] message:"['f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA']"
2019-01-18 21:01:03,977 DEBUG e.c.u.SafeUtils [main] token:"f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA"
2019-01-18 21:01:03,977 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:01:03,977 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["f7GjMYNw3VvjAHUyNb4Tm6LFWcy72msPb1eTU9J4LUA","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 21:01:04,069 DEBUG e.c.u.SafeUtils [main] message:"['SP8EKEsO-u87T1Liai3BOvpTml1iPAyLLb1V6_pOyj0', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 21:01:04,069 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 21:01:04,069 DEBUG e.c.u.SafeUtils [main] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 21:01:04,159 DEBUG e.c.u.SafeUtils [main] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 21:01:04,159 DEBUG e.c.u.SafeUtils [main] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 21:01:04,159 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 21:01:04,159 DEBUG e.c.u.SafeUtils [main] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 21:01:04,245 DEBUG e.c.u.SafeUtils [main] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 21:01:04,245 DEBUG e.c.u.SafeUtils [main] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 21:01:04,245 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSliceSet
2019-01-18 21:01:04,245 DEBUG e.c.u.SafeUtils [main] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 21:01:04,333 DEBUG e.c.u.SafeUtils [main] message:"['xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE']"
2019-01-18 21:01:04,333 DEBUG e.c.u.SafeUtils [main] token:"xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE"
2019-01-18 21:01:04,333 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:01:04,333 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["xaOOqq9bLibNaGC3GD8vLcolxDMeXdMtI2FAkLOzayE","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri"]}
2019-01-18 21:01:04,427 DEBUG e.c.u.SafeUtils [main] message:"['d2EJkmtYqFHGFGqcekeZOD23liXqELm1J9ceCNLKayo', 'QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 21:01:04,427 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:01:04,427 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 21:01:04,516 DEBUG e.c.u.SafeUtils [main] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 21:01:04,516 DEBUG e.c.u.SafeUtils [main] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 21:01:04,516 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:01:04,516 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 21:01:04,603 DEBUG e.c.u.SafeUtils [main] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 21:01:04,603 DEBUG e.c.u.SafeUtils [main] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 21:01:04,603 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:01:04,603 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 21:01:04,692 DEBUG e.c.u.SafeUtils [main] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 21:01:04,692 DEBUG e.c.u.SafeUtils [main] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 21:01:04,692 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:01:04,692 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"]}
2019-01-18 21:01:04,780 DEBUG e.c.u.SafeUtils [main] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 21:01:04,780 DEBUG e.c.u.SafeUtils [main] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 21:01:04,780 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIPAllocate
2019-01-18 21:01:04,780 DEBUG e.c.u.SafeUtils [main] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 21:01:04,876 DEBUG e.c.u.SafeUtils [main] message:"['9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA']"
2019-01-18 21:01:04,876 DEBUG e.c.u.SafeUtils [main] token:"9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"
2019-01-18 21:01:04,876 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postDlgToken
2019-01-18 21:01:04,876 DEBUG e.c.u.SafeUtils [main] postDlgToken  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA","ipv4\"192.168.10.1/24\""]}
2019-01-18 21:01:04,963 DEBUG e.c.u.SafeUtils [main] message:"['yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c']"
2019-01-18 21:01:04,964 DEBUG e.c.u.SafeUtils [main] token:"yLyNo5eN6Nc4wGGdxHCB9F-k9W3gNhePDGnjMeB3Z1c"
2019-01-18 21:01:04,964 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateSubjectSet
2019-01-18 21:01:04,964 DEBUG e.c.u.SafeUtils [main] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["9oMp-rzBjbHa-8Tid-Mv75RQsOTMjmBmG4Qgzr9AxoA"]}
2019-01-18 21:01:05,052 DEBUG e.c.u.SafeUtils [main] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 21:01:05,052 DEBUG e.c.u.SafeUtils [main] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 21:01:05,052 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:01:05,052 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 21:01:05,133 DEBUG e.c.u.SafeUtils [main] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 21:01:05,133 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:01:05,133 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 21:01:05,213 DEBUG e.c.u.SafeUtils [main] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 21:01:05,213 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:01:05,213 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 21:01:05,293 DEBUG e.c.u.SafeUtils [main] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 21:01:05,293 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:01:05,293 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 21:01:05,375 DEBUG e.c.u.SafeUtils [main] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\") }"
2019-01-18 21:01:05,375 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postTagSet
2019-01-18 21:01:05,375 DEBUG e.c.u.SafeUtils [main] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 21:01:05,460 DEBUG e.c.u.SafeUtils [main] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 21:01:05,460 DEBUG e.c.u.SafeUtils [main] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 21:01:05,460 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 21:01:05,460 DEBUG e.c.u.SafeUtils [main] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 21:01:05,545 DEBUG e.c.u.SafeUtils [main] message:"['JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno']"
2019-01-18 21:01:05,545 DEBUG e.c.u.SafeUtils [main] token:"JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"
2019-01-18 21:01:05,545 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateTagSet
2019-01-18 21:01:05,545 DEBUG e.c.u.SafeUtils [main] updateTagSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 21:01:05,635 DEBUG e.c.u.SafeUtils [main] message:"['R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw', '5QKVK8GDG3lCg-jA5dAb0TtKkHyZlY5rvuyJchNPRY0']"
2019-01-18 21:01:05,635 DEBUG e.c.u.SafeUtils [main] token:"R_a7GADqKNT0Hg3L6TvUkxc9Z0SrLu9nexcwYuTbahw"
2019-01-18 21:01:05,635 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateSubjectSet
2019-01-18 21:01:05,635 DEBUG e.c.u.SafeUtils [main] updateSubjectSet  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["JoSjGo95FtBKknNTSp7uN1hUpuVerXtCUQG01EXxFno"]}
2019-01-18 21:01:05,720 DEBUG e.c.u.SafeUtils [main] message:"['QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ']"
2019-01-18 21:01:05,720 DEBUG e.c.u.SafeUtils [main] token:"QNNuWXIHI__ScjjjN3V3G5e9aNnn5KqxzUYp26XdVKQ"
2019-01-18 21:01:05,720 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 21:01:05,720 DEBUG e.c.u.SafeUtils [main] postUserTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 21:01:05,804 DEBUG e.c.u.SafeUtils [main] message:"['Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo']"
2019-01-18 21:01:05,804 DEBUG e.c.u.SafeUtils [main] token:"Y2yRcl36dYKkc9eXqOLmmcV3M-TXBZg5GM7pml9XmMo"
2019-01-18 21:01:05,804 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 21:01:05,804 DEBUG e.c.u.SafeUtils [main] postASTagAclEntry  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.10.1/24\""]}
2019-01-18 21:01:05,889 DEBUG e.c.u.SafeUtils [main] message:"['L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM']"
2019-01-18 21:01:05,889 DEBUG e.c.u.SafeUtils [main] token:"L_hM4Au12kB-7jToxrHvUwSGAcpS-PiE-C6nAcD_fPM"
2019-01-18 21:01:05,889 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 21:01:05,889 DEBUG e.c.u.SafeUtils [main] postCustomerConnectionPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 21:01:05,974 DEBUG e.c.u.SafeUtils [main] message:"['YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4']"
2019-01-18 21:01:05,975 DEBUG e.c.u.SafeUtils [main] token:"YP2GcZRs61yZK84Dv-3jgLPWBNmbXTP7SfCpcfsM2h4"
2019-01-18 21:01:05,975 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 21:01:05,975 DEBUG e.c.u.SafeUtils [main] postTagPrivilegePolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 21:01:06,060 DEBUG e.c.u.SafeUtils [main] message:"['0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU']"
2019-01-18 21:01:06,060 DEBUG e.c.u.SafeUtils [main] token:"0sviPiUILxAD3EiovCt7eBavsvfc5HBtQrzXsPa_gfU"
2019-01-18 21:01:06,060 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 21:01:06,060 DEBUG e.c.u.SafeUtils [main] postCustomerPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 21:01:06,148 DEBUG e.c.u.SafeUtils [main] message:"['I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg']"
2019-01-18 21:01:06,148 DEBUG e.c.u.SafeUtils [main] token:"I1SVWgAXglJaazO3-PwqnBHmtq16zGvDd6cqPAEI5vg"
2019-01-18 21:01:06,148 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 21:01:06,148 DEBUG e.c.u.SafeUtils [main] postAuthorizeASPolicy  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":[]}
2019-01-18 21:01:06,232 DEBUG e.c.u.SafeUtils [main] message:"['fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4']"
2019-01-18 21:01:06,232 DEBUG e.c.u.SafeUtils [main] token:"fTTg6fFqmBIQFfGh4PEcszfD8UdQSH86GF_dSNc26Z4"
2019-01-18 21:01:06,232 INFO e.c.s.SliceManager [main] loadSlice c0-tri
2019-01-18 21:01:06,232 INFO e.c.s.SliceManager [main] loadSlice c0-tri
2019-01-18 21:01:07,089 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:01:07,089 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p10","otherValues":[]}
2019-01-18 21:01:07,171 DEBUG e.c.u.SafeUtils [main] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }"
2019-01-18 21:01:07,171 INFO e.c.u.SafeUtils [main] { 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }
2019-01-18 21:01:07,171 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/stitchrequest
2019-01-18 21:01:07,171 DEBUG e.c.u.HttpUtil [main] {"creservid":"44f84e7b-241b-4d04-9666-724ce534a7b4","ip":"192.168.10.1/24","cslice":"c0-tri","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","secret":"mysecret","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.10.2"}
2019-01-18 21:01:07,172 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/stitchrequest
2019-01-18 21:01:07,172 DEBUG e.c.u.HttpUtil [main] {"creservid":"44f84e7b-241b-4d04-9666-724ce534a7b4","ip":"192.168.10.1/24","cslice":"c0-tri","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","secret":"mysecret","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.10.2"}
2019-01-18 21:01:07,183 DEBUG e.s.c.RestService [grizzly-http-server-1] got sittch request TAMU (College Station, TX, USA) XO Rack c0-tri 44f84e7b-241b-4d04-9666-724ce534a7b4 null 192.168.10.2 192.168.10.1/24
2019-01-18 21:01:07,183 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] 128.194.6.141:7777/whoami
2019-01-18 21:01:07,183 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:01:07,267 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 21:01:07,267 INFO e.c.u.SafeUtils [grizzly-http-server-1] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 21:01:07,267 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] 128.194.6.141:7777/whoami
2019-01-18 21:01:07,267 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] whoami  {"principal":"key_p100","otherValues":[]}
2019-01-18 21:01:07,351 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }"
2019-01-18 21:01:07,351 INFO e.c.u.SafeUtils [grizzly-http-server-1] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }
2019-01-18 21:01:07,351 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] 128.194.6.141:7777/authorizeStitchByUID
2019-01-18 21:01:07,351 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] authorizeStitchByUID  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri"]}
2019-01-18 21:01:07,437 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':approveStitchByUID('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c0-tri') }"
2019-01-18 21:01:09,466 DEBUG e.c.u.Exec [grizzly-http-server-1] 128.194.6.148:/bin/bash /root/ifaces.sh
2019-01-18 21:01:11,177 DEBUG e.c.u.Exec [grizzly-http-server-1] ens6

2019-01-18 21:01:11,177 DEBUG e.c.u.Exec [grizzly-http-server-1] exit-status: 0
2019-01-18 21:01:13,201 INFO e.c.s.SliceManager [grizzly-http-server-1] addLink stitch_e0_192_168_10_1_24 e0 200000000
2019-01-18 21:01:13,201 INFO e.c.s.SliceManager [grizzly-http-server-1] addLink stitch_e0_192_168_10_1_24 e0 200000000
2019-01-18 21:01:20,176 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Wait until following resources are active: stitch_e0_192_168_10_1_24
2019-01-18 21:01:20,176 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Wait until following resources are active: stitch_e0_192_168_10_1_24
2019-01-18 21:01:28,076 DEBUG e.c.s.SliceManager [grizzly-http-server-1] SliceManager: [safe-server, clink0, c1, stitch_e0_192_168_10_1_24, c0, e1, plexuscontroller, e0, elink1, elink0]
2019-01-18 21:01:28,076 DEBUG e.c.s.SliceManager [grizzly-http-server-1] SliceManager: [safe-server, clink0, c1, stitch_e0_192_168_10_1_24, c0, e1, plexuscontroller, e0, elink1, elink0]
2019-01-18 21:01:28,076 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: safe-server, state: Active
2019-01-18 21:01:28,076 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: safe-server, state: Active
2019-01-18 21:01:28,077 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: c1, state: Active
2019-01-18 21:01:28,077 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: c1, state: Active
2019-01-18 21:01:28,077 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: c0, state: Active
2019-01-18 21:01:28,077 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: c0, state: Active
2019-01-18 21:01:28,078 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: e1, state: Active
2019-01-18 21:01:28,078 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: e1, state: Active
2019-01-18 21:01:28,078 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:01:28,078 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:01:28,079 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: e0, state: Active
2019-01-18 21:01:28,079 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: e0, state: Active
2019-01-18 21:01:28,082 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-01-18 21:01:28,082 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-01-18 21:01:28,082 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_10_1_24, state: Ticketed
2019-01-18 21:01:28,082 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_10_1_24, state: Ticketed
2019-01-18 21:01:28,084 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: elink1, state: Active
2019-01-18 21:01:28,084 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: elink1, state: Active
2019-01-18 21:01:28,084 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: elink0, state: Active
2019-01-18 21:01:28,084 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: elink0, state: Active
2019-01-18 21:01:40,211 DEBUG e.c.s.SliceManager [grizzly-http-server-1] SliceManager: [c1, clink0, c0, stitch_e0_192_168_10_1_24, elink0, e0, plexuscontroller, safe-server, e1, elink1]
2019-01-18 21:01:40,211 DEBUG e.c.s.SliceManager [grizzly-http-server-1] SliceManager: [c1, clink0, c0, stitch_e0_192_168_10_1_24, elink0, e0, plexuscontroller, safe-server, e1, elink1]
2019-01-18 21:01:40,211 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: c1, state: Active
2019-01-18 21:01:40,211 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: c1, state: Active
2019-01-18 21:01:40,211 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: c0, state: Active
2019-01-18 21:01:40,211 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: c0, state: Active
2019-01-18 21:01:40,212 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: e0, state: Active
2019-01-18 21:01:40,212 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: e0, state: Active
2019-01-18 21:01:40,212 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:01:40,212 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:01:40,212 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: safe-server, state: Active
2019-01-18 21:01:40,212 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: safe-server, state: Active
2019-01-18 21:01:40,213 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: e1, state: Active
2019-01-18 21:01:40,213 DEBUG e.c.s.SliceManager [grizzly-http-server-1] [sdx-1-cnert] Resource: e1, state: Active
2019-01-18 21:01:40,215 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-01-18 21:01:40,215 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-01-18 21:01:40,215 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_10_1_24, state: Active
2019-01-18 21:01:40,215 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_10_1_24, state: Active
2019-01-18 21:01:40,216 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: elink0, state: Active
2019-01-18 21:01:40,216 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: elink0, state: Active
2019-01-18 21:01:40,216 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: elink1, state: Active
2019-01-18 21:01:40,216 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Resource: elink1, state: Active
2019-01-18 21:01:40,216 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Done, those  resources are active now: stitch_e0_192_168_10_1_24
2019-01-18 21:01:40,216 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Done, those  resources are active now: stitch_e0_192_168_10_1_24
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: c1, Managment IP =  165.124.159.11
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: c1, Managment IP =  165.124.159.11
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: c0, Managment IP =  128.194.6.142
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: c0, Managment IP =  128.194.6.142
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: e0, Managment IP =  128.194.6.148
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: e0, Managment IP =  128.194.6.148
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: plexuscontroller, Managment IP =  128.194.6.140
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: plexuscontroller, Managment IP =  128.194.6.140
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: safe-server, Managment IP =  128.194.6.141
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: safe-server, Managment IP =  128.194.6.141
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: e1, Managment IP =  165.124.159.10
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ComputeNode: e1, Managment IP =  165.124.159.10
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Time interval: 2019.01.18.21.01.20 2019.01.18.21.01.40
2019-01-18 21:01:40,217 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Time interval: 2019.01.18.21.01.20 2019.01.18.21.01.40
2019-01-18 21:01:50,217 DEBUG e.c.u.Exec [grizzly-http-server-1] 128.194.6.148:/bin/bash /root/ifaces.sh
2019-01-18 21:01:51,893 DEBUG e.c.u.Exec [grizzly-http-server-1] ens6
ens12

2019-01-18 21:01:51,893 DEBUG e.c.u.Exec [grizzly-http-server-1] exit-status: 0
2019-01-18 21:01:54,059 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ndllib TestDriver: START
2019-01-18 21:01:54,059 DEBUG e.c.s.SliceManager [grizzly-http-server-1] ndllib TestDriver: START
2019-01-18 21:01:54,716 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Finished Stitching, set ip address of the new interface to 192.168.10.2/24  time elapsed: 657

2019-01-18 21:01:54,716 DEBUG e.c.s.SliceManager [grizzly-http-server-1] Finished Stitching, set ip address of the new interface to 192.168.10.2/24  time elapsed: 657

2019-01-18 21:02:09,717 DEBUG e.c.s.SliceManager [grizzly-http-server-1] 128.194.6.148 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 21:02:09,717 DEBUG e.c.s.SliceManager [grizzly-http-server-1] 128.194.6.148 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 21:02:09,717 DEBUG e.c.u.Exec [grizzly-http-server-1] 128.194.6.148:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 21:02:11,445 DEBUG e.c.u.Exec [grizzly-http-server-1] 000012a756e53f49

2019-01-18 21:02:11,445 DEBUG e.c.u.Exec [grizzly-http-server-1] exit-status: 0
2019-01-18 21:02:11,446 DEBUG e.s.n.Router [grizzly-http-server-1] Gateway 192.168.10.2 added to e0
2019-01-18 21:02:11,446 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:02:11,446 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] {"address":"192.168.10.1/24"}
2019-01-18 21:02:11,447 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:02:11,447 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] {"address":"192.168.10.1/24"}
2019-01-18 21:02:11,534 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 21:02:11,541 DEBUG e.c.u.HttpUtil [main] {"result":true,"gateway":"192.168.10.2","ip":"192.168.10.1/24","safeKeyHash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","reservID":"2731d0da-83c6-41f6-83a5-bc2fde512cff","message":""}
2019-01-18 21:02:16,541 DEBUG e.c.u.Exec [main] 128.194.6.151:ifconfig eth1 192.168.10.2/24
2019-01-18 21:02:18,129 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:02:18,129 DEBUG e.c.u.Exec [main] 128.194.6.151:echo "ip route 192.168.1.1/16 192.168.10.1" >>/etc/quagga/zebra.conf  
2019-01-18 21:02:19,673 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:02:19,673 DEBUG e.c.u.Exec [main] 128.194.6.151:/etc/init.d/quagga restart
2019-01-18 21:02:21,234 DEBUG e.c.u.Exec [main] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): zebra (bgpd) (ripd) (ripngd) (ospfd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-01-18 21:02:22,234 DEBUG e.c.u.Exec [main] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra.
Starting Quagga monitor daemon: watchquagga.

2019-01-18 21:02:22,234 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:02:22,234 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:02:22,234 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p10","otherValues":[]}
2019-01-18 21:02:22,317 DEBUG e.c.u.SafeUtils [main] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }"
2019-01-18 21:02:22,317 INFO e.c.u.SafeUtils [main] { 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }
2019-01-18 21:02:22,317 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/notifyprefix
2019-01-18 21:02:22,317 DEBUG e.c.u.HttpUtil [main] {"dest":"192.168.10.1/24","gateway":"192.168.10.2","customer":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"}
2019-01-18 21:02:22,318 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/notifyprefix
2019-01-18 21:02:22,318 DEBUG e.c.u.HttpUtil [main] {"dest":"192.168.10.1/24","gateway":"192.168.10.2","customer":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"}
2019-01-18 21:02:22,327 DEBUG e.s.c.RestService [grizzly-http-server-2] got notifyprefix
2019-01-18 21:02:22,332 DEBUG e.c.u.HttpUtil [main] {"result":true,"safeKeyHash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","message":"received notification for 192.168.10.1/24"}
2019-01-18 21:02:22,332 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postInitRoute
2019-01-18 21:02:22,332 DEBUG e.c.u.SafeUtils [main] postInitRoute  {"principal":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","otherValues":["ipv4\"192.168.10.1/24\"","[nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","1"]}
2019-01-18 21:02:22,420 DEBUG e.c.u.SafeUtils [main] message:"['9LLBqudrCvPA_r7KILoBpNepNnwGn0LfTB_0CNkImCs']"
2019-01-18 21:02:22,420 DEBUG e.c.u.SafeUtils [main] token:"9LLBqudrCvPA_r7KILoBpNepNnwGn0LfTB_0CNkImCs"
2019-01-18 21:02:22,421 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/bgp
2019-01-18 21:02:22,421 DEBUG e.c.u.HttpUtil [main] {"route":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"9LLBqudrCvPA_r7KILoBpNepNnwGn0LfTB_0CNkImCs","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","advertiserPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"}
2019-01-18 21:02:22,423 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/bgp
2019-01-18 21:02:22,423 DEBUG e.c.u.HttpUtil [main] {"route":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"9LLBqudrCvPA_r7KILoBpNepNnwGn0LfTB_0CNkImCs","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","advertiserPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"}
2019-01-18 21:02:22,438 DEBUG e.s.c.RestService [grizzly-http-server-3] http://127.0.0.1:8880/
2019-01-18 21:02:22,438 DEBUG e.s.c.RestService [grizzly-http-server-3] got bgp advertisement {"route":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"9LLBqudrCvPA_r7KILoBpNepNnwGn0LfTB_0CNkImCs","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","adbertiserPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"}
2019-01-18 21:02:22,438 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.141:7777/verifyRoute
2019-01-18 21:02:22,438 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyRoute  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","[nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys]","9LLBqudrCvPA_r7KILoBpNepNnwGn0LfTB_0CNkImCs"]}
2019-01-18 21:02:22,534 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys'|'[]']) }"
2019-01-18 21:02:22,534 WARN e.c.u.SafeUtils [grizzly-http-server-3] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys'|'[]']) }
2019-01-18 21:02:22,534 WARN e.c.u.SafeUtils [grizzly-http-server-3] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys'|'[]']) }
2019-01-18 21:02:22,535 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.141:7777/postPathToken
2019-01-18 21:02:22,535 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] postPathToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["9LLBqudrCvPA_r7KILoBpNepNnwGn0LfTB_0CNkImCs","ipv4\"192.168.10.1/24\"","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","1"]}
2019-01-18 21:02:22,627 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"['RJddnMY0xGGk6vvXz2NdaPnXBHOQINDNRVifhDVAHvA', 'rXtNI_tkDnr-uX8S6-Gu7dLWmaVLVb4Ps4EGVu43ZWs']"
2019-01-18 21:02:22,628 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] token:"RJddnMY0xGGk6vvXz2NdaPnXBHOQINDNRVifhDVAHvA"
2019-01-18 21:02:22,629 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:02:22,629 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.10.2"}
2019-01-18 21:02:22,630 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:02:22,630 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.10.2"}
2019-01-18 21:02:22,715 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:22,715 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:02:22,715 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.10.2"}
2019-01-18 21:02:22,717 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:02:22,717 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.10.2"}
2019-01-18 21:02:22,801 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:22,802 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:02:22,802 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.101.1"}
2019-01-18 21:02:22,803 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:02:22,803 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.101.1"}
2019-01-18 21:02:22,888 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:22,888 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:02:22,888 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.101.1"}
2019-01-18 21:02:22,890 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:02:22,890 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.101.1"}
2019-01-18 21:02:22,976 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:22,976 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:02:22,976 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.100.2"}
2019-01-18 21:02:22,978 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:02:22,978 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.100.2"}
2019-01-18 21:02:23,062 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:23,063 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:02:23,063 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.100.2"}
2019-01-18 21:02:23,064 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:02:23,064 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.100.2"}
2019-01-18 21:02:23,150 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:23,150 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:02:23,150 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.102.1"}
2019-01-18 21:02:23,152 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:02:23,152 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.102.1"}
2019-01-18 21:02:23,236 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "000086ed17569947", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:23,236 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:02:23,236 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.102.1"}
2019-01-18 21:02:23,238 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:02:23,238 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.102.1"}
2019-01-18 21:02:23,321 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "000086ed17569947", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:23,322 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.141:7777/whoami
2019-01-18 21:02:23,322 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] whoami  {"principal":"key_p100","otherValues":[]}
2019-01-18 21:02:23,407 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }"
2019-01-18 21:02:23,407 INFO e.c.u.SafeUtils [grizzly-http-server-3] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }
2019-01-18 21:02:23,407 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.141:7777/verifyAS
2019-01-18 21:02:23,407 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyAS  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","9LLBqudrCvPA_r7KILoBpNepNnwGn0LfTB_0CNkImCs"]}
2019-01-18 21:02:23,495 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }"
2019-01-18 21:02:23,495 WARN e.c.u.SafeUtils [grizzly-http-server-3] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }
2019-01-18 21:02:23,495 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.141:7777/postAdvertise
2019-01-18 21:02:23,495 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] postAdvertise  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["ipv4\"192.168.10.1/24\"","[2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys]","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","1"]}
2019-01-18 21:02:23,586 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"['_5TOm0hP8G_CLnR-l-emOrQjKlorBLTqfWE8wTIBQ8E']"
2019-01-18 21:02:23,586 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] token:"_5TOm0hP8G_CLnR-l-emOrQjKlorBLTqfWE8wTIBQ8E"
2019-01-18 21:02:23,586 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://127.0.0.1:8881/sdx/bgp
2019-01-18 21:02:23,586 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"_5TOm0hP8G_CLnR-l-emOrQjKlorBLTqfWE8wTIBQ8E","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","advertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"}
2019-01-18 21:02:23,587 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://127.0.0.1:8881/sdx/bgp
2019-01-18 21:02:23,588 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"_5TOm0hP8G_CLnR-l-emOrQjKlorBLTqfWE8wTIBQ8E","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","advertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"}
2019-01-18 21:02:23,604 DEBUG e.s.c.RestService [grizzly-http-server-3] http://127.0.0.1:8881/
2019-01-18 21:02:23,604 DEBUG e.s.c.RestService [grizzly-http-server-3] got bgp advertisement {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"_5TOm0hP8G_CLnR-l-emOrQjKlorBLTqfWE8wTIBQ8E","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","adbertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"}
2019-01-18 21:02:23,604 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.150:7777/verifyRoute
2019-01-18 21:02:23,604 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyRoute  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","[2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys]","_5TOm0hP8G_CLnR-l-emOrQjKlorBLTqfWE8wTIBQ8E"]}
2019-01-18 21:02:23,694 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys'|'[]']) }"
2019-01-18 21:02:23,694 WARN e.c.u.SafeUtils [grizzly-http-server-3] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys'|'[]']) }
2019-01-18 21:02:23,694 WARN e.c.u.SafeUtils [grizzly-http-server-3] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys'|'[]']) }
2019-01-18 21:02:23,694 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.150:7777/postPathToken
2019-01-18 21:02:23,694 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] postPathToken  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["_5TOm0hP8G_CLnR-l-emOrQjKlorBLTqfWE8wTIBQ8E","ipv4\"192.168.10.1/24\"","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","2"]}
2019-01-18 21:02:23,795 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"['8jdPvU-UQMg3uhKvWxwZlJezMaMkznMtSDZeLIUnRcA', 'NPZVy9atK2fGeV0-x5V6z2T7_e-7O0IREKXELmdB0D0']"
2019-01-18 21:02:23,795 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] token:"8jdPvU-UQMg3uhKvWxwZlJezMaMkznMtSDZeLIUnRcA"
2019-01-18 21:02:23,796 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 21:02:23,796 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.103.2"}
2019-01-18 21:02:23,797 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 21:02:23,797 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.103.2"}
2019-01-18 21:02:23,938 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00008a51e23fe247", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:23,938 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 21:02:23,938 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.103.2"}
2019-01-18 21:02:23,939 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 21:02:23,939 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.103.2"}
2019-01-18 21:02:24,022 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00008a51e23fe247", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:24,023 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 21:02:24,023 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.121.1"}
2019-01-18 21:02:24,024 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 21:02:24,024 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.121.1"}
2019-01-18 21:02:24,106 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00000a24fc5c274a", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:24,106 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 21:02:24,106 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.121.1"}
2019-01-18 21:02:24,107 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 21:02:24,107 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.121.1"}
2019-01-18 21:02:24,190 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00000a24fc5c274a", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:24,190 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 21:02:24,190 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.120.2"}
2019-01-18 21:02:24,191 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 21:02:24,191 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.120.2"}
2019-01-18 21:02:24,273 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00003ed27f29ef49", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:24,273 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 21:02:24,273 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.120.2"}
2019-01-18 21:02:24,274 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 21:02:24,274 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.120.2"}
2019-01-18 21:02:24,356 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00003ed27f29ef49", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:24,356 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 21:02:24,356 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.122.2"}
2019-01-18 21:02:24,357 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 21:02:24,357 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.122.2"}
2019-01-18 21:02:24,438 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00004610952be34e", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:24,438 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 21:02:24,438 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.122.2"}
2019-01-18 21:02:24,439 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 21:02:24,439 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.10.1/24","gateway":"192.168.122.2"}
2019-01-18 21:02:24,518 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00004610952be34e", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:24,519 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.150:7777/whoami
2019-01-18 21:02:24,519 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] whoami  {"principal":"key_p101","otherValues":[]}
2019-01-18 21:02:24,600 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }"
2019-01-18 21:02:24,600 INFO e.c.u.SafeUtils [grizzly-http-server-3] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }
2019-01-18 21:02:24,600 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.150:7777/verifyAS
2019-01-18 21:02:24,600 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyAS  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","_5TOm0hP8G_CLnR-l-emOrQjKlorBLTqfWE8wTIBQ8E"]}
2019-01-18 21:02:24,682 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 21:02:24,682 WARN e.c.u.SafeUtils [grizzly-http-server-3] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 21:02:24,682 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.150:7777/postAdvertise
2019-01-18 21:02:24,682 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] postAdvertise  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["ipv4\"192.168.10.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk,2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","2"]}
2019-01-18 21:02:24,771 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"['WWErhHRtd_lmPO8SE6QJUuZIbKz8fZ8WBsF3IadpQ2w']"
2019-01-18 21:02:24,771 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] token:"WWErhHRtd_lmPO8SE6QJUuZIbKz8fZ8WBsF3IadpQ2w"
2019-01-18 21:02:24,771 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://127.0.0.1:8883/sdx/bgp
2019-01-18 21:02:24,771 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"WWErhHRtd_lmPO8SE6QJUuZIbKz8fZ8WBsF3IadpQ2w","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","advertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:02:24,773 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://127.0.0.1:8883/sdx/bgp
2019-01-18 21:02:24,773 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"WWErhHRtd_lmPO8SE6QJUuZIbKz8fZ8WBsF3IadpQ2w","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","advertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:02:24,786 DEBUG e.s.c.RestService [grizzly-http-server-2] http://127.0.0.1:8883/
2019-01-18 21:02:24,786 DEBUG e.s.c.RestService [grizzly-http-server-2] got bgp advertisement {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"WWErhHRtd_lmPO8SE6QJUuZIbKz8fZ8WBsF3IadpQ2w","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","adbertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:02:24,786 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 128.194.6.133:7777/verifyRoute
2019-01-18 21:02:24,786 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] verifyRoute  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk,2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys]","WWErhHRtd_lmPO8SE6QJUuZIbKz8fZ8WBsF3IadpQ2w"]}
2019-01-18 21:02:24,874 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk','2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys'|'[]']) }"
2019-01-18 21:02:24,875 WARN e.c.u.SafeUtils [grizzly-http-server-2] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk','2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys'|'[]']) }
2019-01-18 21:02:24,875 WARN e.c.u.SafeUtils [grizzly-http-server-2] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.10.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk','2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys'|'[]']) }
2019-01-18 21:02:24,875 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 128.194.6.133:7777/postPathToken
2019-01-18 21:02:24,875 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] postPathToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["WWErhHRtd_lmPO8SE6QJUuZIbKz8fZ8WBsF3IadpQ2w","ipv4\"192.168.10.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","3"]}
2019-01-18 21:02:24,976 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"['t4d4ZxnLMHBXPF9ViPJDSVj_U1SA1c8imWFwEQvIQOk', 'k_DYwQ4PCCJnnSJU-Kvamim7n4SIrHQJO8Gje6AWwg0']"
2019-01-18 21:02:24,976 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] token:"t4d4ZxnLMHBXPF9ViPJDSVj_U1SA1c8imWFwEQvIQOk"
2019-01-18 21:02:24,977 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:02:24,977 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.123.2"}
2019-01-18 21:02:24,978 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:02:24,978 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.123.2"}
2019-01-18 21:02:25,064 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000b2c96a000641", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:25,064 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:02:25,064 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.123.2"}
2019-01-18 21:02:25,066 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:02:25,066 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.123.2"}
2019-01-18 21:02:25,150 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000b2c96a000641", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:25,150 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:02:25,150 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.161.1"}
2019-01-18 21:02:25,152 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:02:25,152 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.161.1"}
2019-01-18 21:02:25,235 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:25,235 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:02:25,235 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.161.1"}
2019-01-18 21:02:25,236 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:02:25,236 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.161.1"}
2019-01-18 21:02:25,320 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:25,320 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:02:25,320 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.160.1"}
2019-01-18 21:02:25,322 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:02:25,322 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.160.1"}
2019-01-18 21:02:25,405 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:25,405 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:02:25,405 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.160.1"}
2019-01-18 21:02:25,407 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:02:25,407 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.160.1"}
2019-01-18 21:02:25,490 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:25,490 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:02:25,490 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.162.1"}
2019-01-18 21:02:25,491 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:02:25,491 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.162.1"}
2019-01-18 21:02:25,573 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-01-18 21:02:25,573 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:02:25,573 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.162.1"}
2019-01-18 21:02:25,574 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:02:25,574 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.162.1"}
2019-01-18 21:02:25,659 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-01-18 21:02:25,663 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"WWErhHRtd_lmPO8SE6QJUuZIbKz8fZ8WBsF3IadpQ2w","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","adbertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"}
2019-01-18 21:02:25,667 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"WWErhHRtd_lmPO8SE6QJUuZIbKz8fZ8WBsF3IadpQ2w","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","adbertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:02:25,669 DEBUG e.c.u.HttpUtil [main] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys"],"safeToken":"_5TOm0hP8G_CLnR-l-emOrQjKlorBLTqfWE8wTIBQ8E","prefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","adbertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"}
2019-01-18 21:02:25,669 INFO s.AuthorityMock [main] UserKeyFile:key_p11 sliceName:c1-tri IpPrefix:192.168.20.1/24 SafeServer:128.194.6.141:7777
2019-01-18 21:02:25,669 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:02:25,669 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"sdx","otherValues":["sdx"]}
2019-01-18 21:02:25,761 DEBUG e.c.u.SafeUtils [main] message:"['4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28']"
2019-01-18 21:02:25,761 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:02:25,761 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"sdx","otherValues":[]}
2019-01-18 21:02:25,851 DEBUG e.c.u.SafeUtils [main] message:"['wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o']"
2019-01-18 21:02:25,851 DEBUG e.c.u.SafeUtils [main] token:"wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o"
2019-01-18 21:02:25,851 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:02:25,852 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 21:02:25,934 DEBUG e.c.u.SafeUtils [main] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 21:02:25,934 INFO e.c.u.SafeUtils [main] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 21:02:25,934 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:02:25,934 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"tagauthority","otherValues":["tagauthority"]}
2019-01-18 21:02:26,023 DEBUG e.c.u.SafeUtils [main] message:"['0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc']"
2019-01-18 21:02:26,023 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:02:26,023 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"tagauthority","otherValues":[]}
2019-01-18 21:02:26,111 DEBUG e.c.u.SafeUtils [main] message:"['B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow']"
2019-01-18 21:02:26,111 DEBUG e.c.u.SafeUtils [main] token:"B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow"
2019-01-18 21:02:26,111 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:02:26,111 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"tagauthority","otherValues":[]}
2019-01-18 21:02:26,192 DEBUG e.c.u.SafeUtils [main] message:"{ '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }"
2019-01-18 21:02:26,192 INFO e.c.u.SafeUtils [main] { '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }
2019-01-18 21:02:26,192 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:02:26,192 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"geniroot","otherValues":["geniroot"]}
2019-01-18 21:02:26,280 DEBUG e.c.u.SafeUtils [main] message:"['w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo']"
2019-01-18 21:02:26,280 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:02:26,280 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"geniroot","otherValues":[]}
2019-01-18 21:02:26,367 DEBUG e.c.u.SafeUtils [main] message:"['yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY']"
2019-01-18 21:02:26,367 DEBUG e.c.u.SafeUtils [main] token:"yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY"
2019-01-18 21:02:26,367 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:02:26,367 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"geniroot","otherValues":[]}
2019-01-18 21:02:26,450 DEBUG e.c.u.SafeUtils [main] message:"{ 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }"
2019-01-18 21:02:26,450 INFO e.c.u.SafeUtils [main] { 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }
2019-01-18 21:02:26,450 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:02:26,450 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"rpkiroot","otherValues":["rpkiroot"]}
2019-01-18 21:02:26,539 DEBUG e.c.u.SafeUtils [main] message:"['FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE']"
2019-01-18 21:02:26,539 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:02:26,539 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 21:02:26,626 DEBUG e.c.u.SafeUtils [main] message:"['-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA']"
2019-01-18 21:02:26,626 DEBUG e.c.u.SafeUtils [main] token:"-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA"
2019-01-18 21:02:26,626 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:02:26,626 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 21:02:26,715 DEBUG e.c.u.SafeUtils [main] message:"{ 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }"
2019-01-18 21:02:26,715 INFO e.c.u.SafeUtils [main] { 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }
2019-01-18 21:02:26,715 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:02:26,715 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p1","otherValues":["key_p1"]}
2019-01-18 21:02:26,800 DEBUG e.c.u.SafeUtils [main] message:"['FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE']"
2019-01-18 21:02:26,801 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:02:26,801 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p1","otherValues":[]}
2019-01-18 21:02:26,886 DEBUG e.c.u.SafeUtils [main] message:"['Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 21:02:26,886 DEBUG e.c.u.SafeUtils [main] token:"Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034"
2019-01-18 21:02:26,886 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:02:26,886 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p1","otherValues":[]}
2019-01-18 21:02:26,966 DEBUG e.c.u.SafeUtils [main] message:"{ 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }"
2019-01-18 21:02:26,966 INFO e.c.u.SafeUtils [main] { 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }
2019-01-18 21:02:26,966 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:02:26,966 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p2","otherValues":["key_p2"]}
2019-01-18 21:02:27,054 DEBUG e.c.u.SafeUtils [main] message:"['SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA']"
2019-01-18 21:02:27,054 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:02:27,054 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p2","otherValues":[]}
2019-01-18 21:02:27,138 DEBUG e.c.u.SafeUtils [main] message:"['QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 21:02:27,138 DEBUG e.c.u.SafeUtils [main] token:"QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE"
2019-01-18 21:02:27,138 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:02:27,138 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p2","otherValues":[]}
2019-01-18 21:02:27,228 DEBUG e.c.u.SafeUtils [main] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }"
2019-01-18 21:02:27,228 INFO e.c.u.SafeUtils [main] { 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }
2019-01-18 21:02:27,228 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:02:27,228 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p3","otherValues":["key_p3"]}
2019-01-18 21:02:27,313 DEBUG e.c.u.SafeUtils [main] message:"['vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM']"
2019-01-18 21:02:27,313 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:02:27,313 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:02:27,396 DEBUG e.c.u.SafeUtils [main] message:"['HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 21:02:27,396 DEBUG e.c.u.SafeUtils [main] token:"HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ"
2019-01-18 21:02:27,396 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:02:27,396 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:02:27,475 DEBUG e.c.u.SafeUtils [main] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 21:02:27,475 INFO e.c.u.SafeUtils [main] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 21:02:27,475 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:02:27,475 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p4","otherValues":["key_p4"]}
2019-01-18 21:02:27,561 DEBUG e.c.u.SafeUtils [main] message:"['yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc']"
2019-01-18 21:02:27,561 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:02:27,561 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p4","otherValues":[]}
2019-01-18 21:02:27,648 DEBUG e.c.u.SafeUtils [main] message:"['6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 21:02:27,648 DEBUG e.c.u.SafeUtils [main] token:"6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo"
2019-01-18 21:02:27,648 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:02:27,648 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p4","otherValues":[]}
2019-01-18 21:02:27,729 DEBUG e.c.u.SafeUtils [main] message:"{ 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 21:02:27,729 INFO e.c.u.SafeUtils [main] { 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }
2019-01-18 21:02:27,730 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserEndorsement
2019-01-18 21:02:27,730 DEBUG e.c.u.SafeUtils [main] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 21:02:27,819 DEBUG e.c.u.SafeUtils [main] message:"['7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo']"
2019-01-18 21:02:27,819 DEBUG e.c.u.SafeUtils [main] token:"7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo"
2019-01-18 21:02:27,819 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:02:27,819 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["7KmXvVYCViKwt58sRlpG2OOG6eAZgCejgdM1HlUwlqo","User"]}
2019-01-18 21:02:27,913 DEBUG e.c.u.SafeUtils [main] message:"['8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 21:02:27,913 DEBUG e.c.u.SafeUtils [main] token:"8Uomd2A9i5UrxbubR9hXDbQor4QSMTrvHLb8ooYDpj8"
2019-01-18 21:02:27,913 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postProjectMembership
2019-01-18 21:02:27,913 DEBUG e.c.u.SafeUtils [main] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 21:02:28,001 DEBUG e.c.u.SafeUtils [main] message:"['Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw']"
2019-01-18 21:02:28,001 DEBUG e.c.u.SafeUtils [main] token:"Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw"
2019-01-18 21:02:28,001 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:02:28,001 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["Y-F6AlLXiN2eiqgGo-cRasdkRgIQ4vak82nofTvIfuw","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 21:02:28,094 DEBUG e.c.u.SafeUtils [main] message:"['VsHvHOeUvqGDCl22zTAvk1gacpkNUve1ubOX9e16eFE', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 21:02:28,094 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 21:02:28,094 DEBUG e.c.u.SafeUtils [main] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 21:02:28,182 DEBUG e.c.u.SafeUtils [main] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 21:02:28,182 DEBUG e.c.u.SafeUtils [main] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 21:02:28,182 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 21:02:28,182 DEBUG e.c.u.SafeUtils [main] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 21:02:28,269 DEBUG e.c.u.SafeUtils [main] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 21:02:28,269 DEBUG e.c.u.SafeUtils [main] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 21:02:28,269 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSliceSet
2019-01-18 21:02:28,269 DEBUG e.c.u.SafeUtils [main] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 21:02:28,358 DEBUG e.c.u.SafeUtils [main] message:"['1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs']"
2019-01-18 21:02:28,358 DEBUG e.c.u.SafeUtils [main] token:"1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs"
2019-01-18 21:02:28,358 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:02:28,358 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["1-yLr3IZUQgDxwj3JL26z5SY0jJaa2rc0CxdFeAjjxs","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri"]}
2019-01-18 21:02:28,455 DEBUG e.c.u.SafeUtils [main] message:"['f6V629X-cKfo81Yhx4uNSR9zSOtJvuMFGmHlsfjJQVA', 'y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 21:02:28,455 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:02:28,455 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 21:02:28,544 DEBUG e.c.u.SafeUtils [main] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 21:02:28,544 DEBUG e.c.u.SafeUtils [main] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 21:02:28,544 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:02:28,544 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 21:02:28,633 DEBUG e.c.u.SafeUtils [main] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 21:02:28,633 DEBUG e.c.u.SafeUtils [main] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 21:02:28,633 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:02:28,634 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 21:02:28,720 DEBUG e.c.u.SafeUtils [main] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 21:02:28,720 DEBUG e.c.u.SafeUtils [main] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 21:02:28,720 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:02:28,720 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"]}
2019-01-18 21:02:28,804 DEBUG e.c.u.SafeUtils [main] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 21:02:28,804 DEBUG e.c.u.SafeUtils [main] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 21:02:28,804 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIPAllocate
2019-01-18 21:02:28,804 DEBUG e.c.u.SafeUtils [main] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 21:02:28,890 DEBUG e.c.u.SafeUtils [main] message:"['n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ']"
2019-01-18 21:02:28,890 DEBUG e.c.u.SafeUtils [main] token:"n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"
2019-01-18 21:02:28,890 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postDlgToken
2019-01-18 21:02:28,890 DEBUG e.c.u.SafeUtils [main] postDlgToken  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ","ipv4\"192.168.20.1/24\""]}
2019-01-18 21:02:28,975 DEBUG e.c.u.SafeUtils [main] message:"['AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs']"
2019-01-18 21:02:28,976 DEBUG e.c.u.SafeUtils [main] token:"AyJ5ppkZCgyD76B5c3eQUP1i4-V_6mAt0sfdDGNwMRs"
2019-01-18 21:02:28,976 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateSubjectSet
2019-01-18 21:02:28,976 DEBUG e.c.u.SafeUtils [main] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["n9EzTwfWGcvwaH6r7XNuxkHIdnWnkcXngYsp-CmmnJQ"]}
2019-01-18 21:02:29,061 DEBUG e.c.u.SafeUtils [main] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 21:02:29,061 DEBUG e.c.u.SafeUtils [main] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 21:02:29,061 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:02:29,062 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 21:02:29,148 DEBUG e.c.u.SafeUtils [main] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 21:02:29,148 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:02:29,148 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 21:02:29,230 DEBUG e.c.u.SafeUtils [main] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 21:02:29,230 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:02:29,230 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 21:02:29,312 DEBUG e.c.u.SafeUtils [main] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 21:02:29,312 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:02:29,312 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 21:02:29,394 DEBUG e.c.u.SafeUtils [main] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\") }"
2019-01-18 21:02:29,394 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postTagSet
2019-01-18 21:02:29,394 DEBUG e.c.u.SafeUtils [main] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 21:02:29,480 DEBUG e.c.u.SafeUtils [main] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 21:02:29,480 DEBUG e.c.u.SafeUtils [main] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 21:02:29,480 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 21:02:29,480 DEBUG e.c.u.SafeUtils [main] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 21:02:29,569 DEBUG e.c.u.SafeUtils [main] message:"['U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q']"
2019-01-18 21:02:29,569 DEBUG e.c.u.SafeUtils [main] token:"U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"
2019-01-18 21:02:29,569 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateTagSet
2019-01-18 21:02:29,570 DEBUG e.c.u.SafeUtils [main] updateTagSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 21:02:29,657 DEBUG e.c.u.SafeUtils [main] message:"['1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g', '0GydnKrhbiAQfzoIKzgH_rfoPMU3fwqAoepYR8iy_7M']"
2019-01-18 21:02:29,657 DEBUG e.c.u.SafeUtils [main] token:"1-FraVo8TCahzzaJQWaYRiHCmorXYlXdtVk97wr7L5g"
2019-01-18 21:02:29,657 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateSubjectSet
2019-01-18 21:02:29,657 DEBUG e.c.u.SafeUtils [main] updateSubjectSet  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["U7xWdSIPkllNnDYWZp145kUpzR9ZMKKzxbVvMNkpe_Q"]}
2019-01-18 21:02:29,738 DEBUG e.c.u.SafeUtils [main] message:"['y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA']"
2019-01-18 21:02:29,739 DEBUG e.c.u.SafeUtils [main] token:"y9VtrFYA__k91h-q4ahxr2wYPnQ06vGcn6pjuO8dZgA"
2019-01-18 21:02:29,739 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 21:02:29,739 DEBUG e.c.u.SafeUtils [main] postUserTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 21:02:29,820 DEBUG e.c.u.SafeUtils [main] message:"['ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI']"
2019-01-18 21:02:29,820 DEBUG e.c.u.SafeUtils [main] token:"ee9Hx08NYlwqULNqdQCl6QutBCaPtEzPWh7BFWxWqVI"
2019-01-18 21:02:29,820 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 21:02:29,820 DEBUG e.c.u.SafeUtils [main] postASTagAclEntry  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.20.1/24\""]}
2019-01-18 21:02:29,902 DEBUG e.c.u.SafeUtils [main] message:"['2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo']"
2019-01-18 21:02:29,902 DEBUG e.c.u.SafeUtils [main] token:"2EtlmXFnb4yGGzeBT9jv4a4t_ZDGGjOI6CHNRyzX7Xo"
2019-01-18 21:02:29,902 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 21:02:29,902 DEBUG e.c.u.SafeUtils [main] postCustomerConnectionPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 21:02:29,984 DEBUG e.c.u.SafeUtils [main] message:"['cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs']"
2019-01-18 21:02:29,984 DEBUG e.c.u.SafeUtils [main] token:"cJj5cmYLQ8LBpMJf_IAB85i4293qrysmy-8ogyhkEvs"
2019-01-18 21:02:29,984 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 21:02:29,985 DEBUG e.c.u.SafeUtils [main] postTagPrivilegePolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 21:02:30,067 DEBUG e.c.u.SafeUtils [main] message:"['Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0']"
2019-01-18 21:02:30,067 DEBUG e.c.u.SafeUtils [main] token:"Iab3kJZqu2b5V1VzUbjseLnupECnY0rd_suU1YyDov0"
2019-01-18 21:02:30,067 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 21:02:30,067 DEBUG e.c.u.SafeUtils [main] postCustomerPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 21:02:30,152 DEBUG e.c.u.SafeUtils [main] message:"['KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs']"
2019-01-18 21:02:30,152 DEBUG e.c.u.SafeUtils [main] token:"KRjlZcXnzMEA975AZpv8zSDQ3IMIuEMepmEi7jGzKLs"
2019-01-18 21:02:30,152 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 21:02:30,152 DEBUG e.c.u.SafeUtils [main] postAuthorizeASPolicy  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":[]}
2019-01-18 21:02:30,234 DEBUG e.c.u.SafeUtils [main] message:"['TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE']"
2019-01-18 21:02:30,234 DEBUG e.c.u.SafeUtils [main] token:"TGeMARX9puZ6Ns1-3hmxra0F5jTdPZDix6NVf8jfvOE"
2019-01-18 21:02:30,234 INFO e.c.s.SliceManager [main] loadSlice c1-tri
2019-01-18 21:02:30,234 INFO e.c.s.SliceManager [main] loadSlice c1-tri
2019-01-18 21:02:31,059 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:02:31,059 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p11","otherValues":[]}
2019-01-18 21:02:31,140 DEBUG e.c.u.SafeUtils [main] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }"
2019-01-18 21:02:31,140 INFO e.c.u.SafeUtils [main] { 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }
2019-01-18 21:02:31,140 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/stitchrequest
2019-01-18 21:02:31,140 DEBUG e.c.u.HttpUtil [main] {"creservid":"b2aef31c-2c78-4038-95bc-5ed5f3a8be4a","ip":"192.168.20.1/24","cslice":"c1-tri","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","secret":"mysecret","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.20.2"}
2019-01-18 21:02:31,142 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/stitchrequest
2019-01-18 21:02:31,142 DEBUG e.c.u.HttpUtil [main] {"creservid":"b2aef31c-2c78-4038-95bc-5ed5f3a8be4a","ip":"192.168.20.1/24","cslice":"c1-tri","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","secret":"mysecret","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.20.2"}
2019-01-18 21:02:31,150 DEBUG e.s.c.RestService [grizzly-http-server-4] got sittch request TAMU (College Station, TX, USA) XO Rack c1-tri b2aef31c-2c78-4038-95bc-5ed5f3a8be4a null 192.168.20.2 192.168.20.1/24
2019-01-18 21:02:31,150 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 128.194.6.141:7777/whoami
2019-01-18 21:02:31,150 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:02:31,239 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 21:02:31,239 INFO e.c.u.SafeUtils [grizzly-http-server-4] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 21:02:31,239 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 128.194.6.141:7777/whoami
2019-01-18 21:02:31,239 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] whoami  {"principal":"key_p100","otherValues":[]}
2019-01-18 21:02:31,325 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }"
2019-01-18 21:02:31,325 INFO e.c.u.SafeUtils [grizzly-http-server-4] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }
2019-01-18 21:02:31,325 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 128.194.6.141:7777/authorizeStitchByUID
2019-01-18 21:02:31,325 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] authorizeStitchByUID  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri"]}
2019-01-18 21:02:31,415 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':approveStitchByUID('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c1-tri') }"
2019-01-18 21:02:33,580 DEBUG e.c.u.Exec [grizzly-http-server-4] 128.194.6.148:/bin/bash /root/ifaces.sh
2019-01-18 21:02:35,277 DEBUG e.c.u.Exec [grizzly-http-server-4] ens6
ens12

2019-01-18 21:02:35,277 DEBUG e.c.u.Exec [grizzly-http-server-4] exit-status: 0
2019-01-18 21:02:37,650 INFO e.c.s.SliceManager [grizzly-http-server-4] addLink stitch_e0_192_168_20_1_24 e0 200000000
2019-01-18 21:02:37,650 INFO e.c.s.SliceManager [grizzly-http-server-4] addLink stitch_e0_192_168_20_1_24 e0 200000000
2019-01-18 21:02:44,574 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Wait until following resources are active: stitch_e0_192_168_20_1_24
2019-01-18 21:02:44,574 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Wait until following resources are active: stitch_e0_192_168_20_1_24
2019-01-18 21:02:49,114 DEBUG e.c.s.SliceManager [grizzly-http-server-4] SliceManager: [c1, plexuscontroller, elink0, e1, c0, elink1, e0, safe-server, clink0, stitch_e0_192_168_10_1_24, stitch_e0_192_168_20_1_24]
2019-01-18 21:02:49,114 DEBUG e.c.s.SliceManager [grizzly-http-server-4] SliceManager: [c1, plexuscontroller, elink0, e1, c0, elink1, e0, safe-server, clink0, stitch_e0_192_168_10_1_24, stitch_e0_192_168_20_1_24]
2019-01-18 21:02:49,114 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: c1, state: Active
2019-01-18 21:02:49,114 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: c1, state: Active
2019-01-18 21:02:49,115 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:02:49,115 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:02:49,115 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: e1, state: Active
2019-01-18 21:02:49,115 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: e1, state: Active
2019-01-18 21:02:49,115 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: c0, state: Active
2019-01-18 21:02:49,115 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: c0, state: Active
2019-01-18 21:02:49,116 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: e0, state: Active
2019-01-18 21:02:49,116 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: e0, state: Active
2019-01-18 21:02:49,116 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: safe-server, state: Active
2019-01-18 21:02:49,116 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: safe-server, state: Active
2019-01-18 21:02:49,116 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: elink0, state: Active
2019-01-18 21:02:49,116 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: elink0, state: Active
2019-01-18 21:02:49,117 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: elink1, state: Active
2019-01-18 21:02:49,117 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: elink1, state: Active
2019-01-18 21:02:49,119 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: clink0, state: Active
2019-01-18 21:02:49,119 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: clink0, state: Active
2019-01-18 21:02:49,119 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_10_1_24, state: Active
2019-01-18 21:02:49,119 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_10_1_24, state: Active
2019-01-18 21:02:49,119 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_20_1_24, state: Ticketed
2019-01-18 21:02:49,119 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_20_1_24, state: Ticketed
2019-01-18 21:03:01,393 DEBUG e.c.s.SliceManager [grizzly-http-server-4] SliceManager: [plexuscontroller, safe-server, elink0, stitch_e0_192_168_20_1_24, c1, stitch_e0_192_168_10_1_24, elink1, clink0, e1, e0, c0]
2019-01-18 21:03:01,393 DEBUG e.c.s.SliceManager [grizzly-http-server-4] SliceManager: [plexuscontroller, safe-server, elink0, stitch_e0_192_168_20_1_24, c1, stitch_e0_192_168_10_1_24, elink1, clink0, e1, e0, c0]
2019-01-18 21:03:01,393 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:03:01,393 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:03:01,394 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: safe-server, state: Active
2019-01-18 21:03:01,394 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: safe-server, state: Active
2019-01-18 21:03:01,394 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: c1, state: Active
2019-01-18 21:03:01,394 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: c1, state: Active
2019-01-18 21:03:01,394 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: e1, state: Active
2019-01-18 21:03:01,394 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: e1, state: Active
2019-01-18 21:03:01,395 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: e0, state: Active
2019-01-18 21:03:01,395 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: e0, state: Active
2019-01-18 21:03:01,395 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: c0, state: Active
2019-01-18 21:03:01,395 DEBUG e.c.s.SliceManager [grizzly-http-server-4] [sdx-1-cnert] Resource: c0, state: Active
2019-01-18 21:03:01,395 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: elink0, state: Active
2019-01-18 21:03:01,395 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: elink0, state: Active
2019-01-18 21:03:01,396 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_20_1_24, state: Active
2019-01-18 21:03:01,396 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_20_1_24, state: Active
2019-01-18 21:03:01,397 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_10_1_24, state: Active
2019-01-18 21:03:01,397 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_10_1_24, state: Active
2019-01-18 21:03:01,397 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: elink1, state: Active
2019-01-18 21:03:01,397 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: elink1, state: Active
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: clink0, state: Active
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Resource: clink0, state: Active
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Done, those  resources are active now: stitch_e0_192_168_20_1_24
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Done, those  resources are active now: stitch_e0_192_168_20_1_24
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: plexuscontroller, Managment IP =  128.194.6.140
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: plexuscontroller, Managment IP =  128.194.6.140
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: safe-server, Managment IP =  128.194.6.141
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: safe-server, Managment IP =  128.194.6.141
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: c1, Managment IP =  165.124.159.11
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: c1, Managment IP =  165.124.159.11
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: e1, Managment IP =  165.124.159.10
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: e1, Managment IP =  165.124.159.10
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: e0, Managment IP =  128.194.6.148
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: e0, Managment IP =  128.194.6.148
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: c0, Managment IP =  128.194.6.142
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ComputeNode: c0, Managment IP =  128.194.6.142
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Time interval: 2019.01.18.21.02.44 2019.01.18.21.03.01
2019-01-18 21:03:01,400 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Time interval: 2019.01.18.21.02.44 2019.01.18.21.03.01
2019-01-18 21:03:11,400 DEBUG e.c.u.Exec [grizzly-http-server-4] 128.194.6.148:/bin/bash /root/ifaces.sh
2019-01-18 21:03:13,089 DEBUG e.c.u.Exec [grizzly-http-server-4] ens6
ens12

2019-01-18 21:03:13,089 DEBUG e.c.u.Exec [grizzly-http-server-4] exit-status: 0
2019-01-18 21:03:43,089 DEBUG e.c.u.Exec [grizzly-http-server-4] 128.194.6.148:/bin/bash /root/ifaces.sh
2019-01-18 21:03:44,733 DEBUG e.c.u.Exec [grizzly-http-server-4] ens6
ens12
ens13

2019-01-18 21:03:44,733 DEBUG e.c.u.Exec [grizzly-http-server-4] exit-status: 0
2019-01-18 21:03:47,022 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ndllib TestDriver: START
2019-01-18 21:03:47,022 DEBUG e.c.s.SliceManager [grizzly-http-server-4] ndllib TestDriver: START
2019-01-18 21:03:47,668 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Finished Stitching, set ip address of the new interface to 192.168.20.2/24  time elapsed: 646

2019-01-18 21:03:47,668 DEBUG e.c.s.SliceManager [grizzly-http-server-4] Finished Stitching, set ip address of the new interface to 192.168.20.2/24  time elapsed: 646

2019-01-18 21:04:02,669 DEBUG e.c.s.SliceManager [grizzly-http-server-4] 128.194.6.148 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 21:04:02,669 DEBUG e.c.s.SliceManager [grizzly-http-server-4] 128.194.6.148 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 21:04:02,669 DEBUG e.c.u.Exec [grizzly-http-server-4] 128.194.6.148:/bin/bash ~/ovsbridge.sh 128.194.6.140:6633
2019-01-18 21:04:04,365 DEBUG e.c.u.Exec [grizzly-http-server-4] 000012a756e53f49

2019-01-18 21:04:04,365 DEBUG e.c.u.Exec [grizzly-http-server-4] exit-status: 0
2019-01-18 21:04:04,365 DEBUG e.s.n.Router [grizzly-http-server-4] Gateway 192.168.20.2 added to e0
2019-01-18 21:04:04,365 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:04:04,366 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"address":"192.168.20.1/24"}
2019-01-18 21:04:04,367 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:04:04,367 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"address":"192.168.20.1/24"}
2019-01-18 21:04:04,452 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add address [address_id=3]"}]}]
2019-01-18 21:04:04,455 DEBUG e.c.u.HttpUtil [main] {"result":true,"gateway":"192.168.20.2","ip":"192.168.20.1/24","safeKeyHash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","reservID":"76bf53d3-dfc7-4198-b7e0-de3b30e0c5d9","message":""}
2019-01-18 21:04:09,456 DEBUG e.c.u.Exec [main] 128.194.6.152:ifconfig eth1 192.168.20.2/24
2019-01-18 21:04:11,023 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:04:11,023 DEBUG e.c.u.Exec [main] 128.194.6.152:echo "ip route 192.168.1.1/16 192.168.20.1" >>/etc/quagga/zebra.conf  
2019-01-18 21:04:12,572 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:04:12,572 DEBUG e.c.u.Exec [main] 128.194.6.152:/etc/init.d/quagga restart
2019-01-18 21:04:14,116 DEBUG e.c.u.Exec [main] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): zebra (bgpd) (ripd) (ripngd) (ospfd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-01-18 21:04:15,116 DEBUG e.c.u.Exec [main] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra.
Starting Quagga monitor daemon: watchquagga.

2019-01-18 21:04:15,116 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:04:15,117 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:04:15,117 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p11","otherValues":[]}
2019-01-18 21:04:15,197 DEBUG e.c.u.SafeUtils [main] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }"
2019-01-18 21:04:15,197 INFO e.c.u.SafeUtils [main] { 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }
2019-01-18 21:04:15,197 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/notifyprefix
2019-01-18 21:04:15,197 DEBUG e.c.u.HttpUtil [main] {"dest":"192.168.20.1/24","gateway":"192.168.20.2","customer":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"}
2019-01-18 21:04:15,198 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/notifyprefix
2019-01-18 21:04:15,198 DEBUG e.c.u.HttpUtil [main] {"dest":"192.168.20.1/24","gateway":"192.168.20.2","customer":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"}
2019-01-18 21:04:15,203 DEBUG e.s.c.RestService [grizzly-http-server-5] got notifyprefix
2019-01-18 21:04:15,205 DEBUG e.c.u.HttpUtil [main] {"result":true,"safeKeyHash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","message":"received notification for 192.168.20.1/24"}
2019-01-18 21:04:15,205 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postInitRoute
2019-01-18 21:04:15,205 DEBUG e.c.u.SafeUtils [main] postInitRoute  {"principal":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","otherValues":["ipv4\"192.168.20.1/24\"","[BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","1"]}
2019-01-18 21:04:15,292 DEBUG e.c.u.SafeUtils [main] message:"['zUw9r263RCgQo4IZaYOOq_6yKiEpqLpRsuK5A6_ixM0']"
2019-01-18 21:04:15,292 DEBUG e.c.u.SafeUtils [main] token:"zUw9r263RCgQo4IZaYOOq_6yKiEpqLpRsuK5A6_ixM0"
2019-01-18 21:04:15,292 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/bgp
2019-01-18 21:04:15,292 DEBUG e.c.u.HttpUtil [main] {"route":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"],"safeToken":"zUw9r263RCgQo4IZaYOOq_6yKiEpqLpRsuK5A6_ixM0","prefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","advertiserPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"}
2019-01-18 21:04:15,293 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/bgp
2019-01-18 21:04:15,293 DEBUG e.c.u.HttpUtil [main] {"route":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"],"safeToken":"zUw9r263RCgQo4IZaYOOq_6yKiEpqLpRsuK5A6_ixM0","prefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","advertiserPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"}
2019-01-18 21:04:15,300 DEBUG e.s.c.RestService [grizzly-http-server-6] http://127.0.0.1:8880/
2019-01-18 21:04:15,300 DEBUG e.s.c.RestService [grizzly-http-server-6] got bgp advertisement {"route":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"],"safeToken":"zUw9r263RCgQo4IZaYOOq_6yKiEpqLpRsuK5A6_ixM0","prefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","adbertiserPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"}
2019-01-18 21:04:15,300 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 128.194.6.141:7777/verifyRoute
2019-01-18 21:04:15,300 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] verifyRoute  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","[BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew]","zUw9r263RCgQo4IZaYOOq_6yKiEpqLpRsuK5A6_ixM0"]}
2019-01-18 21:04:15,385 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\",['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew'|'[]']) }"
2019-01-18 21:04:15,386 WARN e.c.u.SafeUtils [grizzly-http-server-6] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\",['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew'|'[]']) }
2019-01-18 21:04:15,386 WARN e.c.u.SafeUtils [grizzly-http-server-6] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.20.1/24\",['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew'|'[]']) }
2019-01-18 21:04:15,386 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 128.194.6.141:7777/postPathToken
2019-01-18 21:04:15,386 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] postPathToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["zUw9r263RCgQo4IZaYOOq_6yKiEpqLpRsuK5A6_ixM0","ipv4\"192.168.20.1/24\"","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","1"]}
2019-01-18 21:04:15,482 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"['16bj91RIO1KMnqMJODtbLNajC8TAwTjNYGECYnY-Urw', 'L6DkOYGOzmFYKOOQlCfiw56561qK9YSGorXDPdXsHKA']"
2019-01-18 21:04:15,482 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] token:"16bj91RIO1KMnqMJODtbLNajC8TAwTjNYGECYnY-Urw"
2019-01-18 21:04:15,483 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:04:15,483 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.20.2"}
2019-01-18 21:04:15,485 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:04:15,485 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.20.2"}
2019-01-18 21:04:15,570 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:04:15,570 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:04:15,570 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.20.2"}
2019-01-18 21:04:15,572 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:04:15,572 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.20.2"}
2019-01-18 21:04:15,653 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:04:15,653 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:04:15,653 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.101.1"}
2019-01-18 21:04:15,654 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:04:15,654 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.101.1"}
2019-01-18 21:04:15,734 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:04:15,734 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:04:15,734 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.101.1"}
2019-01-18 21:04:15,735 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:04:15,735 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.101.1"}
2019-01-18 21:04:15,815 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:04:15,815 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:04:15,815 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.100.2"}
2019-01-18 21:04:15,816 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:04:15,816 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.100.2"}
2019-01-18 21:04:15,897 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:04:15,898 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:04:15,898 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.100.2"}
2019-01-18 21:04:15,898 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:04:15,898 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.100.2"}
2019-01-18 21:04:15,979 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:04:15,979 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:04:15,979 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.102.1"}
2019-01-18 21:04:15,980 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:04:15,980 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.102.1"}
2019-01-18 21:04:16,060 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "000086ed17569947", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:04:16,060 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:04:16,061 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.102.1"}
2019-01-18 21:04:16,062 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:04:16,062 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.20.1/24","gateway":"192.168.102.1"}
2019-01-18 21:04:16,143 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "000086ed17569947", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:04:16,143 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 128.194.6.141:7777/whoami
2019-01-18 21:04:16,143 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] whoami  {"principal":"key_p100","otherValues":[]}
2019-01-18 21:04:16,224 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }"
2019-01-18 21:04:16,224 INFO e.c.u.SafeUtils [grizzly-http-server-6] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }
2019-01-18 21:04:16,224 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 128.194.6.141:7777/verifyAS
2019-01-18 21:04:16,224 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] verifyAS  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","zUw9r263RCgQo4IZaYOOq_6yKiEpqLpRsuK5A6_ixM0"]}
2019-01-18 21:04:16,361 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"Unsatisfied query"
2019-01-18 21:04:16,363 DEBUG e.c.u.HttpUtil [main] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew"],"safeToken":"zUw9r263RCgQo4IZaYOOq_6yKiEpqLpRsuK5A6_ixM0","prefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","adbertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"}
2019-01-18 21:04:16,363 INFO s.AuthorityMock [main] UserKeyFile:key_p12 sliceName:c2-tri IpPrefix:192.168.30.1/24 SafeServer:128.194.6.141:7777
2019-01-18 21:04:16,363 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:04:16,363 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"sdx","otherValues":["sdx"]}
2019-01-18 21:04:16,448 DEBUG e.c.u.SafeUtils [main] message:"['4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28']"
2019-01-18 21:04:16,448 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:04:16,448 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"sdx","otherValues":[]}
2019-01-18 21:04:16,532 DEBUG e.c.u.SafeUtils [main] message:"['wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o']"
2019-01-18 21:04:16,532 DEBUG e.c.u.SafeUtils [main] token:"wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o"
2019-01-18 21:04:16,532 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:04:16,532 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 21:04:16,611 DEBUG e.c.u.SafeUtils [main] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 21:04:16,611 INFO e.c.u.SafeUtils [main] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 21:04:16,611 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:04:16,611 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"tagauthority","otherValues":["tagauthority"]}
2019-01-18 21:04:16,696 DEBUG e.c.u.SafeUtils [main] message:"['0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc']"
2019-01-18 21:04:16,696 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:04:16,696 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"tagauthority","otherValues":[]}
2019-01-18 21:04:16,780 DEBUG e.c.u.SafeUtils [main] message:"['B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow']"
2019-01-18 21:04:16,780 DEBUG e.c.u.SafeUtils [main] token:"B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow"
2019-01-18 21:04:16,780 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:04:16,780 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"tagauthority","otherValues":[]}
2019-01-18 21:04:16,858 DEBUG e.c.u.SafeUtils [main] message:"{ '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }"
2019-01-18 21:04:16,858 INFO e.c.u.SafeUtils [main] { '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }
2019-01-18 21:04:16,858 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:04:16,858 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"geniroot","otherValues":["geniroot"]}
2019-01-18 21:04:16,943 DEBUG e.c.u.SafeUtils [main] message:"['w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo']"
2019-01-18 21:04:16,943 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:04:16,943 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"geniroot","otherValues":[]}
2019-01-18 21:04:17,025 DEBUG e.c.u.SafeUtils [main] message:"['yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY']"
2019-01-18 21:04:17,025 DEBUG e.c.u.SafeUtils [main] token:"yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY"
2019-01-18 21:04:17,025 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:04:17,025 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"geniroot","otherValues":[]}
2019-01-18 21:04:17,103 DEBUG e.c.u.SafeUtils [main] message:"{ 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }"
2019-01-18 21:04:17,103 INFO e.c.u.SafeUtils [main] { 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }
2019-01-18 21:04:17,103 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:04:17,103 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"rpkiroot","otherValues":["rpkiroot"]}
2019-01-18 21:04:17,185 DEBUG e.c.u.SafeUtils [main] message:"['FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE']"
2019-01-18 21:04:17,185 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:04:17,185 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 21:04:17,267 DEBUG e.c.u.SafeUtils [main] message:"['-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA']"
2019-01-18 21:04:17,267 DEBUG e.c.u.SafeUtils [main] token:"-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA"
2019-01-18 21:04:17,267 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:04:17,267 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 21:04:17,345 DEBUG e.c.u.SafeUtils [main] message:"{ 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }"
2019-01-18 21:04:17,345 INFO e.c.u.SafeUtils [main] { 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }
2019-01-18 21:04:17,345 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:04:17,345 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p1","otherValues":["key_p1"]}
2019-01-18 21:04:17,427 DEBUG e.c.u.SafeUtils [main] message:"['FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE']"
2019-01-18 21:04:17,427 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:04:17,427 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p1","otherValues":[]}
2019-01-18 21:04:17,509 DEBUG e.c.u.SafeUtils [main] message:"['Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 21:04:17,509 DEBUG e.c.u.SafeUtils [main] token:"Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034"
2019-01-18 21:04:17,509 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:04:17,509 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p1","otherValues":[]}
2019-01-18 21:04:17,587 DEBUG e.c.u.SafeUtils [main] message:"{ 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }"
2019-01-18 21:04:17,587 INFO e.c.u.SafeUtils [main] { 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }
2019-01-18 21:04:17,587 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:04:17,587 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p2","otherValues":["key_p2"]}
2019-01-18 21:04:17,671 DEBUG e.c.u.SafeUtils [main] message:"['SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA']"
2019-01-18 21:04:17,671 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:04:17,671 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p2","otherValues":[]}
2019-01-18 21:04:17,756 DEBUG e.c.u.SafeUtils [main] message:"['QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 21:04:17,756 DEBUG e.c.u.SafeUtils [main] token:"QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE"
2019-01-18 21:04:17,756 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:04:17,756 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p2","otherValues":[]}
2019-01-18 21:04:17,837 DEBUG e.c.u.SafeUtils [main] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }"
2019-01-18 21:04:17,837 INFO e.c.u.SafeUtils [main] { 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }
2019-01-18 21:04:17,837 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:04:17,837 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p3","otherValues":["key_p3"]}
2019-01-18 21:04:17,922 DEBUG e.c.u.SafeUtils [main] message:"['vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM']"
2019-01-18 21:04:17,922 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:04:17,922 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:04:18,008 DEBUG e.c.u.SafeUtils [main] message:"['HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 21:04:18,008 DEBUG e.c.u.SafeUtils [main] token:"HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ"
2019-01-18 21:04:18,008 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:04:18,008 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:04:18,089 DEBUG e.c.u.SafeUtils [main] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 21:04:18,089 INFO e.c.u.SafeUtils [main] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 21:04:18,089 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:04:18,090 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p4","otherValues":["key_p4"]}
2019-01-18 21:04:18,176 DEBUG e.c.u.SafeUtils [main] message:"['yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc']"
2019-01-18 21:04:18,176 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:04:18,176 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p4","otherValues":[]}
2019-01-18 21:04:18,262 DEBUG e.c.u.SafeUtils [main] message:"['6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 21:04:18,262 DEBUG e.c.u.SafeUtils [main] token:"6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo"
2019-01-18 21:04:18,262 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:04:18,262 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p4","otherValues":[]}
2019-01-18 21:04:18,343 DEBUG e.c.u.SafeUtils [main] message:"{ 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 21:04:18,343 INFO e.c.u.SafeUtils [main] { 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }
2019-01-18 21:04:18,343 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserEndorsement
2019-01-18 21:04:18,343 DEBUG e.c.u.SafeUtils [main] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 21:04:18,428 DEBUG e.c.u.SafeUtils [main] message:"['989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0']"
2019-01-18 21:04:18,428 DEBUG e.c.u.SafeUtils [main] token:"989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0"
2019-01-18 21:04:18,428 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:04:18,428 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["989xikaDvu54eTxLb_CRr5tWpZWpRD6-yCR1KdN6qv0","User"]}
2019-01-18 21:04:18,520 DEBUG e.c.u.SafeUtils [main] message:"['tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 21:04:18,520 DEBUG e.c.u.SafeUtils [main] token:"tFFlcESGwJcmhWiriqHXIc3YzUplVo-Pp4COuAFlxJc"
2019-01-18 21:04:18,520 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postProjectMembership
2019-01-18 21:04:18,520 DEBUG e.c.u.SafeUtils [main] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 21:04:18,607 DEBUG e.c.u.SafeUtils [main] message:"['p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4']"
2019-01-18 21:04:18,607 DEBUG e.c.u.SafeUtils [main] token:"p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4"
2019-01-18 21:04:18,607 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:04:18,607 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["p0hWaEIzP11OAWCniY4gmQk4dWJ7sG8hyamLDbI5ew4","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 21:04:18,697 DEBUG e.c.u.SafeUtils [main] message:"['suLbWJqs675Yk1HxjY1DrxBxRQFA1eNmhs2JmG1Y1Zc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 21:04:18,697 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 21:04:18,697 DEBUG e.c.u.SafeUtils [main] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 21:04:18,784 DEBUG e.c.u.SafeUtils [main] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 21:04:18,784 DEBUG e.c.u.SafeUtils [main] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 21:04:18,784 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 21:04:18,784 DEBUG e.c.u.SafeUtils [main] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 21:04:18,870 DEBUG e.c.u.SafeUtils [main] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 21:04:18,870 DEBUG e.c.u.SafeUtils [main] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 21:04:18,870 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSliceSet
2019-01-18 21:04:18,870 DEBUG e.c.u.SafeUtils [main] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 21:04:18,958 DEBUG e.c.u.SafeUtils [main] message:"['FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s']"
2019-01-18 21:04:18,958 DEBUG e.c.u.SafeUtils [main] token:"FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s"
2019-01-18 21:04:18,958 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:04:18,958 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["FQycMd7pezNheJVwGtdhaM8t-XgkGgFSP8-8xI8UO7s","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri"]}
2019-01-18 21:04:19,054 DEBUG e.c.u.SafeUtils [main] message:"['9rTdp7IQkMmqk2TO0I9l4skwya7buIIDcQzMWOGZXIc', '8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 21:04:19,054 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:04:19,054 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 21:04:19,142 DEBUG e.c.u.SafeUtils [main] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 21:04:19,142 DEBUG e.c.u.SafeUtils [main] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 21:04:19,142 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:04:19,142 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 21:04:19,230 DEBUG e.c.u.SafeUtils [main] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 21:04:19,230 DEBUG e.c.u.SafeUtils [main] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 21:04:19,230 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:04:19,230 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 21:04:19,318 DEBUG e.c.u.SafeUtils [main] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 21:04:19,318 DEBUG e.c.u.SafeUtils [main] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 21:04:19,318 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:04:19,318 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"]}
2019-01-18 21:04:19,411 DEBUG e.c.u.SafeUtils [main] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 21:04:19,411 DEBUG e.c.u.SafeUtils [main] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 21:04:19,411 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIPAllocate
2019-01-18 21:04:19,411 DEBUG e.c.u.SafeUtils [main] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 21:04:19,499 DEBUG e.c.u.SafeUtils [main] message:"['jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8']"
2019-01-18 21:04:19,499 DEBUG e.c.u.SafeUtils [main] token:"jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"
2019-01-18 21:04:19,499 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postDlgToken
2019-01-18 21:04:19,500 DEBUG e.c.u.SafeUtils [main] postDlgToken  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8","ipv4\"192.168.30.1/24\""]}
2019-01-18 21:04:19,588 DEBUG e.c.u.SafeUtils [main] message:"['9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E']"
2019-01-18 21:04:19,588 DEBUG e.c.u.SafeUtils [main] token:"9NAEIXoQle1oBwCSVYkhB1ETxDynBKOQV-xddIsIh3E"
2019-01-18 21:04:19,588 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateSubjectSet
2019-01-18 21:04:19,588 DEBUG e.c.u.SafeUtils [main] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["jDS18kiHIKRfL6t77oYRLlcwlyo1rgGI3wRLLmCegI8"]}
2019-01-18 21:04:19,687 DEBUG e.c.u.SafeUtils [main] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 21:04:19,687 DEBUG e.c.u.SafeUtils [main] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 21:04:19,687 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:04:19,687 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 21:04:19,767 DEBUG e.c.u.SafeUtils [main] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 21:04:19,767 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:04:19,767 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 21:04:19,847 DEBUG e.c.u.SafeUtils [main] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 21:04:19,847 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:04:19,847 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 21:04:19,925 DEBUG e.c.u.SafeUtils [main] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 21:04:19,926 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:04:19,926 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 21:04:20,005 DEBUG e.c.u.SafeUtils [main] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\") }"
2019-01-18 21:04:20,005 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postTagSet
2019-01-18 21:04:20,005 DEBUG e.c.u.SafeUtils [main] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 21:04:20,088 DEBUG e.c.u.SafeUtils [main] message:"['tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA']"
2019-01-18 21:04:20,088 DEBUG e.c.u.SafeUtils [main] token:"tW_EQE4IBqmCxVCKUPM6vds4jo-XHb5nAmzMZbtQPMA"
2019-01-18 21:04:20,088 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 21:04:20,088 DEBUG e.c.u.SafeUtils [main] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0","true"]}
2019-01-18 21:04:20,172 DEBUG e.c.u.SafeUtils [main] message:"['RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM']"
2019-01-18 21:04:20,172 DEBUG e.c.u.SafeUtils [main] token:"RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"
2019-01-18 21:04:20,172 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateTagSet
2019-01-18 21:04:20,173 DEBUG e.c.u.SafeUtils [main] updateTagSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 21:04:20,261 DEBUG e.c.u.SafeUtils [main] message:"['Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs', 'aPrceGWr-XTovrKwTdz2YncVleTtyeKtXNr0pSUmmxY']"
2019-01-18 21:04:20,262 DEBUG e.c.u.SafeUtils [main] token:"Lt5LDfJovxwv49XJ-aaYzRzokDZ803YL_cUHkW9ivfs"
2019-01-18 21:04:20,262 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateSubjectSet
2019-01-18 21:04:20,262 DEBUG e.c.u.SafeUtils [main] updateSubjectSet  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["RDYwLBlFulcgNja0ZA06fkt5hclJpC8R5574ceIuniM"]}
2019-01-18 21:04:20,345 DEBUG e.c.u.SafeUtils [main] message:"['8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c']"
2019-01-18 21:04:20,345 DEBUG e.c.u.SafeUtils [main] token:"8MzfsBuLlfOZPRTHYrC70zBzbkXSoSeeUfU0yLcJC-c"
2019-01-18 21:04:20,345 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 21:04:20,345 DEBUG e.c.u.SafeUtils [main] postUserTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag0"]}
2019-01-18 21:04:20,430 DEBUG e.c.u.SafeUtils [main] message:"['mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g']"
2019-01-18 21:04:20,430 DEBUG e.c.u.SafeUtils [main] token:"mCQzJN5K7OP9jm8KLWhM6pn4XYNQA-xtt5eblzn1N6g"
2019-01-18 21:04:20,430 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 21:04:20,430 DEBUG e.c.u.SafeUtils [main] postASTagAclEntry  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag0","ipv4\"192.168.30.1/24\""]}
2019-01-18 21:04:20,515 DEBUG e.c.u.SafeUtils [main] message:"['5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g']"
2019-01-18 21:04:20,515 DEBUG e.c.u.SafeUtils [main] token:"5KFigRfKWV1OD4x2oxGZLKoyeVtKajX5vjE3q4HTR6g"
2019-01-18 21:04:20,515 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 21:04:20,515 DEBUG e.c.u.SafeUtils [main] postCustomerConnectionPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 21:04:20,604 DEBUG e.c.u.SafeUtils [main] message:"['jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA']"
2019-01-18 21:04:20,604 DEBUG e.c.u.SafeUtils [main] token:"jvKy8_qLyI2JS30XccQITWB2ePvNbuI79XRmivvf1uA"
2019-01-18 21:04:20,604 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 21:04:20,604 DEBUG e.c.u.SafeUtils [main] postTagPrivilegePolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 21:04:20,691 DEBUG e.c.u.SafeUtils [main] message:"['rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA']"
2019-01-18 21:04:20,691 DEBUG e.c.u.SafeUtils [main] token:"rC9BYyB9H2Hz7rAbmpq8tfvACbZeQUUTFUwRAdSCLXA"
2019-01-18 21:04:20,691 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 21:04:20,691 DEBUG e.c.u.SafeUtils [main] postCustomerPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 21:04:20,780 DEBUG e.c.u.SafeUtils [main] message:"['phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA']"
2019-01-18 21:04:20,780 DEBUG e.c.u.SafeUtils [main] token:"phD7q-Er-5AgWKODNMMZe14MLuUF7YnG4ZiS_DhRNEA"
2019-01-18 21:04:20,780 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 21:04:20,780 DEBUG e.c.u.SafeUtils [main] postAuthorizeASPolicy  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":[]}
2019-01-18 21:04:20,867 DEBUG e.c.u.SafeUtils [main] message:"['Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII']"
2019-01-18 21:04:20,867 DEBUG e.c.u.SafeUtils [main] token:"Qhkeu34eJ3ebtMKIgaKtDQnVqwzKbuHhgD8AcvrtpII"
2019-01-18 21:04:20,867 INFO e.c.s.SliceManager [main] loadSlice c2-tri
2019-01-18 21:04:20,867 INFO e.c.s.SliceManager [main] loadSlice c2-tri
2019-01-18 21:04:24,791 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:04:24,791 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p12","otherValues":[]}
2019-01-18 21:04:24,873 DEBUG e.c.u.SafeUtils [main] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }"
2019-01-18 21:04:24,873 INFO e.c.u.SafeUtils [main] { 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }
2019-01-18 21:04:24,873 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/stitchrequest
2019-01-18 21:04:24,873 DEBUG e.c.u.HttpUtil [main] {"creservid":"15185b8c-bf26-47e1-98c7-72baf6ec48b4","ip":"192.168.30.1/24","cslice":"c2-tri","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","secret":"mysecret","sdxsite":"UNF (Jacksonville, FL) XO Rack","gateway":"192.168.30.2"}
2019-01-18 21:04:24,874 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/stitchrequest
2019-01-18 21:04:24,875 DEBUG e.c.u.HttpUtil [main] {"creservid":"15185b8c-bf26-47e1-98c7-72baf6ec48b4","ip":"192.168.30.1/24","cslice":"c2-tri","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","secret":"mysecret","sdxsite":"UNF (Jacksonville, FL) XO Rack","gateway":"192.168.30.2"}
2019-01-18 21:04:24,883 DEBUG e.s.c.RestService [grizzly-http-server-3] got sittch request UNF (Jacksonville, FL) XO Rack c2-tri 15185b8c-bf26-47e1-98c7-72baf6ec48b4 null 192.168.30.2 192.168.30.1/24
2019-01-18 21:04:24,883 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.133:7777/whoami
2019-01-18 21:04:24,883 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:04:24,968 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 21:04:24,968 INFO e.c.u.SafeUtils [grizzly-http-server-3] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 21:04:24,969 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.133:7777/whoami
2019-01-18 21:04:24,969 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] whoami  {"principal":"key_p103","otherValues":[]}
2019-01-18 21:04:25,054 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 21:04:25,054 INFO e.c.u.SafeUtils [grizzly-http-server-3] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 21:04:25,054 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 128.194.6.133:7777/authorizeStitchByUID
2019-01-18 21:04:25,054 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] authorizeStitchByUID  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri"]}
2019-01-18 21:04:25,159 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':approveStitchByUID('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c2-tri') }"
2019-01-18 21:04:27,154 DEBUG e.c.u.Exec [grizzly-http-server-3] 139.62.242.10:/bin/bash /root/ifaces.sh
2019-01-18 21:04:28,691 DEBUG e.c.u.Exec [grizzly-http-server-3] ens6

2019-01-18 21:04:28,691 DEBUG e.c.u.Exec [grizzly-http-server-3] exit-status: 0
2019-01-18 21:04:30,659 INFO e.c.s.SliceManager [grizzly-http-server-3] addLink stitch_e1_192_168_30_1_24 e1 200000000
2019-01-18 21:04:30,659 INFO e.c.s.SliceManager [grizzly-http-server-3] addLink stitch_e1_192_168_30_1_24 e1 200000000
2019-01-18 21:04:36,829 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Wait until following resources are active: stitch_e1_192_168_30_1_24
2019-01-18 21:04:36,829 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Wait until following resources are active: stitch_e1_192_168_30_1_24
2019-01-18 21:04:41,142 DEBUG e.c.s.SliceManager [grizzly-http-server-3] SliceManager: [clink0, stitch_e0_192_168_123_1_24, e0, plexuscontroller, c1, safe-server, stitch_e1_192_168_30_1_24, c0, e1, elink0, elink1]
2019-01-18 21:04:41,142 DEBUG e.c.s.SliceManager [grizzly-http-server-3] SliceManager: [clink0, stitch_e0_192_168_123_1_24, e0, plexuscontroller, c1, safe-server, stitch_e1_192_168_30_1_24, c0, e1, elink0, elink1]
2019-01-18 21:04:41,143 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: e0, state: Active
2019-01-18 21:04:41,143 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: e0, state: Active
2019-01-18 21:04:41,143 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:04:41,143 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:04:41,143 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: c1, state: Active
2019-01-18 21:04:41,143 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: c1, state: Active
2019-01-18 21:04:41,144 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: safe-server, state: Active
2019-01-18 21:04:41,144 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: safe-server, state: Active
2019-01-18 21:04:41,144 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: c0, state: Active
2019-01-18 21:04:41,144 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: c0, state: Active
2019-01-18 21:04:41,144 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: e1, state: Active
2019-01-18 21:04:41,144 DEBUG e.c.s.SliceManager [grizzly-http-server-3] [sdx-4-cnert] Resource: e1, state: Active
2019-01-18 21:04:41,146 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Resource: clink0, state: Active
2019-01-18 21:04:41,146 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Resource: clink0, state: Active
2019-01-18 21:04:41,146 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Resource: stitch_e0_192_168_123_1_24, state: Active
2019-01-18 21:04:41,146 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Resource: stitch_e0_192_168_123_1_24, state: Active
2019-01-18 21:04:41,147 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Resource: stitch_e1_192_168_30_1_24, state: Active
2019-01-18 21:04:41,147 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Resource: stitch_e1_192_168_30_1_24, state: Active
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Resource: elink0, state: Active
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Resource: elink0, state: Active
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Resource: elink1, state: Active
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Resource: elink1, state: Active
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Done, those  resources are active now: stitch_e1_192_168_30_1_24
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Done, those  resources are active now: stitch_e1_192_168_30_1_24
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: e0, Managment IP =  128.227.10.7
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: e0, Managment IP =  128.227.10.7
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: plexuscontroller, Managment IP =  128.194.6.135
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: plexuscontroller, Managment IP =  128.194.6.135
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: c1, Managment IP =  139.62.242.11
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: c1, Managment IP =  139.62.242.11
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: safe-server, Managment IP =  128.194.6.133
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: safe-server, Managment IP =  128.194.6.133
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: c0, Managment IP =  128.227.10.9
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: c0, Managment IP =  128.227.10.9
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: e1, Managment IP =  139.62.242.10
2019-01-18 21:04:41,148 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ComputeNode: e1, Managment IP =  139.62.242.10
2019-01-18 21:04:41,149 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Time interval: 2019.01.18.21.04.36 2019.01.18.21.04.41
2019-01-18 21:04:41,149 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Time interval: 2019.01.18.21.04.36 2019.01.18.21.04.41
2019-01-18 21:04:51,149 DEBUG e.c.u.Exec [grizzly-http-server-3] 139.62.242.10:/bin/bash /root/ifaces.sh
2019-01-18 21:04:52,691 DEBUG e.c.u.Exec [grizzly-http-server-3] ens6

2019-01-18 21:04:52,692 DEBUG e.c.u.Exec [grizzly-http-server-3] exit-status: 0
2019-01-18 21:05:22,692 DEBUG e.c.u.Exec [grizzly-http-server-3] 139.62.242.10:/bin/bash /root/ifaces.sh
2019-01-18 21:05:24,227 DEBUG e.c.u.Exec [grizzly-http-server-3] ens6
ens11

2019-01-18 21:05:24,227 DEBUG e.c.u.Exec [grizzly-http-server-3] exit-status: 0
2019-01-18 21:05:26,805 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ndllib TestDriver: START
2019-01-18 21:05:26,805 DEBUG e.c.s.SliceManager [grizzly-http-server-3] ndllib TestDriver: START
2019-01-18 21:05:27,519 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Finished Stitching, set ip address of the new interface to 192.168.30.2/24  time elapsed: 714

2019-01-18 21:05:27,519 DEBUG e.c.s.SliceManager [grizzly-http-server-3] Finished Stitching, set ip address of the new interface to 192.168.30.2/24  time elapsed: 714

2019-01-18 21:05:42,520 DEBUG e.c.s.SliceManager [grizzly-http-server-3] 139.62.242.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 21:05:42,520 DEBUG e.c.s.SliceManager [grizzly-http-server-3] 139.62.242.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 21:05:42,520 DEBUG e.c.u.Exec [grizzly-http-server-3] 139.62.242.10:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 21:05:44,067 DEBUG e.c.u.Exec [grizzly-http-server-3] 0000b6ac0b67bb4b

2019-01-18 21:05:44,067 DEBUG e.c.u.Exec [grizzly-http-server-3] exit-status: 0
2019-01-18 21:05:44,067 DEBUG e.s.n.Router [grizzly-http-server-3] Gateway 192.168.30.2 added to e1
2019-01-18 21:05:44,067 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:05:44,068 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"address":"192.168.30.1/24"}
2019-01-18 21:05:44,069 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:05:44,069 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"address":"192.168.30.1/24"}
2019-01-18 21:05:44,156 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-01-18 21:05:44,159 DEBUG e.c.u.HttpUtil [main] {"result":true,"gateway":"192.168.30.2","ip":"192.168.30.1/24","safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","reservID":"ac349930-732a-4e5f-b284-a008d4341b28","message":""}
2019-01-18 21:05:49,160 DEBUG e.c.u.Exec [main] 139.62.242.12:ifconfig eth1 192.168.30.2/24
2019-01-18 21:05:50,637 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:05:50,637 DEBUG e.c.u.Exec [main] 139.62.242.12:echo "ip route 192.168.1.1/16 192.168.30.1" >>/etc/quagga/zebra.conf  
2019-01-18 21:05:52,092 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:05:52,092 DEBUG e.c.u.Exec [main] 139.62.242.12:/etc/init.d/quagga restart
2019-01-18 21:05:53,527 DEBUG e.c.u.Exec [main] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): zebra (bgpd) (ripd) (ripngd) (ospfd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-01-18 21:05:54,527 DEBUG e.c.u.Exec [main] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra.
Starting Quagga monitor daemon: watchquagga.

2019-01-18 21:05:54,527 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:05:54,527 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:05:54,527 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p12","otherValues":[]}
2019-01-18 21:05:54,613 DEBUG e.c.u.SafeUtils [main] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }"
2019-01-18 21:05:54,613 INFO e.c.u.SafeUtils [main] { 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }
2019-01-18 21:05:54,613 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/notifyprefix
2019-01-18 21:05:54,613 DEBUG e.c.u.HttpUtil [main] {"dest":"192.168.30.1/24","gateway":"192.168.30.2","customer":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"}
2019-01-18 21:05:54,615 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/notifyprefix
2019-01-18 21:05:54,615 DEBUG e.c.u.HttpUtil [main] {"dest":"192.168.30.1/24","gateway":"192.168.30.2","customer":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"}
2019-01-18 21:05:54,625 DEBUG e.s.c.RestService [grizzly-http-server-4] got notifyprefix
2019-01-18 21:05:54,629 DEBUG e.c.u.HttpUtil [main] {"result":true,"safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","message":"received notification for 192.168.30.1/24"}
2019-01-18 21:05:54,630 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postInitRoute
2019-01-18 21:05:54,630 DEBUG e.c.u.SafeUtils [main] postInitRoute  {"principal":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","otherValues":["ipv4\"192.168.30.1/24\"","[Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","1"]}
2019-01-18 21:05:54,717 DEBUG e.c.u.SafeUtils [main] message:"['s0xFeIGkWrRmgOAgk6-RSKDTxL2zwC60v4MZR_B1DCo']"
2019-01-18 21:05:54,717 DEBUG e.c.u.SafeUtils [main] token:"s0xFeIGkWrRmgOAgk6-RSKDTxL2zwC60v4MZR_B1DCo"
2019-01-18 21:05:54,718 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/bgp
2019-01-18 21:05:54,718 DEBUG e.c.u.HttpUtil [main] {"route":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"s0xFeIGkWrRmgOAgk6-RSKDTxL2zwC60v4MZR_B1DCo","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","advertiserPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"}
2019-01-18 21:05:54,719 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/bgp
2019-01-18 21:05:54,719 DEBUG e.c.u.HttpUtil [main] {"route":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"s0xFeIGkWrRmgOAgk6-RSKDTxL2zwC60v4MZR_B1DCo","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","advertiserPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"}
2019-01-18 21:05:54,727 DEBUG e.s.c.RestService [grizzly-http-server-5] http://127.0.0.1:8883/
2019-01-18 21:05:54,728 DEBUG e.s.c.RestService [grizzly-http-server-5] got bgp advertisement {"route":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"s0xFeIGkWrRmgOAgk6-RSKDTxL2zwC60v4MZR_B1DCo","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","adbertiserPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"}
2019-01-18 21:05:54,728 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 128.194.6.133:7777/verifyRoute
2019-01-18 21:05:54,728 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] verifyRoute  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","[Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU]","s0xFeIGkWrRmgOAgk6-RSKDTxL2zwC60v4MZR_B1DCo"]}
2019-01-18 21:05:54,820 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU'|'[]']) }"
2019-01-18 21:05:54,820 WARN e.c.u.SafeUtils [grizzly-http-server-5] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU'|'[]']) }
2019-01-18 21:05:54,820 WARN e.c.u.SafeUtils [grizzly-http-server-5] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU'|'[]']) }
2019-01-18 21:05:54,820 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 128.194.6.133:7777/postPathToken
2019-01-18 21:05:54,820 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] postPathToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["s0xFeIGkWrRmgOAgk6-RSKDTxL2zwC60v4MZR_B1DCo","ipv4\"192.168.30.1/24\"","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","1"]}
2019-01-18 21:05:54,915 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"['jmqJhiJTZVwZnAtNIhpD_g-Y3YE5LCIWjhKyon_bVTQ', 'VDsd1uLUVZCBzqc_B8IAD9lVfERkevtp2_UyWNXwTzo']"
2019-01-18 21:05:54,915 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] token:"jmqJhiJTZVwZnAtNIhpD_g-Y3YE5LCIWjhKyon_bVTQ"
2019-01-18 21:05:54,916 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:05:54,916 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.30.2"}
2019-01-18 21:05:54,918 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:05:54,918 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.30.2"}
2019-01-18 21:05:55,007 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:05:55,007 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:05:55,007 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.30.2"}
2019-01-18 21:05:55,009 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:05:55,009 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.30.2"}
2019-01-18 21:05:55,096 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:05:55,096 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:05:55,096 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.162.2"}
2019-01-18 21:05:55,098 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:05:55,098 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.162.2"}
2019-01-18 21:05:55,181 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:05:55,181 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:05:55,181 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.162.2"}
2019-01-18 21:05:55,183 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:05:55,183 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.162.2"}
2019-01-18 21:05:55,268 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:05:55,268 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:05:55,268 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.160.2"}
2019-01-18 21:05:55,269 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:05:55,269 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.160.2"}
2019-01-18 21:05:55,354 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:05:55,354 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:05:55,355 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.160.2"}
2019-01-18 21:05:55,356 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:05:55,356 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.160.2"}
2019-01-18 21:05:55,441 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:05:55,441 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:05:55,441 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.161.2"}
2019-01-18 21:05:55,443 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:05:55,443 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.161.2"}
2019-01-18 21:05:55,526 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] [{"switch_id": "0000b2c96a000641", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:05:55,526 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:05:55,526 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.161.2"}
2019-01-18 21:05:55,527 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:05:55,527 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"destination":"192.168.30.1/24","gateway":"192.168.161.2"}
2019-01-18 21:05:55,607 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] [{"switch_id": "0000b2c96a000641", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:05:55,607 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 128.194.6.133:7777/whoami
2019-01-18 21:05:55,607 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] whoami  {"principal":"key_p103","otherValues":[]}
2019-01-18 21:05:55,688 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 21:05:55,688 INFO e.c.u.SafeUtils [grizzly-http-server-5] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 21:05:55,688 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 128.194.6.133:7777/verifyAS
2019-01-18 21:05:55,688 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] verifyAS  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","s0xFeIGkWrRmgOAgk6-RSKDTxL2zwC60v4MZR_B1DCo"]}
2019-01-18 21:05:55,771 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }"
2019-01-18 21:05:55,771 WARN e.c.u.SafeUtils [grizzly-http-server-5] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }
2019-01-18 21:05:55,772 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 128.194.6.133:7777/postAdvertise
2019-01-18 21:05:55,772 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] postAdvertise  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["ipv4\"192.168.30.1/24\"","[AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU]","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","1"]}
2019-01-18 21:05:55,858 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"['mBLEjY1Vsv6gUmOmKtTpK7xhlw-XZjbfcxzk4Syu4vE']"
2019-01-18 21:05:55,858 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] token:"mBLEjY1Vsv6gUmOmKtTpK7xhlw-XZjbfcxzk4Syu4vE"
2019-01-18 21:05:55,858 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://127.0.0.1:8881/sdx/bgp
2019-01-18 21:05:55,858 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"mBLEjY1Vsv6gUmOmKtTpK7xhlw-XZjbfcxzk4Syu4vE","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","advertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"}
2019-01-18 21:05:55,859 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://127.0.0.1:8881/sdx/bgp
2019-01-18 21:05:55,859 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"mBLEjY1Vsv6gUmOmKtTpK7xhlw-XZjbfcxzk4Syu4vE","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","advertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"}
2019-01-18 21:05:55,864 DEBUG e.s.c.RestService [grizzly-http-server-4] http://127.0.0.1:8881/
2019-01-18 21:05:55,864 DEBUG e.s.c.RestService [grizzly-http-server-4] got bgp advertisement {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"mBLEjY1Vsv6gUmOmKtTpK7xhlw-XZjbfcxzk4Syu4vE","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","adbertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"}
2019-01-18 21:05:55,864 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 128.194.6.150:7777/verifyRoute
2019-01-18 21:05:55,865 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] verifyRoute  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","[AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU]","mBLEjY1Vsv6gUmOmKtTpK7xhlw-XZjbfcxzk4Syu4vE"]}
2019-01-18 21:05:55,948 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU'|'[]']) }"
2019-01-18 21:05:55,948 WARN e.c.u.SafeUtils [grizzly-http-server-4] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU'|'[]']) }
2019-01-18 21:05:55,948 WARN e.c.u.SafeUtils [grizzly-http-server-4] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU'|'[]']) }
2019-01-18 21:05:55,948 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 128.194.6.150:7777/postPathToken
2019-01-18 21:05:55,948 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] postPathToken  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["mBLEjY1Vsv6gUmOmKtTpK7xhlw-XZjbfcxzk4Syu4vE","ipv4\"192.168.30.1/24\"","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","2"]}
2019-01-18 21:05:56,038 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"['_3W-uzGeo98XrWGE08CAwt6xq3FBdUwNQgL1nqY_WM4', '8t8Hi14_iis2pPodVr-zaf4D-MYm_3oPyo-iEWG4Ayw']"
2019-01-18 21:05:56,038 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] token:"_3W-uzGeo98XrWGE08CAwt6xq3FBdUwNQgL1nqY_WM4"
2019-01-18 21:05:56,039 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 21:05:56,039 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.123.1"}
2019-01-18 21:05:56,040 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 21:05:56,040 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.123.1"}
2019-01-18 21:05:56,122 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] [{"switch_id": "00004610952be34e", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:05:56,122 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 21:05:56,122 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.123.1"}
2019-01-18 21:05:56,123 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00004610952be34e
2019-01-18 21:05:56,123 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.123.1"}
2019-01-18 21:05:56,204 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] [{"switch_id": "00004610952be34e", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:05:56,204 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 21:05:56,204 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.122.1"}
2019-01-18 21:05:56,205 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 21:05:56,205 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.122.1"}
2019-01-18 21:05:56,290 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] [{"switch_id": "00003ed27f29ef49", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:05:56,290 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 21:05:56,290 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.122.1"}
2019-01-18 21:05:56,292 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00003ed27f29ef49
2019-01-18 21:05:56,292 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.122.1"}
2019-01-18 21:05:56,377 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] [{"switch_id": "00003ed27f29ef49", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:05:56,377 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 21:05:56,377 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.120.1"}
2019-01-18 21:05:56,378 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 21:05:56,378 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.120.1"}
2019-01-18 21:05:56,465 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] [{"switch_id": "00000a24fc5c274a", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:05:56,465 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 21:05:56,465 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.120.1"}
2019-01-18 21:05:56,466 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00000a24fc5c274a
2019-01-18 21:05:56,466 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.120.1"}
2019-01-18 21:05:56,551 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] [{"switch_id": "00000a24fc5c274a", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:05:56,551 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 21:05:56,551 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.121.2"}
2019-01-18 21:05:56,553 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 21:05:56,553 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.121.2"}
2019-01-18 21:05:56,639 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] [{"switch_id": "00008a51e23fe247", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-01-18 21:05:56,639 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 21:05:56,639 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.121.2"}
2019-01-18 21:05:56,640 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://128.194.6.149:8080/router/00008a51e23fe247
2019-01-18 21:05:56,640 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"destination":"192.168.30.1/24","gateway":"192.168.121.2"}
2019-01-18 21:05:56,725 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] [{"switch_id": "00008a51e23fe247", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-01-18 21:05:56,725 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 128.194.6.150:7777/whoami
2019-01-18 21:05:56,726 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] whoami  {"principal":"key_p101","otherValues":[]}
2019-01-18 21:05:56,811 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }"
2019-01-18 21:05:56,811 INFO e.c.u.SafeUtils [grizzly-http-server-4] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk') }
2019-01-18 21:05:56,811 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 128.194.6.150:7777/verifyAS
2019-01-18 21:05:56,811 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] verifyAS  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","mBLEjY1Vsv6gUmOmKtTpK7xhlw-XZjbfcxzk4Syu4vE"]}
2019-01-18 21:05:56,898 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",'2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }"
2019-01-18 21:05:56,898 WARN e.c.u.SafeUtils [grizzly-http-server-4] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",'2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0') }
2019-01-18 21:05:56,898 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 128.194.6.150:7777/postAdvertise
2019-01-18 21:05:56,898 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] postAdvertise  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["ipv4\"192.168.30.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk,AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","2"]}
2019-01-18 21:05:56,991 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"['QFzTBDc82kB6vuVBOAC_WbOS9Bg_8hrW5XfcF6sOijA']"
2019-01-18 21:05:56,991 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] token:"QFzTBDc82kB6vuVBOAC_WbOS9Bg_8hrW5XfcF6sOijA"
2019-01-18 21:05:56,991 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://127.0.0.1:8880/sdx/bgp
2019-01-18 21:05:56,991 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"QFzTBDc82kB6vuVBOAC_WbOS9Bg_8hrW5XfcF6sOijA","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","advertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:05:56,992 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://127.0.0.1:8880/sdx/bgp
2019-01-18 21:05:56,993 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"QFzTBDc82kB6vuVBOAC_WbOS9Bg_8hrW5XfcF6sOijA","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","advertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:05:57,000 DEBUG e.s.c.RestService [grizzly-http-server-7] http://127.0.0.1:8880/
2019-01-18 21:05:57,001 DEBUG e.s.c.RestService [grizzly-http-server-7] got bgp advertisement {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"QFzTBDc82kB6vuVBOAC_WbOS9Bg_8hrW5XfcF6sOijA","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","adbertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:05:57,001 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] 128.194.6.141:7777/verifyRoute
2019-01-18 21:05:57,001 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] verifyRoute  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk,AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU]","QFzTBDc82kB6vuVBOAC_WbOS9Bg_8hrW5XfcF6sOijA"]}
2019-01-18 21:05:57,090 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk','AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU'|'[]']) }"
2019-01-18 21:05:57,090 WARN e.c.u.SafeUtils [grizzly-http-server-7] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk','AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU'|'[]']) }
2019-01-18 21:05:57,091 WARN e.c.u.SafeUtils [grizzly-http-server-7] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.30.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk','AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU'|'[]']) }
2019-01-18 21:05:57,091 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] 128.194.6.141:7777/postPathToken
2019-01-18 21:05:57,091 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] postPathToken  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["QFzTBDc82kB6vuVBOAC_WbOS9Bg_8hrW5XfcF6sOijA","ipv4\"192.168.30.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","3"]}
2019-01-18 21:05:57,188 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] message:"['o6MKoNmnv4GcWhWSuza1vBlGnbv6e78uhyHDRrMZhdE', 'i-zGXKne2LGOO6sxwRJhYIpvoOm7Fp_JL6V_vnta9p8']"
2019-01-18 21:05:57,188 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] token:"o6MKoNmnv4GcWhWSuza1vBlGnbv6e78uhyHDRrMZhdE"
2019-01-18 21:05:57,188 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:05:57,188 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.103.1"}
2019-01-18 21:05:57,190 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:05:57,190 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.103.1"}
2019-01-18 21:05:57,275 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "000086ed17569947", "command_result": [{"result": "success", "details": "Add route [route_id=5]"}]}]
2019-01-18 21:05:57,275 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:05:57,275 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.103.1"}
2019-01-18 21:05:57,277 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:05:57,277 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.103.1"}
2019-01-18 21:05:57,362 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "000086ed17569947", "command_result": [{"result": "success", "details": "Add route [route_id=6]"}]}]
2019-01-18 21:05:57,362 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:05:57,362 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.102.2"}
2019-01-18 21:05:57,363 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:05:57,364 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.102.2"}
2019-01-18 21:05:57,446 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add route [route_id=5]"}]}]
2019-01-18 21:05:57,446 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:05:57,446 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.102.2"}
2019-01-18 21:05:57,447 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:05:57,447 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.102.2"}
2019-01-18 21:05:57,528 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add route [route_id=6]"}]}]
2019-01-18 21:05:57,528 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:05:57,529 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.100.1"}
2019-01-18 21:05:57,530 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:05:57,530 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.100.1"}
2019-01-18 21:05:57,614 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add route [route_id=5]"}]}]
2019-01-18 21:05:57,614 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:05:57,614 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.100.1"}
2019-01-18 21:05:57,616 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:05:57,616 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.100.1"}
2019-01-18 21:05:57,701 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add route [route_id=6]"}]}]
2019-01-18 21:05:57,701 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:05:57,701 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.101.2"}
2019-01-18 21:05:57,703 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:05:57,703 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.101.2"}
2019-01-18 21:05:57,789 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=5]"}]}]
2019-01-18 21:05:57,789 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:05:57,789 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.101.2"}
2019-01-18 21:05:57,791 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:05:57,791 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.101.2"}
2019-01-18 21:05:57,876 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=6]"}]}]
2019-01-18 21:05:57,880 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"QFzTBDc82kB6vuVBOAC_WbOS9Bg_8hrW5XfcF6sOijA","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","adbertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0"}
2019-01-18 21:05:57,884 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"QFzTBDc82kB6vuVBOAC_WbOS9Bg_8hrW5XfcF6sOijA","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","adbertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk"}
2019-01-18 21:05:57,887 DEBUG e.c.u.HttpUtil [main] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU"],"safeToken":"mBLEjY1Vsv6gUmOmKtTpK7xhlw-XZjbfcxzk4Syu4vE","prefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","adbertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"}
2019-01-18 21:05:57,887 INFO s.AuthorityMock [main] UserKeyFile:key_p13 sliceName:c3-tri IpPrefix:192.168.40.1/24 SafeServer:128.194.6.141:7777
2019-01-18 21:05:57,887 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:05:57,887 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"sdx","otherValues":["sdx"]}
2019-01-18 21:05:57,982 DEBUG e.c.u.SafeUtils [main] message:"['4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28']"
2019-01-18 21:05:57,982 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:05:57,982 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"sdx","otherValues":[]}
2019-01-18 21:05:58,069 DEBUG e.c.u.SafeUtils [main] message:"['wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o']"
2019-01-18 21:05:58,069 DEBUG e.c.u.SafeUtils [main] token:"wTKprBdQd4nzh-EEzb8FE4_t8EC2vbAqVnX-pkkNJ2o"
2019-01-18 21:05:58,069 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:05:58,070 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"sdx","otherValues":[]}
2019-01-18 21:05:58,152 DEBUG e.c.u.SafeUtils [main] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }"
2019-01-18 21:05:58,152 INFO e.c.u.SafeUtils [main] { '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28') }
2019-01-18 21:05:58,152 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:05:58,152 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"tagauthority","otherValues":["tagauthority"]}
2019-01-18 21:05:58,239 DEBUG e.c.u.SafeUtils [main] message:"['0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc']"
2019-01-18 21:05:58,239 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:05:58,239 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"tagauthority","otherValues":[]}
2019-01-18 21:05:58,322 DEBUG e.c.u.SafeUtils [main] message:"['B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow']"
2019-01-18 21:05:58,323 DEBUG e.c.u.SafeUtils [main] token:"B1v1LgtOW9lAKFJA7xkT8c8T3eZ69xdfdXQMfElW5Ow"
2019-01-18 21:05:58,323 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:05:58,323 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"tagauthority","otherValues":[]}
2019-01-18 21:05:58,401 DEBUG e.c.u.SafeUtils [main] message:"{ '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }"
2019-01-18 21:05:58,401 INFO e.c.u.SafeUtils [main] { '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc') }
2019-01-18 21:05:58,401 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:05:58,401 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"geniroot","otherValues":["geniroot"]}
2019-01-18 21:05:58,492 DEBUG e.c.u.SafeUtils [main] message:"['w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo']"
2019-01-18 21:05:58,492 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:05:58,492 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"geniroot","otherValues":[]}
2019-01-18 21:05:58,580 DEBUG e.c.u.SafeUtils [main] message:"['yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY']"
2019-01-18 21:05:58,580 DEBUG e.c.u.SafeUtils [main] token:"yBhBu32sjMWjgNhT4jnWhQzasrhow3PDfGW4UNgl5wY"
2019-01-18 21:05:58,580 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:05:58,580 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"geniroot","otherValues":[]}
2019-01-18 21:05:58,660 DEBUG e.c.u.SafeUtils [main] message:"{ 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }"
2019-01-18 21:05:58,660 INFO e.c.u.SafeUtils [main] { 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo') }
2019-01-18 21:05:58,660 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:05:58,660 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"rpkiroot","otherValues":["rpkiroot"]}
2019-01-18 21:05:58,744 DEBUG e.c.u.SafeUtils [main] message:"['FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE']"
2019-01-18 21:05:58,744 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:05:58,744 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 21:05:58,829 DEBUG e.c.u.SafeUtils [main] message:"['-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA']"
2019-01-18 21:05:58,829 DEBUG e.c.u.SafeUtils [main] token:"-M-ZXcgQI-xc6E4t5V198xmwCGH0uOJno_rTz1q9xtA"
2019-01-18 21:05:58,829 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:05:58,829 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"rpkiroot","otherValues":[]}
2019-01-18 21:05:58,909 DEBUG e.c.u.SafeUtils [main] message:"{ 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }"
2019-01-18 21:05:58,909 INFO e.c.u.SafeUtils [main] { 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE') }
2019-01-18 21:05:58,909 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:05:58,909 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p1","otherValues":["key_p1"]}
2019-01-18 21:05:58,995 DEBUG e.c.u.SafeUtils [main] message:"['FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE']"
2019-01-18 21:05:58,995 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:05:58,995 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p1","otherValues":[]}
2019-01-18 21:05:59,082 DEBUG e.c.u.SafeUtils [main] message:"['Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034']"
2019-01-18 21:05:59,082 DEBUG e.c.u.SafeUtils [main] token:"Oq-h2P8Rg9EPCHI2j1goA1rWMNenQ1C2v76g_MCd034"
2019-01-18 21:05:59,082 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:05:59,082 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p1","otherValues":[]}
2019-01-18 21:05:59,164 DEBUG e.c.u.SafeUtils [main] message:"{ 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }"
2019-01-18 21:05:59,164 INFO e.c.u.SafeUtils [main] { 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE') }
2019-01-18 21:05:59,164 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:05:59,164 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p2","otherValues":["key_p2"]}
2019-01-18 21:05:59,252 DEBUG e.c.u.SafeUtils [main] message:"['SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA']"
2019-01-18 21:05:59,252 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:05:59,252 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p2","otherValues":[]}
2019-01-18 21:05:59,337 DEBUG e.c.u.SafeUtils [main] message:"['QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE']"
2019-01-18 21:05:59,337 DEBUG e.c.u.SafeUtils [main] token:"QCHu01lKvth71nj5gzfdzKz3Rdk8mMa94ZjP4fP0yyE"
2019-01-18 21:05:59,337 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:05:59,337 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p2","otherValues":[]}
2019-01-18 21:05:59,419 DEBUG e.c.u.SafeUtils [main] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }"
2019-01-18 21:05:59,419 INFO e.c.u.SafeUtils [main] { 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA') }
2019-01-18 21:05:59,419 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:05:59,419 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p3","otherValues":["key_p3"]}
2019-01-18 21:05:59,507 DEBUG e.c.u.SafeUtils [main] message:"['vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM']"
2019-01-18 21:05:59,507 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:05:59,507 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:05:59,595 DEBUG e.c.u.SafeUtils [main] message:"['HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ']"
2019-01-18 21:05:59,595 DEBUG e.c.u.SafeUtils [main] token:"HnyqF-UuWFoKRTC51ODS8BiIw8y-R388UARSRa-lhiQ"
2019-01-18 21:05:59,595 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:05:59,595 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:05:59,677 DEBUG e.c.u.SafeUtils [main] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 21:05:59,677 INFO e.c.u.SafeUtils [main] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 21:05:59,677 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIdSet
2019-01-18 21:05:59,677 DEBUG e.c.u.SafeUtils [main] postIdSet  {"principal":"key_p4","otherValues":["key_p4"]}
2019-01-18 21:05:59,765 DEBUG e.c.u.SafeUtils [main] message:"['yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc']"
2019-01-18 21:05:59,765 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSubjectSet
2019-01-18 21:05:59,765 DEBUG e.c.u.SafeUtils [main] postSubjectSet  {"principal":"key_p4","otherValues":[]}
2019-01-18 21:05:59,853 DEBUG e.c.u.SafeUtils [main] message:"['6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo']"
2019-01-18 21:05:59,854 DEBUG e.c.u.SafeUtils [main] token:"6wzfpKOwVJ7tncjzhZAMlwZl0usbfDb-GavMroJBvAo"
2019-01-18 21:05:59,854 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:05:59,854 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p4","otherValues":[]}
2019-01-18 21:05:59,936 DEBUG e.c.u.SafeUtils [main] message:"{ 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }"
2019-01-18 21:05:59,936 INFO e.c.u.SafeUtils [main] { 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc') }
2019-01-18 21:05:59,936 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserEndorsement
2019-01-18 21:05:59,936 DEBUG e.c.u.SafeUtils [main] postUserEndorsement  {"principal":"FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 21:06:00,023 DEBUG e.c.u.SafeUtils [main] message:"['1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y']"
2019-01-18 21:06:00,023 DEBUG e.c.u.SafeUtils [main] token:"1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y"
2019-01-18 21:06:00,023 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:06:00,023 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["1K0NSZWWmuGwjThEATaL4_x8jnh-wyjPlFADFeUWO_Y","User"]}
2019-01-18 21:06:00,115 DEBUG e.c.u.SafeUtils [main] message:"['60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 21:06:00,115 DEBUG e.c.u.SafeUtils [main] token:"60HoX6W9Hp_2Jn_eyk-a0tokXKVenRIQ4cOVaJVlW5c"
2019-01-18 21:06:00,115 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postProjectMembership
2019-01-18 21:06:00,115 DEBUG e.c.u.SafeUtils [main] postProjectMembership  {"principal":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","true"]}
2019-01-18 21:06:00,203 DEBUG e.c.u.SafeUtils [main] message:"['DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg']"
2019-01-18 21:06:00,203 DEBUG e.c.u.SafeUtils [main] token:"DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg"
2019-01-18 21:06:00,203 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:06:00,203 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["DusXxDo2Y3ZNZfajbyPCZHAEFvOL1JAIOo-Jw8umgsg","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1"]}
2019-01-18 21:06:00,296 DEBUG e.c.u.SafeUtils [main] message:"['1R6Oy_LWTFMJ0ClIjG1Vev7zMkv94TPz-ltdWpqpsa4', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 21:06:00,297 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postStandardSliceControlSet
2019-01-18 21:06:00,297 DEBUG e.c.u.SafeUtils [main] postStandardSliceControlSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 21:06:00,385 DEBUG e.c.u.SafeUtils [main] message:"['8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc']"
2019-01-18 21:06:00,385 DEBUG e.c.u.SafeUtils [main] token:"8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc"
2019-01-18 21:06:00,385 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postStandardSliceDefaultPrivilegeSet
2019-01-18 21:06:00,385 DEBUG e.c.u.SafeUtils [main] postStandardSliceDefaultPrivilegeSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":[]}
2019-01-18 21:06:00,472 DEBUG e.c.u.SafeUtils [main] message:"['VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ']"
2019-01-18 21:06:00,472 DEBUG e.c.u.SafeUtils [main] token:"VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"
2019-01-18 21:06:00,472 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postSliceSet
2019-01-18 21:06:00,472 DEBUG e.c.u.SafeUtils [main] postSliceSet  {"principal":"vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA:project1","8LdH1PSmWD0zNTobnwDLb_JbnpS0SoCPF_biZxZYbMc","VdpocA8vTwDuA8cSG43N55PBQRY10-MnHufM_g61zsQ"]}
2019-01-18 21:06:00,560 DEBUG e.c.u.SafeUtils [main] message:"['XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0']"
2019-01-18 21:06:00,560 DEBUG e.c.u.SafeUtils [main] token:"XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0"
2019-01-18 21:06:00,560 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/passDelegation
2019-01-18 21:06:00,560 DEBUG e.c.u.SafeUtils [main] passDelegation  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["XnWC34nRl7hVy-dRigNTaXvVPZHecvUPZL-LS-8R1P0","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri"]}
2019-01-18 21:06:00,653 DEBUG e.c.u.SafeUtils [main] message:"['LfZU0h-HnS2U4OuoI1w_qV9r8lf81daYL40tj7iqDPE', 'qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 21:06:00,653 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:06:00,653 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 21:06:00,740 DEBUG e.c.u.SafeUtils [main] message:"['9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY']"
2019-01-18 21:06:00,740 DEBUG e.c.u.SafeUtils [main] token:"9PG6pYjY_3LFGZBpGEjCGRs5siJSAQ7Ms77NZ9KOvkY"
2019-01-18 21:06:00,740 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:06:00,740 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 21:06:00,827 DEBUG e.c.u.SafeUtils [main] message:"['9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY']"
2019-01-18 21:06:00,828 DEBUG e.c.u.SafeUtils [main] token:"9z7rk4SJFKCSDKKuxPlgZvucdubzhNc9KupwqheDVoY"
2019-01-18 21:06:00,828 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:06:00,828 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 21:06:00,915 DEBUG e.c.u.SafeUtils [main] message:"['Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg']"
2019-01-18 21:06:00,915 DEBUG e.c.u.SafeUtils [main] token:"Ig580C1a_KnGcqasikLovPDa0KRgdK826U33cw-dEAg"
2019-01-18 21:06:00,915 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserAclEntry
2019-01-18 21:06:00,915 DEBUG e.c.u.SafeUtils [main] postUserAclEntry  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"]}
2019-01-18 21:06:01,006 DEBUG e.c.u.SafeUtils [main] message:"['G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740']"
2019-01-18 21:06:01,006 DEBUG e.c.u.SafeUtils [main] token:"G64w6FmDDHuqDEDwHIk_aUc8J0jkImw7wSW3dPyt740"
2019-01-18 21:06:01,006 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postIPAllocate
2019-01-18 21:06:01,006 DEBUG e.c.u.SafeUtils [main] postIPAllocate  {"principal":"FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-01-18 21:06:01,091 DEBUG e.c.u.SafeUtils [main] message:"['6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM']"
2019-01-18 21:06:01,091 DEBUG e.c.u.SafeUtils [main] token:"6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"
2019-01-18 21:06:01,091 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postDlgToken
2019-01-18 21:06:01,091 DEBUG e.c.u.SafeUtils [main] postDlgToken  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM","ipv4\"192.168.40.1/24\""]}
2019-01-18 21:06:01,175 DEBUG e.c.u.SafeUtils [main] message:"['DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI']"
2019-01-18 21:06:01,175 DEBUG e.c.u.SafeUtils [main] token:"DM__03BOnJ5t8Z7yufwD8o_i_p3LbmARiuLrWQYjSLI"
2019-01-18 21:06:01,176 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateSubjectSet
2019-01-18 21:06:01,176 DEBUG e.c.u.SafeUtils [main] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["6Gdv0HmUmqezTpgne66seQpfMl-2_e5iDB9ZI80p0IM"]}
2019-01-18 21:06:01,260 DEBUG e.c.u.SafeUtils [main] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 21:06:01,260 DEBUG e.c.u.SafeUtils [main] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 21:06:01,260 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:06:01,260 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 21:06:01,341 DEBUG e.c.u.SafeUtils [main] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 21:06:01,341 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:06:01,341 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 21:06:01,421 DEBUG e.c.u.SafeUtils [main] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 21:06:01,421 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:06:01,421 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 21:06:01,500 DEBUG e.c.u.SafeUtils [main] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 21:06:01,500 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/authorizeOwnPrefix
2019-01-18 21:06:01,500 DEBUG e.c.u.SafeUtils [main] authorizeOwnPrefix  {"principal":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 21:06:01,583 DEBUG e.c.u.SafeUtils [main] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\") }"
2019-01-18 21:06:01,583 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postTagSet
2019-01-18 21:06:01,583 DEBUG e.c.u.SafeUtils [main] postTagSet  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 21:06:01,666 DEBUG e.c.u.SafeUtils [main] message:"['CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs']"
2019-01-18 21:06:01,666 DEBUG e.c.u.SafeUtils [main] token:"CTAIdCo0DIELsuZTnK1LQd9bCFePlnWabIs8q67TQfs"
2019-01-18 21:06:01,666 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postGrantTagPriv
2019-01-18 21:06:01,666 DEBUG e.c.u.SafeUtils [main] postGrantTagPriv  {"principal":"0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1","true"]}
2019-01-18 21:06:01,757 DEBUG e.c.u.SafeUtils [main] message:"['vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI']"
2019-01-18 21:06:01,757 DEBUG e.c.u.SafeUtils [main] token:"vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"
2019-01-18 21:06:01,757 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateTagSet
2019-01-18 21:06:01,757 DEBUG e.c.u.SafeUtils [main] updateTagSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 21:06:01,848 DEBUG e.c.u.SafeUtils [main] message:"['CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc', 'ZKdSuXbehvrphEQNeTSDn2jW1TRvqZk8R0gc4gJ47oM']"
2019-01-18 21:06:01,848 DEBUG e.c.u.SafeUtils [main] token:"CuHGvPi_PkZdp2yalBkNZIso_WofuKDJMCmRHmc9Zkc"
2019-01-18 21:06:01,848 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/updateSubjectSet
2019-01-18 21:06:01,849 DEBUG e.c.u.SafeUtils [main] updateSubjectSet  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["vUpZtIg1c-Gb-GQNAV0bTOvqB3tn8iM7SQYoee3TBmI"]}
2019-01-18 21:06:01,935 DEBUG e.c.u.SafeUtils [main] message:"['qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY']"
2019-01-18 21:06:01,936 DEBUG e.c.u.SafeUtils [main] token:"qbJXbrnt-lkFh2pYa7Ld91d0A1ASWLLhJCn_fHVgJwY"
2019-01-18 21:06:01,936 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postUserTagAclEntry
2019-01-18 21:06:01,936 DEBUG e.c.u.SafeUtils [main] postUserTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:tag1"]}
2019-01-18 21:06:02,021 DEBUG e.c.u.SafeUtils [main] message:"['Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38']"
2019-01-18 21:06:02,021 DEBUG e.c.u.SafeUtils [main] token:"Q0ffwUXxZ851Sjipz1G7u9zaDQZFjvabC7OujuQ8x38"
2019-01-18 21:06:02,021 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postASTagAclEntry
2019-01-18 21:06:02,021 DEBUG e.c.u.SafeUtils [main] postASTagAclEntry  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc:astag1","ipv4\"192.168.40.1/24\""]}
2019-01-18 21:06:02,108 DEBUG e.c.u.SafeUtils [main] message:"['UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE']"
2019-01-18 21:06:02,108 DEBUG e.c.u.SafeUtils [main] token:"UoxgkAO_0Y9OCY9Xv4em4lzdvew12ZUnvYTyPMDIaOE"
2019-01-18 21:06:02,108 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postCustomerConnectionPolicy
2019-01-18 21:06:02,108 DEBUG e.c.u.SafeUtils [main] postCustomerConnectionPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 21:06:02,194 DEBUG e.c.u.SafeUtils [main] message:"['ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c']"
2019-01-18 21:06:02,194 DEBUG e.c.u.SafeUtils [main] token:"ndeeWV5E-QqkTzE6TGja4pxq0VtVQMeACd1yqj5Xg8c"
2019-01-18 21:06:02,194 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postTagPrivilegePolicy
2019-01-18 21:06:02,194 DEBUG e.c.u.SafeUtils [main] postTagPrivilegePolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 21:06:02,280 DEBUG e.c.u.SafeUtils [main] message:"['X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY']"
2019-01-18 21:06:02,280 DEBUG e.c.u.SafeUtils [main] token:"X23NSp5zeKY9dMySLn9pQv1YxXQuyE6zUW6aIgv6pyY"
2019-01-18 21:06:02,280 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postCustomerPolicy
2019-01-18 21:06:02,280 DEBUG e.c.u.SafeUtils [main] postCustomerPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 21:06:02,367 DEBUG e.c.u.SafeUtils [main] message:"['YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM']"
2019-01-18 21:06:02,367 DEBUG e.c.u.SafeUtils [main] token:"YFQR2AS8wdFKLFflt-kqAF6_5tqdnA0Q9EJ2HCtPSpM"
2019-01-18 21:06:02,367 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postAuthorizeASPolicy
2019-01-18 21:06:02,367 DEBUG e.c.u.SafeUtils [main] postAuthorizeASPolicy  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":[]}
2019-01-18 21:06:02,454 DEBUG e.c.u.SafeUtils [main] message:"['enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s']"
2019-01-18 21:06:02,454 DEBUG e.c.u.SafeUtils [main] token:"enLucu16TtebXFiT3sAi2mTXSKsV-GpOMMPTPpR8J4s"
2019-01-18 21:06:02,454 INFO e.c.s.SliceManager [main] loadSlice c3-tri
2019-01-18 21:06:02,454 INFO e.c.s.SliceManager [main] loadSlice c3-tri
2019-01-18 21:06:03,326 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:06:03,326 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p13","otherValues":[]}
2019-01-18 21:06:03,407 DEBUG e.c.u.SafeUtils [main] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }"
2019-01-18 21:06:03,408 INFO e.c.u.SafeUtils [main] { 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }
2019-01-18 21:06:03,408 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/stitchrequest
2019-01-18 21:06:03,408 DEBUG e.c.u.HttpUtil [main] {"creservid":"bb93b386-b022-4589-b679-e26d7e0e7bfe","ip":"192.168.40.1/24","cslice":"c3-tri","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","secret":"mysecret","sdxsite":"UNF (Jacksonville, FL) XO Rack","gateway":"192.168.40.2"}
2019-01-18 21:06:03,409 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/stitchrequest
2019-01-18 21:06:03,409 DEBUG e.c.u.HttpUtil [main] {"creservid":"bb93b386-b022-4589-b679-e26d7e0e7bfe","ip":"192.168.40.1/24","cslice":"c3-tri","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","secret":"mysecret","sdxsite":"UNF (Jacksonville, FL) XO Rack","gateway":"192.168.40.2"}
2019-01-18 21:06:03,417 DEBUG e.s.c.RestService [grizzly-http-server-6] got sittch request UNF (Jacksonville, FL) XO Rack c3-tri bb93b386-b022-4589-b679-e26d7e0e7bfe null 192.168.40.2 192.168.40.1/24
2019-01-18 21:06:03,417 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 128.194.6.133:7777/whoami
2019-01-18 21:06:03,417 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] whoami  {"principal":"key_p3","otherValues":[]}
2019-01-18 21:06:03,501 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }"
2019-01-18 21:06:03,501 INFO e.c.u.SafeUtils [grizzly-http-server-6] { 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM') }
2019-01-18 21:06:03,501 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 128.194.6.133:7777/whoami
2019-01-18 21:06:03,501 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] whoami  {"principal":"key_p103","otherValues":[]}
2019-01-18 21:06:03,586 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 21:06:03,587 INFO e.c.u.SafeUtils [grizzly-http-server-6] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 21:06:03,587 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 128.194.6.133:7777/authorizeStitchByUID
2019-01-18 21:06:03,587 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] authorizeStitchByUID  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri"]}
2019-01-18 21:06:03,673 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':approveStitchByUID('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM:c3-tri') }"
2019-01-18 21:06:05,851 DEBUG e.c.u.Exec [grizzly-http-server-6] 139.62.242.10:/bin/bash /root/ifaces.sh
2019-01-18 21:06:07,407 DEBUG e.c.u.Exec [grizzly-http-server-6] ens6
ens11

2019-01-18 21:06:07,407 DEBUG e.c.u.Exec [grizzly-http-server-6] exit-status: 0
2019-01-18 21:06:09,423 INFO e.c.s.SliceManager [grizzly-http-server-6] addLink stitch_e1_192_168_40_1_24 e1 200000000
2019-01-18 21:06:09,423 INFO e.c.s.SliceManager [grizzly-http-server-6] addLink stitch_e1_192_168_40_1_24 e1 200000000
2019-01-18 21:06:15,788 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Wait until following resources are active: stitch_e1_192_168_40_1_24
2019-01-18 21:06:15,788 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Wait until following resources are active: stitch_e1_192_168_40_1_24
2019-01-18 21:06:20,161 DEBUG e.c.s.SliceManager [grizzly-http-server-6] SliceManager: [c1, e0, clink0, c0, stitch_e1_192_168_30_1_24, stitch_e1_192_168_40_1_24, elink1, safe-server, e1, stitch_e0_192_168_123_1_24, plexuscontroller, elink0]
2019-01-18 21:06:20,161 DEBUG e.c.s.SliceManager [grizzly-http-server-6] SliceManager: [c1, e0, clink0, c0, stitch_e1_192_168_30_1_24, stitch_e1_192_168_40_1_24, elink1, safe-server, e1, stitch_e0_192_168_123_1_24, plexuscontroller, elink0]
2019-01-18 21:06:20,161 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: c1, state: Active
2019-01-18 21:06:20,161 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: c1, state: Active
2019-01-18 21:06:20,162 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: e0, state: Active
2019-01-18 21:06:20,162 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: e0, state: Active
2019-01-18 21:06:20,162 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: c0, state: Active
2019-01-18 21:06:20,162 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: c0, state: Active
2019-01-18 21:06:20,162 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: safe-server, state: Active
2019-01-18 21:06:20,162 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: safe-server, state: Active
2019-01-18 21:06:20,163 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: e1, state: Active
2019-01-18 21:06:20,163 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: e1, state: Active
2019-01-18 21:06:20,163 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:06:20,163 DEBUG e.c.s.SliceManager [grizzly-http-server-6] [sdx-4-cnert] Resource: plexuscontroller, state: Active
2019-01-18 21:06:20,164 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: clink0, state: Active
2019-01-18 21:06:20,164 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: clink0, state: Active
2019-01-18 21:06:20,165 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: stitch_e1_192_168_30_1_24, state: Active
2019-01-18 21:06:20,165 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: stitch_e1_192_168_30_1_24, state: Active
2019-01-18 21:06:20,165 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: stitch_e1_192_168_40_1_24, state: Active
2019-01-18 21:06:20,165 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: stitch_e1_192_168_40_1_24, state: Active
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: elink1, state: Active
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: elink1, state: Active
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: stitch_e0_192_168_123_1_24, state: Active
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: stitch_e0_192_168_123_1_24, state: Active
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: elink0, state: Active
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Resource: elink0, state: Active
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Done, those  resources are active now: stitch_e1_192_168_40_1_24
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Done, those  resources are active now: stitch_e1_192_168_40_1_24
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: c1, Managment IP =  139.62.242.11
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: c1, Managment IP =  139.62.242.11
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: e0, Managment IP =  128.227.10.7
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: e0, Managment IP =  128.227.10.7
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: c0, Managment IP =  128.227.10.9
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: c0, Managment IP =  128.227.10.9
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: safe-server, Managment IP =  128.194.6.133
2019-01-18 21:06:20,167 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: safe-server, Managment IP =  128.194.6.133
2019-01-18 21:06:20,168 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: e1, Managment IP =  139.62.242.10
2019-01-18 21:06:20,168 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: e1, Managment IP =  139.62.242.10
2019-01-18 21:06:20,168 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: plexuscontroller, Managment IP =  128.194.6.135
2019-01-18 21:06:20,168 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ComputeNode: plexuscontroller, Managment IP =  128.194.6.135
2019-01-18 21:06:20,168 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Time interval: 2019.01.18.21.06.15 2019.01.18.21.06.20
2019-01-18 21:06:20,168 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Time interval: 2019.01.18.21.06.15 2019.01.18.21.06.20
2019-01-18 21:06:30,168 DEBUG e.c.u.Exec [grizzly-http-server-6] 139.62.242.10:/bin/bash /root/ifaces.sh
2019-01-18 21:06:31,683 DEBUG e.c.u.Exec [grizzly-http-server-6] ens6
ens11

2019-01-18 21:06:31,683 DEBUG e.c.u.Exec [grizzly-http-server-6] exit-status: 0
2019-01-18 21:07:01,683 DEBUG e.c.u.Exec [grizzly-http-server-6] 139.62.242.10:/bin/bash /root/ifaces.sh
2019-01-18 21:07:03,231 DEBUG e.c.u.Exec [grizzly-http-server-6] ens6
ens11
ens12

2019-01-18 21:07:03,231 DEBUG e.c.u.Exec [grizzly-http-server-6] exit-status: 0
2019-01-18 21:07:05,506 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ndllib TestDriver: START
2019-01-18 21:07:05,506 DEBUG e.c.s.SliceManager [grizzly-http-server-6] ndllib TestDriver: START
2019-01-18 21:07:06,239 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Finished Stitching, set ip address of the new interface to 192.168.40.2/24  time elapsed: 733

2019-01-18 21:07:06,239 DEBUG e.c.s.SliceManager [grizzly-http-server-6] Finished Stitching, set ip address of the new interface to 192.168.40.2/24  time elapsed: 733

2019-01-18 21:07:21,240 DEBUG e.c.s.SliceManager [grizzly-http-server-6] 139.62.242.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 21:07:21,240 DEBUG e.c.s.SliceManager [grizzly-http-server-6] 139.62.242.10 run commands:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 21:07:21,240 DEBUG e.c.u.Exec [grizzly-http-server-6] 139.62.242.10:/bin/bash ~/ovsbridge.sh 128.194.6.135:6633
2019-01-18 21:07:22,759 DEBUG e.c.u.Exec [grizzly-http-server-6] 0000b6ac0b67bb4b

2019-01-18 21:07:22,759 DEBUG e.c.u.Exec [grizzly-http-server-6] exit-status: 0
2019-01-18 21:07:22,759 DEBUG e.s.n.Router [grizzly-http-server-6] Gateway 192.168.40.2 added to e1
2019-01-18 21:07:22,759 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:22,760 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"address":"192.168.40.1/24"}
2019-01-18 21:07:22,761 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:22,761 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"address":"192.168.40.1/24"}
2019-01-18 21:07:22,846 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add address [address_id=3]"}]}]
2019-01-18 21:07:22,850 DEBUG e.c.u.HttpUtil [main] {"result":true,"gateway":"192.168.40.2","ip":"192.168.40.1/24","safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","reservID":"53b9183f-2c88-4c89-abe0-766bb49d9b02","message":""}
2019-01-18 21:07:27,850 DEBUG e.c.u.Exec [main] 139.62.242.14:ifconfig eth1 192.168.40.2/24
2019-01-18 21:07:29,298 DEBUG e.c.u.Exec [main] SIOCSIFADDR: No such device
eth1: ERROR while getting interface flags: No such device
SIOCSIFNETMASK: No such device

2019-01-18 21:07:29,298 DEBUG e.c.u.Exec [main] exit-status: 255
2019-01-18 21:07:29,298 DEBUG e.c.u.Exec [main] 139.62.242.14:echo "ip route 192.168.1.1/16 192.168.40.1" >>/etc/quagga/zebra.conf  
2019-01-18 21:07:31,798 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:07:31,798 DEBUG e.c.u.Exec [main] 139.62.242.14:/etc/init.d/quagga restart
2019-01-18 21:07:33,255 DEBUG e.c.u.Exec [main] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): (ospfd) zebra (bgpd) (ripd) (ripngd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-01-18 21:07:34,255 DEBUG e.c.u.Exec [main] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra ospfd (not started without config file).
Starting Quagga monitor daemon: watchquagga.

2019-01-18 21:07:34,255 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:07:34,255 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:07:34,255 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p13","otherValues":[]}
2019-01-18 21:07:34,342 DEBUG e.c.u.SafeUtils [main] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }"
2019-01-18 21:07:34,342 INFO e.c.u.SafeUtils [main] { 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }
2019-01-18 21:07:34,342 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/notifyprefix
2019-01-18 21:07:34,342 DEBUG e.c.u.HttpUtil [main] {"dest":"192.168.40.1/24","gateway":"192.168.40.2","customer":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"}
2019-01-18 21:07:34,343 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/notifyprefix
2019-01-18 21:07:34,343 DEBUG e.c.u.HttpUtil [main] {"dest":"192.168.40.1/24","gateway":"192.168.40.2","customer":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"}
2019-01-18 21:07:34,353 DEBUG e.s.c.RestService [grizzly-http-server-7] got notifyprefix
2019-01-18 21:07:34,356 DEBUG e.c.u.HttpUtil [main] {"result":true,"safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","message":"received notification for 192.168.40.1/24"}
2019-01-18 21:07:34,356 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/postInitRoute
2019-01-18 21:07:34,356 DEBUG e.c.u.SafeUtils [main] postInitRoute  {"principal":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","otherValues":["ipv4\"192.168.40.1/24\"","[LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","1"]}
2019-01-18 21:07:34,446 DEBUG e.c.u.SafeUtils [main] message:"['E74XKq7jrV9R0zGJ3gqC6Z0HF6-r9JYoNPFHwSO5PYQ']"
2019-01-18 21:07:34,446 DEBUG e.c.u.SafeUtils [main] token:"E74XKq7jrV9R0zGJ3gqC6Z0HF6-r9JYoNPFHwSO5PYQ"
2019-01-18 21:07:34,446 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/bgp
2019-01-18 21:07:34,447 DEBUG e.c.u.HttpUtil [main] {"route":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"],"safeToken":"E74XKq7jrV9R0zGJ3gqC6Z0HF6-r9JYoNPFHwSO5PYQ","prefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","advertiserPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"}
2019-01-18 21:07:34,448 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/bgp
2019-01-18 21:07:34,448 DEBUG e.c.u.HttpUtil [main] {"route":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"],"safeToken":"E74XKq7jrV9R0zGJ3gqC6Z0HF6-r9JYoNPFHwSO5PYQ","prefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","advertiserPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"}
2019-01-18 21:07:34,456 DEBUG e.s.c.RestService [grizzly-http-server-8] http://127.0.0.1:8883/
2019-01-18 21:07:34,456 DEBUG e.s.c.RestService [grizzly-http-server-8] got bgp advertisement {"route":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"],"safeToken":"E74XKq7jrV9R0zGJ3gqC6Z0HF6-r9JYoNPFHwSO5PYQ","prefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","adbertiserPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"}
2019-01-18 21:07:34,456 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] 128.194.6.133:7777/verifyRoute
2019-01-18 21:07:34,456 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] verifyRoute  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","[LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc]","E74XKq7jrV9R0zGJ3gqC6Z0HF6-r9JYoNPFHwSO5PYQ"]}
2019-01-18 21:07:34,541 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\",['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc'|'[]']) }"
2019-01-18 21:07:34,541 WARN e.c.u.SafeUtils [grizzly-http-server-8] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\",['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc'|'[]']) }
2019-01-18 21:07:34,541 WARN e.c.u.SafeUtils [grizzly-http-server-8] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.40.1/24\",['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc'|'[]']) }
2019-01-18 21:07:34,541 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] 128.194.6.133:7777/postPathToken
2019-01-18 21:07:34,541 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] postPathToken  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["E74XKq7jrV9R0zGJ3gqC6Z0HF6-r9JYoNPFHwSO5PYQ","ipv4\"192.168.40.1/24\"","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","1"]}
2019-01-18 21:07:34,638 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] message:"['a8OaZna4PxY7tJ19hxxvrxURbYYcE_G8WXqvfelbmw8', '4k5AvXpjeyA2kjC3U7E-XqCwl2ynThDZH-JXFjNFsxM']"
2019-01-18 21:07:34,638 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] token:"a8OaZna4PxY7tJ19hxxvrxURbYYcE_G8WXqvfelbmw8"
2019-01-18 21:07:34,638 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:34,638 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.40.2"}
2019-01-18 21:07:34,640 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:34,640 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.40.2"}
2019-01-18 21:07:34,726 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=5]"}]}]
2019-01-18 21:07:34,726 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:34,726 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.40.2"}
2019-01-18 21:07:34,727 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:34,727 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.40.2"}
2019-01-18 21:07:34,813 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=6]"}]}]
2019-01-18 21:07:34,813 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:34,813 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.162.2"}
2019-01-18 21:07:34,814 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:34,814 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.162.2"}
2019-01-18 21:07:34,897 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add route [route_id=5]"}]}]
2019-01-18 21:07:34,898 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:34,898 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.162.2"}
2019-01-18 21:07:34,899 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:34,899 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.162.2"}
2019-01-18 21:07:34,978 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add route [route_id=6]"}]}]
2019-01-18 21:07:34,979 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:34,979 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.160.2"}
2019-01-18 21:07:34,979 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:34,979 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.160.2"}
2019-01-18 21:07:35,059 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add route [route_id=5]"}]}]
2019-01-18 21:07:35,059 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:35,059 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.160.2"}
2019-01-18 21:07:35,060 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:35,060 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.160.2"}
2019-01-18 21:07:35,142 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add route [route_id=6]"}]}]
2019-01-18 21:07:35,142 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:35,142 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.161.2"}
2019-01-18 21:07:35,143 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:35,143 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.161.2"}
2019-01-18 21:07:35,224 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "0000b2c96a000641", "command_result": [{"result": "success", "details": "Add route [route_id=5]"}]}]
2019-01-18 21:07:35,224 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:35,224 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.161.2"}
2019-01-18 21:07:35,225 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:35,225 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.40.1/24","gateway":"192.168.161.2"}
2019-01-18 21:07:35,306 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "0000b2c96a000641", "command_result": [{"result": "success", "details": "Add route [route_id=6]"}]}]
2019-01-18 21:07:35,306 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] 128.194.6.133:7777/whoami
2019-01-18 21:07:35,306 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] whoami  {"principal":"key_p103","otherValues":[]}
2019-01-18 21:07:35,395 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }"
2019-01-18 21:07:35,395 INFO e.c.u.SafeUtils [grizzly-http-server-8] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g') }
2019-01-18 21:07:35,395 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] 128.194.6.133:7777/verifyAS
2019-01-18 21:07:35,395 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] verifyAS  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk","E74XKq7jrV9R0zGJ3gqC6Z0HF6-r9JYoNPFHwSO5PYQ"]}
2019-01-18 21:07:35,520 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] message:"Unsatisfied query"
2019-01-18 21:07:35,522 DEBUG e.c.u.HttpUtil [main] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc"],"safeToken":"E74XKq7jrV9R0zGJ3gqC6Z0HF6-r9JYoNPFHwSO5PYQ","prefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","adbertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g"}
2019-01-18 21:07:35,523 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:07:35,523 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p10","otherValues":[]}
2019-01-18 21:07:35,602 DEBUG e.c.u.SafeUtils [main] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }"
2019-01-18 21:07:35,602 INFO e.c.u.SafeUtils [main] { 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }
2019-01-18 21:07:35,602 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:07:35,602 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.10.1/24","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","target_prefix":"192.168.20.1/24"}
2019-01-18 21:07:35,603 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:07:35,603 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.10.1/24","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","target_prefix":"192.168.20.1/24"}
2019-01-18 21:07:35,611 DEBUG e.s.c.RestService [grizzly-http-server-8] got link request between 192.168.10.1/24 and 192.168.20.1/24
2019-01-18 21:07:35,612 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] 128.194.6.141:7777/authZByUserAttr
2019-01-18 21:07:35,612 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] authZByUserAttr  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\""]}
2019-01-18 21:07:35,700 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':authZByUserAttr('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys','BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew',ipv4\"192.168.10.1/24\",ipv4\"192.168.20.1/24\") }"
2019-01-18 21:07:35,702 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:35,702 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.10.1/24","source":"192.168.20.1/24","gateway":"192.168.10.2"}
2019-01-18 21:07:35,703 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:35,703 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.10.1/24","source":"192.168.20.1/24","gateway":"192.168.10.2"}
2019-01-18 21:07:35,789 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=7]"}]}]
2019-01-18 21:07:35,789 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:35,789 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.20.1/24","source":"192.168.10.1/24","gateway":"192.168.20.2"}
2019-01-18 21:07:35,790 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:35,790 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.20.1/24","source":"192.168.10.1/24","gateway":"192.168.20.2"}
2019-01-18 21:07:35,876 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=8]"}]}]
2019-01-18 21:07:35,880 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-01-18 21:07:35,880 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:07:35,880 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p11","otherValues":[]}
2019-01-18 21:07:35,962 DEBUG e.c.u.SafeUtils [main] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }"
2019-01-18 21:07:35,962 INFO e.c.u.SafeUtils [main] { 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }
2019-01-18 21:07:35,962 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:07:35,962 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.20.1/24","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","target_prefix":"192.168.10.1/24"}
2019-01-18 21:07:35,964 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:07:35,964 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.20.1/24","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","target_prefix":"192.168.10.1/24"}
2019-01-18 21:07:35,971 DEBUG e.s.c.RestService [grizzly-http-server-9] got link request between 192.168.20.1/24 and 192.168.10.1/24
2019-01-18 21:07:35,971 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] 128.194.6.141:7777/authZByUserAttr
2019-01-18 21:07:35,971 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] authZByUserAttr  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 21:07:36,068 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':authZByUserAttr('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.20.1/24\",ipv4\"192.168.10.1/24\") }"
2019-01-18 21:07:36,068 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:36,068 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.20.1/24","source":"192.168.10.1/24","gateway":"192.168.20.2"}
2019-01-18 21:07:36,069 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:36,069 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.20.1/24","source":"192.168.10.1/24","gateway":"192.168.20.2"}
2019-01-18 21:07:36,155 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=9]"}]}]
2019-01-18 21:07:36,155 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:36,155 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.20.1/24","gateway":"192.168.10.2"}
2019-01-18 21:07:36,156 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:36,156 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.20.1/24","gateway":"192.168.10.2"}
2019-01-18 21:07:36,242 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=10]"}]}]
2019-01-18 21:07:36,247 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-01-18 21:07:36,247 INFO e.c.s.SliceManager [main] loadSlice c0-tri
2019-01-18 21:07:36,247 INFO e.c.s.SliceManager [main] loadSlice c0-tri
2019-01-18 21:07:36,891 DEBUG e.c.u.Exec [main] 128.194.6.151:ping  -c 1 192.168.20.2
2019-01-18 21:07:38,476 DEBUG e.c.u.Exec [main] PING 192.168.20.2 (192.168.20.2) 56(84) bytes of data.
64 bytes from 192.168.20.2: icmp_seq=1 ttl=63 time=0.976 ms

--- 192.168.20.2 ping statistics ---
1 packets transmitted, 1 received, 0% packet loss, time 0ms
rtt min/avg/max/mdev = 0.976/0.976/0.976/0.000 ms

2019-01-18 21:07:38,476 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:07:38,476 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:07:38,476 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p10","otherValues":[]}
2019-01-18 21:07:38,558 DEBUG e.c.u.SafeUtils [main] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }"
2019-01-18 21:07:38,558 INFO e.c.u.SafeUtils [main] { 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }
2019-01-18 21:07:38,558 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:07:38,558 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.10.1/24","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","target_prefix":"192.168.30.1/24"}
2019-01-18 21:07:38,560 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:07:38,560 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.10.1/24","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","target_prefix":"192.168.30.1/24"}
2019-01-18 21:07:38,565 DEBUG e.s.c.RestService [grizzly-http-server-10] got link request between 192.168.10.1/24 and 192.168.30.1/24
2019-01-18 21:07:38,566 DEBUG e.c.u.SafeUtils [grizzly-http-server-10] 128.194.6.141:7777/authZByUserAttr
2019-01-18 21:07:38,566 DEBUG e.c.u.SafeUtils [grizzly-http-server-10] authZByUserAttr  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\"","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 21:07:38,655 DEBUG e.c.u.SafeUtils [grizzly-http-server-10] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':authZByUserAttr('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.10.1/24\",ipv4\"192.168.30.1/24\") }"
2019-01-18 21:07:38,656 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:07:38,656 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.102.1"}
2019-01-18 21:07:38,657 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:07:38,657 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.102.1"}
2019-01-18 21:07:38,741 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "000086ed17569947", "command_result": [{"result": "success", "details": "Add route [route_id=7]"}]}]
2019-01-18 21:07:38,742 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:07:38,742 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.100.2"}
2019-01-18 21:07:38,743 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:07:38,743 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.100.2"}
2019-01-18 21:07:38,827 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add route [route_id=7]"}]}]
2019-01-18 21:07:38,827 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:07:38,827 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.101.1"}
2019-01-18 21:07:38,828 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:07:38,828 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.101.1"}
2019-01-18 21:07:38,911 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add route [route_id=7]"}]}]
2019-01-18 21:07:38,911 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:38,911 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.10.2"}
2019-01-18 21:07:38,912 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:38,912 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.10.2"}
2019-01-18 21:07:38,992 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=11]"}]}]
2019-01-18 21:07:38,992 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:38,992 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.101.2"}
2019-01-18 21:07:38,993 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:07:38,993 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.101.2"}
2019-01-18 21:07:39,076 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=12]"}]}]
2019-01-18 21:07:39,076 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:07:39,076 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.100.1"}
2019-01-18 21:07:39,077 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:07:39,077 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.100.1"}
2019-01-18 21:07:39,161 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add route [route_id=8]"}]}]
2019-01-18 21:07:39,161 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:07:39,161 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.102.2"}
2019-01-18 21:07:39,163 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:07:39,163 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.102.2"}
2019-01-18 21:07:39,248 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add route [route_id=8]"}]}]
2019-01-18 21:07:39,248 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:07:39,248 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"null"}
2019-01-18 21:07:39,249 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:07:39,249 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"null"}
2019-01-18 21:07:39,331 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:07:39,331 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"null"}
2019-01-18 21:07:39,332 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"result": "failure", "details": "Invalid [gateway] value. illegal IP address string passed to inet_aton"}
2019-01-18 21:07:39,334 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-01-18 21:07:39,334 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:07:39,334 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p12","otherValues":[]}
2019-01-18 21:07:39,415 DEBUG e.c.u.SafeUtils [main] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }"
2019-01-18 21:07:39,415 INFO e.c.u.SafeUtils [main] { 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }
2019-01-18 21:07:39,415 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:07:39,415 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.30.1/24","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","target_prefix":"192.168.10.1/24"}
2019-01-18 21:07:39,417 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:07:39,417 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.30.1/24","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","target_prefix":"192.168.10.1/24"}
2019-01-18 21:07:39,425 DEBUG e.s.c.RestService [grizzly-http-server-9] got link request between 192.168.30.1/24 and 192.168.10.1/24
2019-01-18 21:07:39,425 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] 128.194.6.133:7777/authZByUserAttr
2019-01-18 21:07:39,425 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] authZByUserAttr  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 21:07:39,515 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':authZByUserAttr('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.30.1/24\",ipv4\"192.168.10.1/24\") }"
2019-01-18 21:07:39,517 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:39,517 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.161.2"}
2019-01-18 21:07:39,518 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:39,518 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.161.2"}
2019-01-18 21:07:39,604 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "0000b2c96a000641", "command_result": [{"result": "success", "details": "Add route [route_id=7]"}]}]
2019-01-18 21:07:39,604 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:39,604 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.160.2"}
2019-01-18 21:07:39,606 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:39,606 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.160.2"}
2019-01-18 21:07:39,692 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add route [route_id=7]"}]}]
2019-01-18 21:07:39,692 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:39,692 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.162.2"}
2019-01-18 21:07:39,693 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:39,693 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.162.2"}
2019-01-18 21:07:39,779 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add route [route_id=7]"}]}]
2019-01-18 21:07:39,779 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:39,779 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.30.2"}
2019-01-18 21:07:39,781 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:39,781 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.30.2"}
2019-01-18 21:07:39,866 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=7]"}]}]
2019-01-18 21:07:39,866 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:39,866 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.162.1"}
2019-01-18 21:07:39,868 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:39,868 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.162.1"}
2019-01-18 21:07:39,950 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=8]"}]}]
2019-01-18 21:07:39,950 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:39,950 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.160.1"}
2019-01-18 21:07:39,951 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:39,951 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.160.1"}
2019-01-18 21:07:40,032 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add route [route_id=8]"}]}]
2019-01-18 21:07:40,032 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:40,033 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.161.1"}
2019-01-18 21:07:40,034 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:40,034 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.161.1"}
2019-01-18 21:07:40,115 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add route [route_id=8]"}]}]
2019-01-18 21:07:40,115 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:40,115 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"null"}
2019-01-18 21:07:40,116 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:40,117 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"null"}
2019-01-18 21:07:40,199 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:40,200 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"null"}
2019-01-18 21:07:40,200 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"result": "failure", "details": "Invalid [gateway] value. illegal IP address string passed to inet_aton"}
2019-01-18 21:07:40,203 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-01-18 21:07:40,203 INFO e.c.s.SliceManager [main] loadSlice c0-tri
2019-01-18 21:07:40,203 INFO e.c.s.SliceManager [main] loadSlice c0-tri
2019-01-18 21:07:40,925 DEBUG e.c.u.Exec [main] 128.194.6.151:ping  -c 1 192.168.30.2
2019-01-18 21:07:42,498 DEBUG e.c.u.Exec [main] PING 192.168.30.2 (192.168.30.2) 56(84) bytes of data.
64 bytes from 192.168.30.2: icmp_seq=1 ttl=52 time=67.1 ms

--- 192.168.30.2 ping statistics ---
1 packets transmitted, 1 received, 0% packet loss, time 0ms
rtt min/avg/max/mdev = 67.199/67.199/67.199/0.000 ms

2019-01-18 21:07:42,498 DEBUG e.c.u.Exec [main] exit-status: 0
2019-01-18 21:07:42,498 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:07:42,498 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p10","otherValues":[]}
2019-01-18 21:07:42,580 DEBUG e.c.u.SafeUtils [main] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }"
2019-01-18 21:07:42,580 INFO e.c.u.SafeUtils [main] { 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys') }
2019-01-18 21:07:42,580 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:07:42,580 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.10.1/24","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","target_prefix":"192.168.40.1/24"}
2019-01-18 21:07:42,582 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:07:42,582 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.10.1/24","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","target_prefix":"192.168.40.1/24"}
2019-01-18 21:07:42,588 DEBUG e.s.c.RestService [grizzly-http-server-11] got link request between 192.168.10.1/24 and 192.168.40.1/24
2019-01-18 21:07:42,590 DEBUG e.c.u.HttpUtil [main] target prefix unrecognized.
2019-01-18 21:07:42,591 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:07:42,591 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p13","otherValues":[]}
2019-01-18 21:07:42,672 DEBUG e.c.u.SafeUtils [main] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }"
2019-01-18 21:07:42,672 INFO e.c.u.SafeUtils [main] { 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }
2019-01-18 21:07:42,672 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:07:42,672 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.40.1/24","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","target_prefix":"192.168.10.1/24"}
2019-01-18 21:07:42,674 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:07:42,674 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.40.1/24","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","target_prefix":"192.168.10.1/24"}
2019-01-18 21:07:42,681 DEBUG e.s.c.RestService [grizzly-http-server-10] got link request between 192.168.40.1/24 and 192.168.10.1/24
2019-01-18 21:07:42,681 DEBUG e.c.u.SafeUtils [grizzly-http-server-10] 128.194.6.133:7777/authZByUserAttr
2019-01-18 21:07:42,681 DEBUG e.c.u.SafeUtils [grizzly-http-server-10] authZByUserAttr  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys","ipv4\"192.168.10.1/24\""]}
2019-01-18 21:07:42,772 DEBUG e.c.u.SafeUtils [grizzly-http-server-10] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':authZByUserAttr('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys',ipv4\"192.168.40.1/24\",ipv4\"192.168.10.1/24\") }"
2019-01-18 21:07:42,773 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:42,774 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.40.1/24","source":"192.168.10.1/24","gateway":"192.168.161.2"}
2019-01-18 21:07:42,775 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:42,775 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.40.1/24","source":"192.168.10.1/24","gateway":"192.168.161.2"}
2019-01-18 21:07:42,860 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "0000b2c96a000641", "command_result": [{"result": "success", "details": "Add route [route_id=8]"}]}]
2019-01-18 21:07:42,861 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:42,861 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.40.1/24","source":"192.168.10.1/24","gateway":"192.168.160.2"}
2019-01-18 21:07:42,862 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:42,862 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.40.1/24","source":"192.168.10.1/24","gateway":"192.168.160.2"}
2019-01-18 21:07:42,947 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add route [route_id=9]"}]}]
2019-01-18 21:07:42,947 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:42,947 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.40.1/24","source":"192.168.10.1/24","gateway":"192.168.162.2"}
2019-01-18 21:07:42,949 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:42,949 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.40.1/24","source":"192.168.10.1/24","gateway":"192.168.162.2"}
2019-01-18 21:07:43,033 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add route [route_id=9]"}]}]
2019-01-18 21:07:43,033 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:43,033 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.40.1/24","source":"192.168.10.1/24","gateway":"192.168.40.2"}
2019-01-18 21:07:43,034 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:43,035 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.40.1/24","source":"192.168.10.1/24","gateway":"192.168.40.2"}
2019-01-18 21:07:43,118 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=9]"}]}]
2019-01-18 21:07:43,119 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:43,119 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.40.1/24","gateway":"192.168.162.1"}
2019-01-18 21:07:43,120 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:07:43,120 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.40.1/24","gateway":"192.168.162.1"}
2019-01-18 21:07:43,204 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=10]"}]}]
2019-01-18 21:07:43,205 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:43,205 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.40.1/24","gateway":"192.168.160.1"}
2019-01-18 21:07:43,206 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000a292759f454d
2019-01-18 21:07:43,206 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.40.1/24","gateway":"192.168.160.1"}
2019-01-18 21:07:43,294 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "0000a292759f454d", "command_result": [{"result": "success", "details": "Add route [route_id=10]"}]}]
2019-01-18 21:07:43,294 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:43,294 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.40.1/24","gateway":"192.168.161.1"}
2019-01-18 21:07:43,295 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000d2ee727f9445
2019-01-18 21:07:43,295 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.40.1/24","gateway":"192.168.161.1"}
2019-01-18 21:07:43,376 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] [{"switch_id": "0000d2ee727f9445", "command_result": [{"result": "success", "details": "Add route [route_id=10]"}]}]
2019-01-18 21:07:43,376 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:43,376 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.40.1/24","gateway":"null"}
2019-01-18 21:07:43,377 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:43,377 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.40.1/24","gateway":"null"}
2019-01-18 21:07:43,456 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] http://128.194.6.135:8080/router/0000b2c96a000641
2019-01-18 21:07:43,456 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"destination":"192.168.10.1/24","source":"192.168.40.1/24","gateway":"null"}
2019-01-18 21:07:43,456 DEBUG e.c.u.HttpUtil [grizzly-http-server-10] {"result": "failure", "details": "Invalid [gateway] value. illegal IP address string passed to inet_aton"}
2019-01-18 21:07:43,458 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-01-18 21:07:43,458 INFO e.c.s.SliceManager [main] loadSlice c0-tri
2019-01-18 21:07:43,458 INFO e.c.s.SliceManager [main] loadSlice c0-tri
2019-01-18 21:07:44,117 DEBUG e.c.u.Exec [main] 128.194.6.151:ping  -c 1 192.168.40.2
2019-01-18 21:07:55,673 DEBUG e.c.u.Exec [main] PING 192.168.40.2 (192.168.40.2) 56(84) bytes of data.

--- 192.168.40.2 ping statistics ---
1 packets transmitted, 0 received, 100% packet loss, time 0ms


2019-01-18 21:07:55,673 DEBUG e.c.u.Exec [main] exit-status: 1
2019-01-18 21:07:55,675 INFO e.c.s.SliceManager [main] loadSlice c0-tri
2019-01-18 21:07:55,675 INFO e.c.s.SliceManager [main] loadSlice c0-tri
2019-01-18 21:07:56,328 DEBUG e.c.u.Exec [main] 128.194.6.151:ping  -c 1 192.168.40.2
2019-01-18 21:08:07,917 DEBUG e.c.u.Exec [main] PING 192.168.40.2 (192.168.40.2) 56(84) bytes of data.

--- 192.168.40.2 ping statistics ---
1 packets transmitted, 0 received, 100% packet loss, time 0ms


2019-01-18 21:08:07,917 DEBUG e.c.u.Exec [main] exit-status: 1
2019-01-18 21:08:07,919 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:08:07,919 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p11","otherValues":[]}
2019-01-18 21:08:08,006 DEBUG e.c.u.SafeUtils [main] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }"
2019-01-18 21:08:08,006 INFO e.c.u.SafeUtils [main] { 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }
2019-01-18 21:08:08,006 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:08:08,006 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.20.1/24","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","target_prefix":"192.168.30.1/24"}
2019-01-18 21:08:08,007 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:08:08,007 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.20.1/24","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","target_prefix":"192.168.30.1/24"}
2019-01-18 21:08:08,014 DEBUG e.s.c.RestService [grizzly-http-server-12] got link request between 192.168.20.1/24 and 192.168.30.1/24
2019-01-18 21:08:08,014 DEBUG e.c.u.SafeUtils [grizzly-http-server-12] 128.194.6.141:7777/authZByUserAttr
2019-01-18 21:08:08,015 DEBUG e.c.u.SafeUtils [grizzly-http-server-12] authZByUserAttr  {"principal":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0","otherValues":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","ipv4\"192.168.20.1/24\"","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 21:08:08,110 DEBUG e.c.u.SafeUtils [grizzly-http-server-12] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0':authZByUserAttr('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.20.1/24\",ipv4\"192.168.30.1/24\") }"
2019-01-18 21:08:08,111 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:08:08,111 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.20.1/24","source":"192.168.30.1/24","gateway":"192.168.102.1"}
2019-01-18 21:08:08,112 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:08:08,112 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.20.1/24","source":"192.168.30.1/24","gateway":"192.168.102.1"}
2019-01-18 21:08:08,197 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] [{"switch_id": "000086ed17569947", "command_result": [{"result": "success", "details": "Add route [route_id=8]"}]}]
2019-01-18 21:08:08,197 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:08:08,198 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.20.1/24","source":"192.168.30.1/24","gateway":"192.168.100.2"}
2019-01-18 21:08:08,199 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:08:08,199 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.20.1/24","source":"192.168.30.1/24","gateway":"192.168.100.2"}
2019-01-18 21:08:08,284 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add route [route_id=9]"}]}]
2019-01-18 21:08:08,284 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:08:08,284 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.20.1/24","source":"192.168.30.1/24","gateway":"192.168.101.1"}
2019-01-18 21:08:08,286 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:08:08,286 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.20.1/24","source":"192.168.30.1/24","gateway":"192.168.101.1"}
2019-01-18 21:08:08,370 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add route [route_id=9]"}]}]
2019-01-18 21:08:08,370 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:08:08,370 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.20.1/24","source":"192.168.30.1/24","gateway":"192.168.20.2"}
2019-01-18 21:08:08,370 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:08:08,371 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.20.1/24","source":"192.168.30.1/24","gateway":"192.168.20.2"}
2019-01-18 21:08:08,451 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=13]"}]}]
2019-01-18 21:08:08,451 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:08:08,452 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.20.1/24","gateway":"192.168.101.2"}
2019-01-18 21:08:08,452 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000012a756e53f49
2019-01-18 21:08:08,452 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.20.1/24","gateway":"192.168.101.2"}
2019-01-18 21:08:08,533 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] [{"switch_id": "000012a756e53f49", "command_result": [{"result": "success", "details": "Add route [route_id=14]"}]}]
2019-01-18 21:08:08,533 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:08:08,533 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.20.1/24","gateway":"192.168.100.1"}
2019-01-18 21:08:08,534 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/00006e4be0580046
2019-01-18 21:08:08,534 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.20.1/24","gateway":"192.168.100.1"}
2019-01-18 21:08:08,614 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] [{"switch_id": "00006e4be0580046", "command_result": [{"result": "success", "details": "Add route [route_id=10]"}]}]
2019-01-18 21:08:08,614 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:08:08,614 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.20.1/24","gateway":"192.168.102.2"}
2019-01-18 21:08:08,615 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000042eebf748444
2019-01-18 21:08:08,615 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.20.1/24","gateway":"192.168.102.2"}
2019-01-18 21:08:08,695 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] [{"switch_id": "000042eebf748444", "command_result": [{"result": "success", "details": "Add route [route_id=10]"}]}]
2019-01-18 21:08:08,696 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:08:08,696 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.20.1/24","gateway":"null"}
2019-01-18 21:08:08,696 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:08:08,696 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.20.1/24","gateway":"null"}
2019-01-18 21:08:08,774 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://128.194.6.140:8080/router/000086ed17569947
2019-01-18 21:08:08,774 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.20.1/24","gateway":"null"}
2019-01-18 21:08:08,775 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"result": "failure", "details": "Invalid [gateway] value. illegal IP address string passed to inet_aton"}
2019-01-18 21:08:08,776 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-01-18 21:08:08,776 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:08:08,777 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p12","otherValues":[]}
2019-01-18 21:08:08,855 DEBUG e.c.u.SafeUtils [main] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }"
2019-01-18 21:08:08,856 INFO e.c.u.SafeUtils [main] { 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }
2019-01-18 21:08:08,856 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:08:08,856 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.30.1/24","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","target_prefix":"192.168.20.1/24"}
2019-01-18 21:08:08,856 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:08:08,856 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.30.1/24","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","target_prefix":"192.168.20.1/24"}
2019-01-18 21:08:08,861 DEBUG e.s.c.RestService [grizzly-http-server-11] got link request between 192.168.30.1/24 and 192.168.20.1/24
2019-01-18 21:08:08,863 DEBUG e.c.u.HttpUtil [main] target prefix unrecognized.
2019-01-18 21:08:08,863 INFO e.c.s.SliceManager [main] loadSlice c1-tri
2019-01-18 21:08:08,863 INFO e.c.s.SliceManager [main] loadSlice c1-tri
2019-01-18 21:08:09,517 DEBUG e.c.u.Exec [main] 128.194.6.152:ping  -c 1 192.168.30.2
2019-01-18 21:08:21,129 DEBUG e.c.u.Exec [main] PING 192.168.30.2 (192.168.30.2) 56(84) bytes of data.

--- 192.168.30.2 ping statistics ---
1 packets transmitted, 0 received, 100% packet loss, time 0ms


2019-01-18 21:08:21,129 DEBUG e.c.u.Exec [main] exit-status: 1
2019-01-18 21:08:21,132 INFO e.c.s.SliceManager [main] loadSlice c1-tri
2019-01-18 21:08:21,132 INFO e.c.s.SliceManager [main] loadSlice c1-tri
2019-01-18 21:08:25,462 DEBUG e.c.u.Exec [main] 128.194.6.152:ping  -c 1 192.168.30.2
2019-01-18 21:08:37,034 DEBUG e.c.u.Exec [main] PING 192.168.30.2 (192.168.30.2) 56(84) bytes of data.

--- 192.168.30.2 ping statistics ---
1 packets transmitted, 0 received, 100% packet loss, time 0ms


2019-01-18 21:08:37,035 DEBUG e.c.u.Exec [main] exit-status: 1
2019-01-18 21:08:37,037 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:08:37,037 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p11","otherValues":[]}
2019-01-18 21:08:37,120 DEBUG e.c.u.SafeUtils [main] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }"
2019-01-18 21:08:37,120 INFO e.c.u.SafeUtils [main] { 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew') }
2019-01-18 21:08:37,121 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:08:37,121 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.20.1/24","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","target_prefix":"192.168.40.1/24"}
2019-01-18 21:08:37,122 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-01-18 21:08:37,122 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.20.1/24","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew","target_prefix":"192.168.40.1/24"}
2019-01-18 21:08:37,129 DEBUG e.s.c.RestService [grizzly-http-server-13] got link request between 192.168.20.1/24 and 192.168.40.1/24
2019-01-18 21:08:37,132 DEBUG e.c.u.HttpUtil [main] target prefix unrecognized.
2019-01-18 21:08:37,133 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:08:37,133 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p13","otherValues":[]}
2019-01-18 21:08:37,214 DEBUG e.c.u.SafeUtils [main] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }"
2019-01-18 21:08:37,214 INFO e.c.u.SafeUtils [main] { 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }
2019-01-18 21:08:37,214 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:08:37,214 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.40.1/24","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","target_prefix":"192.168.20.1/24"}
2019-01-18 21:08:37,216 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:08:37,216 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.40.1/24","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","target_prefix":"192.168.20.1/24"}
2019-01-18 21:08:37,223 DEBUG e.s.c.RestService [grizzly-http-server-12] got link request between 192.168.40.1/24 and 192.168.20.1/24
2019-01-18 21:08:37,226 DEBUG e.c.u.HttpUtil [main] target prefix unrecognized.
2019-01-18 21:08:37,226 INFO e.c.s.SliceManager [main] loadSlice c1-tri
2019-01-18 21:08:37,226 INFO e.c.s.SliceManager [main] loadSlice c1-tri
2019-01-18 21:08:37,922 DEBUG e.c.u.Exec [main] 128.194.6.152:ping  -c 1 192.168.40.2
2019-01-18 21:08:49,476 DEBUG e.c.u.Exec [main] PING 192.168.40.2 (192.168.40.2) 56(84) bytes of data.

--- 192.168.40.2 ping statistics ---
1 packets transmitted, 0 received, 100% packet loss, time 0ms


2019-01-18 21:08:49,476 DEBUG e.c.u.Exec [main] exit-status: 1
2019-01-18 21:08:49,478 INFO e.c.s.SliceManager [main] loadSlice c1-tri
2019-01-18 21:08:49,478 INFO e.c.s.SliceManager [main] loadSlice c1-tri
2019-01-18 21:08:50,124 DEBUG e.c.u.Exec [main] 128.194.6.152:ping  -c 1 192.168.40.2
2019-01-18 21:09:01,679 DEBUG e.c.u.Exec [main] PING 192.168.40.2 (192.168.40.2) 56(84) bytes of data.

--- 192.168.40.2 ping statistics ---
1 packets transmitted, 0 received, 100% packet loss, time 0ms


2019-01-18 21:09:01,679 DEBUG e.c.u.Exec [main] exit-status: 1
2019-01-18 21:09:01,681 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:09:01,681 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p12","otherValues":[]}
2019-01-18 21:09:01,763 DEBUG e.c.u.SafeUtils [main] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }"
2019-01-18 21:09:01,763 INFO e.c.u.SafeUtils [main] { 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU') }
2019-01-18 21:09:01,763 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:09:01,764 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.30.1/24","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","target_prefix":"192.168.40.1/24"}
2019-01-18 21:09:01,765 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:09:01,765 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.30.1/24","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","target_prefix":"192.168.40.1/24"}
2019-01-18 21:09:01,772 DEBUG e.s.c.RestService [grizzly-http-server-13] got link request between 192.168.30.1/24 and 192.168.40.1/24
2019-01-18 21:09:01,773 DEBUG e.c.u.SafeUtils [grizzly-http-server-13] 128.194.6.133:7777/authZByUserAttr
2019-01-18 21:09:01,773 DEBUG e.c.u.SafeUtils [grizzly-http-server-13] authZByUserAttr  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\"","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\""]}
2019-01-18 21:09:01,874 DEBUG e.c.u.SafeUtils [grizzly-http-server-13] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':authZByUserAttr('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU','LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc',ipv4\"192.168.30.1/24\",ipv4\"192.168.40.1/24\") }"
2019-01-18 21:09:01,874 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:09:01,874 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] {"destination":"192.168.30.1/24","source":"192.168.40.1/24","gateway":"192.168.30.2"}
2019-01-18 21:09:01,876 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:09:01,876 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] {"destination":"192.168.30.1/24","source":"192.168.40.1/24","gateway":"192.168.30.2"}
2019-01-18 21:09:01,957 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=11]"}]}]
2019-01-18 21:09:01,957 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:09:01,958 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] {"destination":"192.168.40.1/24","source":"192.168.30.1/24","gateway":"192.168.40.2"}
2019-01-18 21:09:01,958 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:09:01,958 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] {"destination":"192.168.40.1/24","source":"192.168.30.1/24","gateway":"192.168.40.2"}
2019-01-18 21:09:02,048 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=12]"}]}]
2019-01-18 21:09:02,051 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-01-18 21:09:02,051 DEBUG e.c.u.SafeUtils [main] 128.194.6.141:7777/whoami
2019-01-18 21:09:02,051 DEBUG e.c.u.SafeUtils [main] whoami  {"principal":"key_p13","otherValues":[]}
2019-01-18 21:09:02,133 DEBUG e.c.u.SafeUtils [main] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }"
2019-01-18 21:09:02,133 INFO e.c.u.SafeUtils [main] { 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc') }
2019-01-18 21:09:02,133 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:09:02,133 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.40.1/24","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","target_prefix":"192.168.30.1/24"}
2019-01-18 21:09:02,134 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-01-18 21:09:02,135 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.40.1/24","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","target_prefix":"192.168.30.1/24"}
2019-01-18 21:09:02,142 DEBUG e.s.c.RestService [grizzly-http-server-14] got link request between 192.168.40.1/24 and 192.168.30.1/24
2019-01-18 21:09:02,142 DEBUG e.c.u.SafeUtils [grizzly-http-server-14] 128.194.6.133:7777/authZByUserAttr
2019-01-18 21:09:02,142 DEBUG e.c.u.SafeUtils [grizzly-http-server-14] authZByUserAttr  {"principal":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g","otherValues":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc","ipv4\"192.168.40.1/24\"","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU","ipv4\"192.168.30.1/24\""]}
2019-01-18 21:09:02,231 DEBUG e.c.u.SafeUtils [grizzly-http-server-14] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g':authZByUserAttr('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU',ipv4\"192.168.40.1/24\",ipv4\"192.168.30.1/24\") }"
2019-01-18 21:09:02,232 DEBUG e.c.u.HttpUtil [grizzly-http-server-14] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:09:02,232 DEBUG e.c.u.HttpUtil [grizzly-http-server-14] {"destination":"192.168.40.1/24","source":"192.168.30.1/24","gateway":"192.168.40.2"}
2019-01-18 21:09:02,233 DEBUG e.c.u.HttpUtil [grizzly-http-server-14] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:09:02,233 DEBUG e.c.u.HttpUtil [grizzly-http-server-14] {"destination":"192.168.40.1/24","source":"192.168.30.1/24","gateway":"192.168.40.2"}
2019-01-18 21:09:02,318 DEBUG e.c.u.HttpUtil [grizzly-http-server-14] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=13]"}]}]
2019-01-18 21:09:02,318 DEBUG e.c.u.HttpUtil [grizzly-http-server-14] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:09:02,318 DEBUG e.c.u.HttpUtil [grizzly-http-server-14] {"destination":"192.168.30.1/24","source":"192.168.40.1/24","gateway":"192.168.30.2"}
2019-01-18 21:09:02,320 DEBUG e.c.u.HttpUtil [grizzly-http-server-14] http://128.194.6.135:8080/router/0000b6ac0b67bb4b
2019-01-18 21:09:02,320 DEBUG e.c.u.HttpUtil [grizzly-http-server-14] {"destination":"192.168.30.1/24","source":"192.168.40.1/24","gateway":"192.168.30.2"}
2019-01-18 21:09:02,405 DEBUG e.c.u.HttpUtil [grizzly-http-server-14] [{"switch_id": "0000b6ac0b67bb4b", "command_result": [{"result": "success", "details": "Add route [route_id=14]"}]}]
2019-01-18 21:09:02,409 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-01-18 21:09:02,410 INFO e.c.s.SliceManager [main] loadSlice c2-tri
2019-01-18 21:09:02,410 INFO e.c.s.SliceManager [main] loadSlice c2-tri
2019-01-18 21:09:03,083 DEBUG e.c.u.Exec [main] 139.62.242.12:ping  -c 1 192.168.40.2
2019-01-18 21:09:04,508 DEBUG e.c.u.Exec [main] PING 192.168.40.2 (192.168.40.2) 56(84) bytes of data.
64 bytes from 192.168.40.2: icmp_seq=1 ttl=63 time=0.923 ms

--- 192.168.40.2 ping statistics ---
1 packets transmitted, 1 received, 0% packet loss, time 0ms
rtt min/avg/max/mdev = 0.923/0.923/0.923/0.000 ms

2019-01-18 21:09:04,508 DEBUG e.c.u.Exec [main] exit-status: 0


==> data/throughput-pathlenth.txt <==
1 6.98k
2  6.72
3  6.32
4  5.92
5  5.49
6 5.12
7 4.76
8 4.44
9 4.12
10  3.94

policy181 set185 Slang*-16

==> data/tridentcom2019-exp1.log.txt <==
2019-06-20 15:51:22,794 INFO e.s.s.e.ExoSliceManager [main] create riak-yaoyj11
2019-06-20 15:51:31,277 DEBUG e.s.s.e.ExoSliceManager [main] Unable to create slice: ERROR: duplicate slice urn riak-yaoyj11
2019-06-20 15:51:31,277 WARN e.s.s.e.ExoSliceManager [main] Slice commit failed: sleeping for 10 seconds. 
2019-06-20 15:51:43,664 INFO e.s.s.e.ExoSliceManager [main] Wait until following resources are active: riak
2019-06-20 15:51:45,934 DEBUG e.s.s.e.ExoSliceManager [main] ExoSliceManager: [riak]
2019-06-20 15:51:45,935 DEBUG e.s.s.e.ExoSliceManager [main] [riak-yaoyj11] Resource: riak , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:51:45,938 DEBUG e.c.u.Exec [main] ping -c 1 205.172.170.10
2019-06-20 15:51:46,035 DEBUG e.c.u.Exec [main] PING 205.172.170.10 (205.172.170.10): 56 data bytes
2019-06-20 15:51:46,035 DEBUG e.c.u.Exec [main] 64 bytes from 205.172.170.10: icmp_seq=0 ttl=48 time=77.821 ms
2019-06-20 15:51:46,035 DEBUG e.c.u.Exec [main] 
2019-06-20 15:51:46,035 DEBUG e.c.u.Exec [main] --- 205.172.170.10 ping statistics ---
2019-06-20 15:51:46,036 DEBUG e.c.u.Exec [main] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:51:46,036 DEBUG e.c.u.Exec [main] round-trip min/avg/max/stddev = 77.821/77.821/77.821/0.000 ms
2019-06-20 15:51:46,036 INFO e.s.s.e.ExoSliceManager [main] Done, those  resources are active now: riak
2019-06-20 15:51:46,037 DEBUG e.s.s.e.ExoSliceManager [main] ComputeNode: riak, Managment IP =  205.172.170.10
2019-06-20 15:51:47,226 DEBUG e.s.s.e.ExoSliceManager [main] [riak-yaoyj11-205.172.170.10] run commands: echo 'docker rm -f riakserver
 docker pull yaoyj11/riakimg
docker run -i -t  -d -p 2122:2122 -p 8098:8098 -p 8087:8087 -h riakserver --name riakserver yaoyj11/riakimg
docker ps
docker exec -i -t -d riakserver sudo riak start
docker exec -i -t -d  riakserver sudo riak-admin bucket-type activate  safesets
docker exec -i -t  -d riakserver sudo riak-admin bucket-type update safesets '{"props":{"allow_mult":false}}'
docker exec -it -d riakserver sudo riak ping
' >> start.sh
2019-06-20 15:51:47,226 DEBUG e.c.u.Exec [main] 205.172.170.10:echo 'docker rm -f riakserver
 docker pull yaoyj11/riakimg
docker run -i -t  -d -p 2122:2122 -p 8098:8098 -p 8087:8087 -h riakserver --name riakserver yaoyj11/riakimg
docker ps
docker exec -i -t -d riakserver sudo riak start
docker exec -i -t -d  riakserver sudo riak-admin bucket-type activate  safesets
docker exec -i -t  -d riakserver sudo riak-admin bucket-type update safesets '{"props":{"allow_mult":false}}'
docker exec -it -d riakserver sudo riak ping
' >> start.sh
2019-06-20 15:51:49,295 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 15:51:49,300 DEBUG e.s.s.e.ExoSliceManager [main] [riak-yaoyj11-205.172.170.10] run commands: /bin/bash /root/start.sh
2019-06-20 15:51:49,300 DEBUG e.c.u.Exec [main] 205.172.170.10:/bin/bash /root/start.sh
2019-06-20 15:51:51,278 DEBUG e.c.u.Exec [main] riakserver
Using default tag: latest
latest: Pulling from yaoyj11/riakimg
Digest: sha256:5ad1892d0112202366169a39628f133d824cd125fa755d90a6a397c76eec699b
Status: Image is up to date for yaoyj11/riakimg:latest
ad7a6c090d24d73284d024e78887675f664384ead7b76b41dbd6f117c35b917f

2019-06-20 15:51:52,281 DEBUG e.c.u.Exec [main] CONTAINER ID        IMAGE               COMMAND                  CREATED             STATUS                  PORTS                                                                                                                                                                                                                                                      NAMES
ad7a6c090d24        yaoyj11/riakimg     "/bin/sh -c '/usr/sbi"   1 seconds ago       Up Less than a second   22/tcp, 8020/tcp, 8030-8033/tcp, 8040/tcp, 0.0.0.0:2122->2122/tcp, 8042/tcp, 0.0.0.0:8087->8087/tcp, 8088/tcp, 9000/tcp, 10020/tcp, 49707/tcp, 50000/tcp, 50010/tcp, 50020/tcp, 50070/tcp, 50075/tcp, 50090/tcp, 60000-65000/tcp, 0.0.0.0:8098->8098/tcp   riakserver
riakserver
Using default tag: latest

2019-06-20 15:51:53,284 DEBUG e.c.u.Exec [main] latest: Pulling from yaoyj11/riakimg
Digest: sha256:5ad1892d0112202366169a39628f133d824cd125fa755d90a6a397c76eec699b
Status: Image is up to date for yaoyj11/riakimg:latest
aee6af5104f9a06a495480da4a14f9111a0aa3009d0f7077762455f0cee9ce25
CONTAINER ID        IMAGE               COMMAND                  CREATED             STATUS                  PORTS                                                                                                                                                                                                                                                      NAMES
aee6af5104f9        yaoyj11/riakimg     "/bin/sh -c '/usr/sbi"   1 seconds ago       Up Less than a second   22/tcp, 8020/tcp, 8030-8033/tcp, 8040/tcp, 0.0.0.0:2122->2122/tcp, 8042/tcp, 0.0.0.0:8087->8087/tcp, 8088/tcp, 9000/tcp, 10020/tcp, 49707/tcp, 50000/tcp, 50010/tcp, 50020/tcp, 50070/tcp, 50075/tcp, 50090/tcp, 60000-65000/tcp, 0.0.0.0:8098->8098/tcp   riakserver
riakserver
Using default tag: latest

2019-06-20 15:51:54,286 DEBUG e.c.u.Exec [main] latest: Pulling from yaoyj11/riakimg
Digest: sha256:5ad1892d0112202366169a39628f133d824cd125fa755d90a6a397c76eec699b
Status: Image is up to date for yaoyj11/riakimg:latest
4d849bd7df5c5f5a8ffaee1a251c9b061d510e69042a952696c6874eb537b421

2019-06-20 15:51:55,289 DEBUG e.c.u.Exec [main] CONTAINER ID        IMAGE               COMMAND                  CREATED                  STATUS                  PORTS                                                                                                                                                                                                                                                      NAMES
4d849bd7df5c        yaoyj11/riakimg     "/bin/sh -c '/usr/sbi"   Less than a second ago   Up Less than a second   22/tcp, 8020/tcp, 8030-8033/tcp, 8040/tcp, 0.0.0.0:2122->2122/tcp, 8042/tcp, 0.0.0.0:8087->8087/tcp, 8088/tcp, 9000/tcp, 10020/tcp, 49707/tcp, 50000/tcp, 50010/tcp, 50020/tcp, 50070/tcp, 50075/tcp, 50090/tcp, 60000-65000/tcp, 0.0.0.0:8098->8098/tcp   riakserver
riakserver
Using default tag: latest
latest: Pulling from yaoyj11/riakimg
Digest: sha256:5ad1892d0112202366169a39628f133d824cd125fa755d90a6a397c76eec699b
Status: Image is up to date for yaoyj11/riakimg:latest
1574a08c00af0d392c47c142f0594416a711f82a89c4506081b0334036ff9e03

2019-06-20 15:51:56,290 DEBUG e.c.u.Exec [main] CONTAINER ID        IMAGE               COMMAND                  CREATED                  STATUS                  PORTS                                                                                                                                                                                                                                                      NAMES
1574a08c00af        yaoyj11/riakimg     "/bin/sh -c '/usr/sbi"   Less than a second ago   Up Less than a second   22/tcp, 8020/tcp, 8030-8033/tcp, 8040/tcp, 0.0.0.0:2122->2122/tcp, 8042/tcp, 0.0.0.0:8087->8087/tcp, 8088/tcp, 9000/tcp, 10020/tcp, 49707/tcp, 50000/tcp, 50010/tcp, 50020/tcp, 50070/tcp, 50075/tcp, 50090/tcp, 60000-65000/tcp, 0.0.0.0:8098->8098/tcp   riakserver
riakserver
Using default tag: latest
latest: Pulling from yaoyj11/riakimg
Digest: sha256:5ad1892d0112202366169a39628f133d824cd125fa755d90a6a397c76eec699b
Status: Image is up to date for yaoyj11/riakimg:latest
b2982f6e4885a033ed1a628c893e2f0e7ab0074f1009a1590868376f6cf26122

2019-06-20 15:51:57,293 DEBUG e.c.u.Exec [main] CONTAINER ID        IMAGE               COMMAND                  CREATED             STATUS                  PORTS                                                                                                                                                                                                                                                      NAMES
b2982f6e4885        yaoyj11/riakimg     "/bin/sh -c '/usr/sbi"   1 seconds ago       Up Less than a second   22/tcp, 8020/tcp, 8030-8033/tcp, 8040/tcp, 0.0.0.0:2122->2122/tcp, 8042/tcp, 0.0.0.0:8087->8087/tcp, 8088/tcp, 9000/tcp, 10020/tcp, 49707/tcp, 50000/tcp, 50010/tcp, 50020/tcp, 50070/tcp, 50075/tcp, 50090/tcp, 60000-65000/tcp, 0.0.0.0:8098->8098/tcp   riakserver

2019-06-20 15:51:57,294 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 15:51:57,304 DEBUG e.s.c.SliceHelper [Thread-8] 192.168.140.1/24
2019-06-20 15:51:57,304 DEBUG e.s.c.SliceHelper [Thread-7] 192.168.130.1/24
2019-06-20 15:51:57,304 DEBUG e.s.c.SliceHelper [Thread-6] 192.168.120.1/24
2019-06-20 15:51:57,304 DEBUG e.s.c.SliceHelper [Thread-5] 192.168.110.1/24
2019-06-20 15:51:57,311 INFO e.s.s.e.ExoSliceManager [Thread-6] create NSP-1
2019-06-20 15:51:57,311 INFO e.s.s.e.ExoSliceManager [Thread-8] create SDX-2
2019-06-20 15:51:57,311 INFO e.s.s.e.ExoSliceManager [Thread-5] create SDX-1
2019-06-20 15:51:57,311 INFO e.s.s.e.ExoSliceManager [Thread-7] create NSP-2
2019-06-20 15:51:57,370 DEBUG e.s.s.e.ExoSliceManager [Thread-6] Adding new OVS router to slice NSP-1 on site UNF
2019-06-20 15:51:57,371 DEBUG e.s.s.e.ExoSliceManager [Thread-6] Adding new OVS router to slice NSP-1 on site UFL
2019-06-20 15:51:57,372 INFO e.s.s.e.ExoSliceManager [Thread-6] addBroadcastLink clink0 100000000
2019-06-20 15:51:57,372 DEBUG e.s.s.e.ExoSliceManager [Thread-5] Adding new OVS router to slice SDX-1 on site TAMU
2019-06-20 15:51:57,373 DEBUG e.s.s.e.ExoSliceManager [Thread-5] Adding new OVS router to slice SDX-1 on site UNF
2019-06-20 15:51:57,374 DEBUG e.s.s.e.ExoSliceManager [Thread-7] Adding new OVS router to slice NSP-2 on site UNF
2019-06-20 15:51:57,374 INFO e.s.s.e.ExoSliceManager [Thread-5] addBroadcastLink clink0 100000000
2019-06-20 15:51:57,375 DEBUG e.s.s.e.ExoSliceManager [Thread-7] Adding new OVS router to slice NSP-2 on site UFL
2019-06-20 15:51:57,376 INFO e.s.s.e.ExoSliceManager [Thread-7] addBroadcastLink clink0 100000000
2019-06-20 15:51:57,376 DEBUG e.s.s.e.ExoSliceManager [Thread-8] Adding new OVS router to slice SDX-2 on site UFL
2019-06-20 15:51:57,377 DEBUG e.s.s.e.ExoSliceManager [Thread-8] Adding new OVS router to slice SDX-2 on site UNF
2019-06-20 15:51:57,378 INFO e.s.s.e.ExoSliceManager [Thread-8] addBroadcastLink clink0 100000000
2019-06-20 15:52:30,561 DEBUG e.s.s.e.ExoSliceManager [Thread-5] Unable to create slice: ERROR: duplicate slice urn SDX-1
2019-06-20 15:52:30,561 WARN e.s.s.e.ExoSliceManager [Thread-5] Slice commit failed: sleeping for 10 seconds. 
2019-06-20 15:52:30,562 DEBUG e.s.s.e.ExoSliceManager [Thread-7] Unable to create slice: ERROR: duplicate slice urn NSP-2
2019-06-20 15:52:30,562 WARN e.s.s.e.ExoSliceManager [Thread-7] Slice commit failed: sleeping for 10 seconds. 
2019-06-20 15:52:30,562 DEBUG e.s.s.e.ExoSliceManager [Thread-6] Unable to create slice: ERROR: duplicate slice urn NSP-1
2019-06-20 15:52:30,562 WARN e.s.s.e.ExoSliceManager [Thread-6] Slice commit failed: sleeping for 10 seconds. 
2019-06-20 15:52:30,564 DEBUG e.s.s.e.ExoSliceManager [Thread-8] Unable to create slice: ERROR: duplicate slice urn SDX-2
2019-06-20 15:52:30,565 WARN e.s.s.e.ExoSliceManager [Thread-8] Slice commit failed: sleeping for 10 seconds. 
2019-06-20 15:52:48,073 INFO e.s.s.e.ExoSliceManager [Thread-6] Wait until following resources are active: e0,plexuscontroller,e1,safe-server,clink0,stitch_e0_192_168_111_1_24
2019-06-20 15:52:48,190 INFO e.s.s.e.ExoSliceManager [Thread-7] Wait until following resources are active: plexuscontroller,e1,e0,safe-server,stitch_e0_192_168_112_1_24,clink0
2019-06-20 15:52:51,837 INFO e.s.s.e.ExoSliceManager [Thread-5] Wait until following resources are active: e0,safe-server,plexuscontroller,e1,clink0,stitch_e0_192_168_10_1_24,stitch_e0_192_168_20_1_24,clink0,clink0
2019-06-20 15:52:55,058 DEBUG e.s.s.e.ExoSliceManager [Thread-6] ExoSliceManager: [stitch_e0_192_168_111_1_24, e0, plexuscontroller, safe-server, clink0, e1]
2019-06-20 15:52:55,059 DEBUG e.s.s.e.ExoSliceManager [Thread-6] [NSP-1] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 15:52:55,061 DEBUG e.c.u.Exec [Thread-6] ping -c 1 129.7.98.9
2019-06-20 15:52:55,092 INFO e.s.s.e.ExoSliceManager [Thread-8] Wait until following resources are active: plexuscontroller,e1,safe-server,e0,clink0,stitch_e0_192_168_151_1_24,stitch_e1_192_168_30_1_24,clink0,clink0,stitch_e1_192_168_40_1_24,stitch_e0_192_168_141_1_24
2019-06-20 15:52:55,122 DEBUG e.s.s.e.ExoSliceManager [Thread-7] ExoSliceManager: [safe-server, plexuscontroller, e0, clink0, e1, stitch_e0_192_168_112_1_24]
2019-06-20 15:52:55,123 DEBUG e.s.s.e.ExoSliceManager [Thread-7] [NSP-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:52:55,124 DEBUG e.c.u.Exec [Thread-6] PING 129.7.98.9 (129.7.98.9): 56 data bytes
2019-06-20 15:52:55,124 DEBUG e.c.u.Exec [Thread-6] 64 bytes from 129.7.98.9: icmp_seq=0 ttl=43 time=51.383 ms
2019-06-20 15:52:55,124 DEBUG e.c.u.Exec [Thread-6] 
2019-06-20 15:52:55,124 DEBUG e.c.u.Exec [Thread-6] --- 129.7.98.9 ping statistics ---
2019-06-20 15:52:55,124 DEBUG e.c.u.Exec [Thread-6] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:55,124 DEBUG e.c.u.Exec [Thread-6] round-trip min/avg/max/stddev = 51.383/51.383/51.383/0.000 ms
2019-06-20 15:52:55,124 DEBUG e.c.u.Exec [Thread-7] ping -c 1 205.172.170.20
2019-06-20 15:52:55,125 DEBUG e.s.s.e.ExoSliceManager [Thread-6] [NSP-1] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:52:55,126 DEBUG e.c.u.Exec [Thread-6] ping -c 1 205.172.170.22
2019-06-20 15:52:55,208 DEBUG e.c.u.Exec [Thread-6] PING 205.172.170.22 (205.172.170.22): 56 data bytes
2019-06-20 15:52:55,208 DEBUG e.c.u.Exec [Thread-6] 64 bytes from 205.172.170.22: icmp_seq=0 ttl=48 time=72.483 ms
2019-06-20 15:52:55,208 DEBUG e.c.u.Exec [Thread-6] 
2019-06-20 15:52:55,209 DEBUG e.c.u.Exec [Thread-6] --- 205.172.170.22 ping statistics ---
2019-06-20 15:52:55,209 DEBUG e.c.u.Exec [Thread-6] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:55,209 DEBUG e.c.u.Exec [Thread-6] round-trip min/avg/max/stddev = 72.483/72.483/72.483/0.000 ms
2019-06-20 15:52:55,209 DEBUG e.c.u.Exec [Thread-7] PING 205.172.170.20 (205.172.170.20): 56 data bytes
2019-06-20 15:52:55,209 DEBUG e.c.u.Exec [Thread-7] 64 bytes from 205.172.170.20: icmp_seq=0 ttl=48 time=74.698 ms
2019-06-20 15:52:55,209 DEBUG e.c.u.Exec [Thread-7] 
2019-06-20 15:52:55,209 DEBUG e.c.u.Exec [Thread-7] --- 205.172.170.20 ping statistics ---
2019-06-20 15:52:55,209 DEBUG e.c.u.Exec [Thread-7] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:55,210 DEBUG e.c.u.Exec [Thread-7] round-trip min/avg/max/stddev = 74.698/74.698/74.698/0.000 ms
2019-06-20 15:52:55,212 DEBUG e.s.s.e.ExoSliceManager [Thread-6] [NSP-1] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:52:55,212 DEBUG e.s.s.e.ExoSliceManager [Thread-7] [NSP-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:52:55,217 DEBUG e.c.u.Exec [Thread-6] ping -c 1 205.172.170.21
2019-06-20 15:52:55,217 DEBUG e.c.u.Exec [Thread-7] ping -c 1 205.172.170.16
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-7] PING 205.172.170.16 (205.172.170.16): 56 data bytes
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-6] PING 205.172.170.21 (205.172.170.21): 56 data bytes
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-6] 64 bytes from 205.172.170.21: icmp_seq=0 ttl=48 time=74.703 ms
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-7] 64 bytes from 205.172.170.16: icmp_seq=0 ttl=48 time=74.723 ms
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-6] 
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-7] 
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-7] --- 205.172.170.16 ping statistics ---
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-6] --- 205.172.170.21 ping statistics ---
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-7] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-6] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:55,307 DEBUG e.c.u.Exec [Thread-7] round-trip min/avg/max/stddev = 74.723/74.723/74.723/0.000 ms
2019-06-20 15:52:55,308 DEBUG e.c.u.Exec [Thread-6] round-trip min/avg/max/stddev = 74.703/74.703/74.703/0.000 ms
2019-06-20 15:52:55,312 DEBUG e.s.s.e.ExoSliceManager [Thread-7] [NSP-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 15:52:55,312 DEBUG e.s.s.e.ExoSliceManager [Thread-6] [NSP-1] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 15:52:55,317 DEBUG e.c.u.Exec [Thread-7] ping -c 1 129.7.98.6
2019-06-20 15:52:55,317 DEBUG e.c.u.Exec [Thread-6] ping -c 1 129.7.98.10
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-7] PING 129.7.98.6 (129.7.98.6): 56 data bytes
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-7] 64 bytes from 129.7.98.6: icmp_seq=0 ttl=43 time=52.497 ms
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-7] 
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-7] --- 129.7.98.6 ping statistics ---
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-7] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-7] round-trip min/avg/max/stddev = 52.497/52.497/52.497/0.000 ms
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-6] PING 129.7.98.10 (129.7.98.10): 56 data bytes
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-6] 64 bytes from 129.7.98.10: icmp_seq=0 ttl=43 time=53.214 ms
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-6] 
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-6] --- 129.7.98.10 ping statistics ---
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-6] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:55,381 DEBUG e.c.u.Exec [Thread-6] round-trip min/avg/max/stddev = 53.214/53.214/53.214/0.000 ms
2019-06-20 15:52:55,383 DEBUG e.s.s.e.ExoSliceManager [Thread-7] [NSP-2] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 15:52:55,383 DEBUG e.s.s.e.ExoSliceManager [Thread-6] Resource: stitch_e0_192_168_111_1_24, state: Active
2019-06-20 15:52:55,387 DEBUG e.c.u.Exec [Thread-7] ping -c 1 129.7.98.8
2019-06-20 15:52:55,389 DEBUG e.s.s.e.ExoSliceManager [Thread-6] Resource: clink0, state: Active
2019-06-20 15:52:55,395 INFO e.s.s.e.ExoSliceManager [Thread-6] Done, those  resources are active now: e0,plexuscontroller,e1,safe-server,clink0,stitch_e0_192_168_111_1_24
2019-06-20 15:52:55,396 DEBUG e.s.s.e.ExoSliceManager [Thread-6] ComputeNode: e0, Managment IP =  129.7.98.9
2019-06-20 15:52:55,396 DEBUG e.s.s.e.ExoSliceManager [Thread-6] ComputeNode: plexuscontroller, Managment IP =  205.172.170.22
2019-06-20 15:52:55,397 DEBUG e.s.s.e.ExoSliceManager [Thread-6] ComputeNode: safe-server, Managment IP =  205.172.170.21
2019-06-20 15:52:55,397 DEBUG e.s.s.e.ExoSliceManager [Thread-6] ComputeNode: e1, Managment IP =  129.7.98.10
2019-06-20 15:52:55,397 DEBUG e.s.s.e.ExoSliceManager [Thread-6] [NSP-1-129.7.98.9] run commands: hostnamectl set-hostname NSP-1-e0
2019-06-20 15:52:55,397 DEBUG e.c.u.Exec [Thread-6] 129.7.98.9:hostnamectl set-hostname NSP-1-e0
2019-06-20 15:52:55,446 DEBUG e.c.u.Exec [Thread-7] PING 129.7.98.8 (129.7.98.8): 56 data bytes
2019-06-20 15:52:55,446 DEBUG e.c.u.Exec [Thread-7] 64 bytes from 129.7.98.8: icmp_seq=0 ttl=43 time=51.646 ms
2019-06-20 15:52:55,446 DEBUG e.c.u.Exec [Thread-7] 
2019-06-20 15:52:55,447 DEBUG e.c.u.Exec [Thread-7] --- 129.7.98.8 ping statistics ---
2019-06-20 15:52:55,447 DEBUG e.c.u.Exec [Thread-7] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:55,447 DEBUG e.c.u.Exec [Thread-7] round-trip min/avg/max/stddev = 51.646/51.646/51.646/0.000 ms
2019-06-20 15:52:55,448 DEBUG e.s.s.e.ExoSliceManager [Thread-7] Resource: clink0, state: Active
2019-06-20 15:52:55,453 DEBUG e.s.s.e.ExoSliceManager [Thread-7] Resource: stitch_e0_192_168_112_1_24, state: Active
2019-06-20 15:52:55,457 INFO e.s.s.e.ExoSliceManager [Thread-7] Done, those  resources are active now: plexuscontroller,e1,e0,safe-server,stitch_e0_192_168_112_1_24,clink0
2019-06-20 15:52:55,457 DEBUG e.s.s.e.ExoSliceManager [Thread-7] ComputeNode: safe-server, Managment IP =  205.172.170.20
2019-06-20 15:52:55,458 DEBUG e.s.s.e.ExoSliceManager [Thread-7] ComputeNode: plexuscontroller, Managment IP =  205.172.170.16
2019-06-20 15:52:55,458 DEBUG e.s.s.e.ExoSliceManager [Thread-7] ComputeNode: e0, Managment IP =  129.7.98.6
2019-06-20 15:52:55,459 DEBUG e.s.s.e.ExoSliceManager [Thread-7] ComputeNode: e1, Managment IP =  129.7.98.8
2019-06-20 15:52:55,459 DEBUG e.s.s.e.ExoSliceManager [Thread-7] [NSP-2-205.172.170.20] run commands: hostnamectl set-hostname NSP-2-safe-server
2019-06-20 15:52:55,459 DEBUG e.c.u.Exec [Thread-7] 205.172.170.20:hostnamectl set-hostname NSP-2-safe-server
2019-06-20 15:52:57,118 DEBUG e.c.u.Exec [Thread-6] exit-status: 0
2019-06-20 15:52:57,119 DEBUG e.s.s.e.ExoSliceManager [Thread-6] [NSP-1-205.172.170.22] run commands: hostnamectl set-hostname NSP-1-plexuscontroller
2019-06-20 15:52:57,120 DEBUG e.c.u.Exec [Thread-6] 205.172.170.22:hostnamectl set-hostname NSP-1-plexuscontroller
2019-06-20 15:52:57,301 DEBUG e.c.u.Exec [Thread-7] exit-status: 0
2019-06-20 15:52:57,302 DEBUG e.s.s.e.ExoSliceManager [Thread-7] [NSP-2-205.172.170.16] run commands: hostnamectl set-hostname NSP-2-plexuscontroller
2019-06-20 15:52:57,302 DEBUG e.c.u.Exec [Thread-7] 205.172.170.16:hostnamectl set-hostname NSP-2-plexuscontroller
2019-06-20 15:52:58,802 DEBUG e.s.s.e.ExoSliceManager [Thread-5] ExoSliceManager: [stitch_e0_192_168_10_1_24, clink0, clink0, stitch_e0_192_168_20_1_24, e0, plexuscontroller, e1, safe-server, clink0]
2019-06-20 15:52:58,803 DEBUG e.s.s.e.ExoSliceManager [Thread-5] [SDX-1] Resource: e0 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 15:52:58,804 DEBUG e.c.u.Exec [Thread-5] ping -c 1 128.194.6.137
2019-06-20 15:52:58,869 DEBUG e.c.u.Exec [Thread-5] PING 128.194.6.137 (128.194.6.137): 56 data bytes
2019-06-20 15:52:58,869 DEBUG e.c.u.Exec [Thread-5] 64 bytes from 128.194.6.137: icmp_seq=0 ttl=49 time=58.010 ms
2019-06-20 15:52:58,869 DEBUG e.c.u.Exec [Thread-5] 
2019-06-20 15:52:58,869 DEBUG e.c.u.Exec [Thread-5] --- 128.194.6.137 ping statistics ---
2019-06-20 15:52:58,869 DEBUG e.c.u.Exec [Thread-5] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:58,869 DEBUG e.c.u.Exec [Thread-5] round-trip min/avg/max/stddev = 58.010/58.010/58.010/0.000 ms
2019-06-20 15:52:58,873 DEBUG e.s.s.e.ExoSliceManager [Thread-5] [SDX-1] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:52:58,877 DEBUG e.c.u.Exec [Thread-5] ping -c 1 205.172.170.18
2019-06-20 15:52:58,959 DEBUG e.c.u.Exec [Thread-5] PING 205.172.170.18 (205.172.170.18): 56 data bytes
2019-06-20 15:52:58,959 DEBUG e.c.u.Exec [Thread-5] 64 bytes from 205.172.170.18: icmp_seq=0 ttl=48 time=73.337 ms
2019-06-20 15:52:58,959 DEBUG e.c.u.Exec [Thread-5] 
2019-06-20 15:52:58,959 DEBUG e.c.u.Exec [Thread-5] --- 205.172.170.18 ping statistics ---
2019-06-20 15:52:58,960 DEBUG e.c.u.Exec [Thread-5] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:58,960 DEBUG e.c.u.Exec [Thread-5] round-trip min/avg/max/stddev = 73.337/73.337/73.337/0.000 ms
2019-06-20 15:52:58,963 DEBUG e.s.s.e.ExoSliceManager [Thread-5] [SDX-1] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 15:52:58,969 DEBUG e.c.u.Exec [Thread-5] ping -c 1 129.7.98.13
2019-06-20 15:52:58,988 DEBUG e.c.u.Exec [Thread-6] exit-status: 0
2019-06-20 15:52:58,988 DEBUG e.s.s.e.ExoSliceManager [Thread-6] [NSP-1-205.172.170.21] run commands: hostnamectl set-hostname NSP-1-safe-server
2019-06-20 15:52:58,988 DEBUG e.c.u.Exec [Thread-6] 205.172.170.21:hostnamectl set-hostname NSP-1-safe-server
2019-06-20 15:52:59,028 DEBUG e.c.u.Exec [Thread-5] PING 129.7.98.13 (129.7.98.13): 56 data bytes
2019-06-20 15:52:59,028 DEBUG e.c.u.Exec [Thread-5] 64 bytes from 129.7.98.13: icmp_seq=0 ttl=43 time=50.573 ms
2019-06-20 15:52:59,029 DEBUG e.c.u.Exec [Thread-5] 
2019-06-20 15:52:59,029 DEBUG e.c.u.Exec [Thread-5] --- 129.7.98.13 ping statistics ---
2019-06-20 15:52:59,029 DEBUG e.c.u.Exec [Thread-5] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:59,029 DEBUG e.c.u.Exec [Thread-5] round-trip min/avg/max/stddev = 50.573/50.573/50.573/0.000 ms
2019-06-20 15:52:59,034 DEBUG e.s.s.e.ExoSliceManager [Thread-5] [SDX-1] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:52:59,044 DEBUG e.c.u.Exec [Thread-5] ping -c 1 205.172.170.15
2019-06-20 15:52:59,128 DEBUG e.c.u.Exec [Thread-5] PING 205.172.170.15 (205.172.170.15): 56 data bytes
2019-06-20 15:52:59,128 DEBUG e.c.u.Exec [Thread-5] 64 bytes from 205.172.170.15: icmp_seq=0 ttl=48 time=72.920 ms
2019-06-20 15:52:59,128 DEBUG e.c.u.Exec [Thread-5] 
2019-06-20 15:52:59,128 DEBUG e.c.u.Exec [Thread-5] --- 205.172.170.15 ping statistics ---
2019-06-20 15:52:59,128 DEBUG e.c.u.Exec [Thread-5] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:52:59,128 DEBUG e.c.u.Exec [Thread-5] round-trip min/avg/max/stddev = 72.920/72.920/72.920/0.000 ms
2019-06-20 15:52:59,129 DEBUG e.s.s.e.ExoSliceManager [Thread-5] Resource: stitch_e0_192_168_10_1_24, state: Active
2019-06-20 15:52:59,137 DEBUG e.s.s.e.ExoSliceManager [Thread-5] Resource: clink0, state: Active
2019-06-20 15:52:59,155 DEBUG e.c.u.Exec [Thread-7] exit-status: 0
2019-06-20 15:52:59,155 DEBUG e.s.s.e.ExoSliceManager [Thread-7] [NSP-2-129.7.98.6] run commands: hostnamectl set-hostname NSP-2-e0
2019-06-20 15:52:59,155 DEBUG e.c.u.Exec [Thread-7] 129.7.98.6:hostnamectl set-hostname NSP-2-e0
2019-06-20 15:52:59,159 DEBUG e.s.s.e.ExoSliceManager [Thread-5] Resource: clink0, state: Active
2019-06-20 15:52:59,185 DEBUG e.s.s.e.ExoSliceManager [Thread-5] Resource: stitch_e0_192_168_20_1_24, state: Active
2019-06-20 15:52:59,195 DEBUG e.s.s.e.ExoSliceManager [Thread-5] Resource: clink0, state: Active
2019-06-20 15:52:59,210 INFO e.s.s.e.ExoSliceManager [Thread-5] Done, those  resources are active now: e0,safe-server,plexuscontroller,e1,clink0,stitch_e0_192_168_10_1_24,stitch_e0_192_168_20_1_24,clink0,clink0
2019-06-20 15:52:59,211 DEBUG e.s.s.e.ExoSliceManager [Thread-5] ComputeNode: e0, Managment IP =  128.194.6.137
2019-06-20 15:52:59,212 DEBUG e.s.s.e.ExoSliceManager [Thread-5] ComputeNode: plexuscontroller, Managment IP =  205.172.170.18
2019-06-20 15:52:59,212 DEBUG e.s.s.e.ExoSliceManager [Thread-5] ComputeNode: e1, Managment IP =  129.7.98.13
2019-06-20 15:52:59,213 DEBUG e.s.s.e.ExoSliceManager [Thread-5] ComputeNode: safe-server, Managment IP =  205.172.170.15
2019-06-20 15:52:59,214 DEBUG e.s.s.e.ExoSliceManager [Thread-5] [SDX-1-128.194.6.137] run commands: hostnamectl set-hostname SDX-1-e0
2019-06-20 15:52:59,214 DEBUG e.c.u.Exec [Thread-5] 128.194.6.137:hostnamectl set-hostname SDX-1-e0
2019-06-20 15:53:00,887 DEBUG e.c.u.Exec [Thread-6] exit-status: 0
2019-06-20 15:53:00,888 DEBUG e.s.s.e.ExoSliceManager [Thread-6] [NSP-1-129.7.98.10] run commands: hostnamectl set-hostname NSP-1-e1
2019-06-20 15:53:00,888 DEBUG e.c.u.Exec [Thread-6] 129.7.98.10:hostnamectl set-hostname NSP-1-e1
2019-06-20 15:53:00,950 DEBUG e.c.u.Exec [Thread-7] exit-status: 0
2019-06-20 15:53:00,951 DEBUG e.s.s.e.ExoSliceManager [Thread-7] [NSP-2-129.7.98.8] run commands: hostnamectl set-hostname NSP-2-e1
2019-06-20 15:53:00,951 DEBUG e.c.u.Exec [Thread-7] 129.7.98.8:hostnamectl set-hostname NSP-2-e1
2019-06-20 15:53:01,175 DEBUG e.c.u.Exec [Thread-5] exit-status: 0
2019-06-20 15:53:01,175 DEBUG e.s.s.e.ExoSliceManager [Thread-5] [SDX-1-205.172.170.18] run commands: hostnamectl set-hostname SDX-1-plexuscontroller
2019-06-20 15:53:01,176 DEBUG e.c.u.Exec [Thread-5] 205.172.170.18:hostnamectl set-hostname SDX-1-plexuscontroller
2019-06-20 15:53:02,623 DEBUG e.c.u.Exec [Thread-6] exit-status: 0
2019-06-20 15:53:02,623 DEBUG e.s.c.SliceHelper [Thread-6] Start checking prerequisites
2019-06-20 15:53:02,624 DEBUG e.c.u.Exec [Thread-7] exit-status: 0
2019-06-20 15:53:02,624 DEBUG e.s.c.SliceHelper [Thread-7] Start checking prerequisites
2019-06-20 15:53:02,627 INFO e.s.c.SliceHelper [Thread-36] checking safe server with image safeserver-v8
2019-06-20 15:53:02,627 DEBUG e.s.s.e.ExoSliceManager [Thread-31] [NSP-2-129.7.98.8] run commands: ovs-vsctl show
2019-06-20 15:53:02,627 DEBUG e.s.s.e.ExoSliceManager [Thread-30] [NSP-2-129.7.98.6] run commands: ovs-vsctl show
2019-06-20 15:53:02,628 INFO e.s.c.SliceHelper [Thread-35] checking safe server with image safeserver-v8
2019-06-20 15:53:02,628 DEBUG e.c.u.Exec [Thread-31] 129.7.98.8:ovs-vsctl show
2019-06-20 15:53:02,628 DEBUG e.s.s.e.ExoSliceManager [Thread-29] [NSP-1-129.7.98.9] run commands: ovs-vsctl show
2019-06-20 15:53:02,628 DEBUG e.s.s.e.ExoSliceManager [Thread-32] [NSP-1-129.7.98.10] run commands: ovs-vsctl show
2019-06-20 15:53:02,628 DEBUG e.s.s.e.ExoSliceManager [Thread-33] [NSP-2-205.172.170.16] run commands: docker ps
2019-06-20 15:53:02,628 DEBUG e.s.s.e.ExoSliceManager [Thread-34] [NSP-1-205.172.170.22] run commands: docker ps
2019-06-20 15:53:02,628 DEBUG e.c.u.Exec [Thread-30] 129.7.98.6:ovs-vsctl show
2019-06-20 15:53:02,628 DEBUG e.c.u.Exec [Thread-29] 129.7.98.9:ovs-vsctl show
2019-06-20 15:53:02,628 DEBUG e.c.u.Exec [Thread-32] 129.7.98.10:ovs-vsctl show
2019-06-20 15:53:02,628 DEBUG e.c.u.Exec [Thread-33] 205.172.170.16:docker ps
2019-06-20 15:53:02,628 DEBUG e.c.u.Exec [Thread-34] 205.172.170.22:docker ps
2019-06-20 15:53:02,645 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:53:02,645 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:53:02,650 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p101", "methodParams": []}'
2019-06-20 15:53:02,650 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p102", "methodParams": []}'
2019-06-20 15:53:02,650 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "key_p101", "methodParams": []}
2019-06-20 15:53:02,650 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p102", "methodParams": []}
2019-06-20 15:53:02,811 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:53:02,811 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:53:02,812 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:53:02,812 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:02,812 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:02,812 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:53:02,812 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:02,812 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:02,886 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:53:02,886 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:53:02,886 DEBUG e.c.u.Exec [Thread-35] 205.172.170.21:docker images
2019-06-20 15:53:02,887 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:53:02,887 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:53:02,888 DEBUG e.c.u.Exec [Thread-36] 205.172.170.20:docker images
2019-06-20 15:53:03,022 DEBUG e.c.u.Exec [Thread-5] exit-status: 0
2019-06-20 15:53:03,022 DEBUG e.s.s.e.ExoSliceManager [Thread-5] [SDX-1-129.7.98.13] run commands: hostnamectl set-hostname SDX-1-e1
2019-06-20 15:53:03,022 DEBUG e.c.u.Exec [Thread-5] 129.7.98.13:hostnamectl set-hostname SDX-1-e1
2019-06-20 15:53:03,493 DEBUG e.s.s.e.ExoSliceManager [Thread-8] ExoSliceManager: [safe-server, e1, plexuscontroller, stitch_e0_192_168_141_1_24, clink0, stitch_e0_192_168_151_1_24, stitch_e1_192_168_30_1_24, stitch_e1_192_168_40_1_24, clink0, e0, clink0]
2019-06-20 15:53:03,493 DEBUG e.s.s.e.ExoSliceManager [Thread-8] [SDX-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:53:03,494 DEBUG e.c.u.Exec [Thread-8] ping -c 1 205.172.170.13
2019-06-20 15:53:03,578 DEBUG e.c.u.Exec [Thread-8] PING 205.172.170.13 (205.172.170.13): 56 data bytes
2019-06-20 15:53:03,578 DEBUG e.c.u.Exec [Thread-8] 64 bytes from 205.172.170.13: icmp_seq=0 ttl=48 time=73.104 ms
2019-06-20 15:53:03,579 DEBUG e.c.u.Exec [Thread-8] 
2019-06-20 15:53:03,579 DEBUG e.c.u.Exec [Thread-8] --- 205.172.170.13 ping statistics ---
2019-06-20 15:53:03,579 DEBUG e.c.u.Exec [Thread-8] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:53:03,579 DEBUG e.c.u.Exec [Thread-8] round-trip min/avg/max/stddev = 73.104/73.104/73.104/0.000 ms
2019-06-20 15:53:03,580 DEBUG e.s.s.e.ExoSliceManager [Thread-8] [SDX-2] Resource: e1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 15:53:03,582 DEBUG e.c.u.Exec [Thread-8] ping -c 1 128.194.6.136
2019-06-20 15:53:03,651 DEBUG e.c.u.Exec [Thread-8] PING 128.194.6.136 (128.194.6.136): 56 data bytes
2019-06-20 15:53:03,651 DEBUG e.c.u.Exec [Thread-8] 64 bytes from 128.194.6.136: icmp_seq=0 ttl=49 time=58.089 ms
2019-06-20 15:53:03,651 DEBUG e.c.u.Exec [Thread-8] 
2019-06-20 15:53:03,651 DEBUG e.c.u.Exec [Thread-8] --- 128.194.6.136 ping statistics ---
2019-06-20 15:53:03,651 DEBUG e.c.u.Exec [Thread-8] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:53:03,651 DEBUG e.c.u.Exec [Thread-8] round-trip min/avg/max/stddev = 58.089/58.089/58.089/0.000 ms
2019-06-20 15:53:03,652 DEBUG e.s.s.e.ExoSliceManager [Thread-8] [SDX-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:53:03,654 DEBUG e.c.u.Exec [Thread-8] ping -c 1 205.172.170.12
2019-06-20 15:53:03,738 DEBUG e.c.u.Exec [Thread-8] PING 205.172.170.12 (205.172.170.12): 56 data bytes
2019-06-20 15:53:03,738 DEBUG e.c.u.Exec [Thread-8] 64 bytes from 205.172.170.12: icmp_seq=0 ttl=48 time=73.642 ms
2019-06-20 15:53:03,738 DEBUG e.c.u.Exec [Thread-8] 
2019-06-20 15:53:03,738 DEBUG e.c.u.Exec [Thread-8] --- 205.172.170.12 ping statistics ---
2019-06-20 15:53:03,738 DEBUG e.c.u.Exec [Thread-8] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:53:03,738 DEBUG e.c.u.Exec [Thread-8] round-trip min/avg/max/stddev = 73.642/73.642/73.642/0.000 ms
2019-06-20 15:53:03,739 DEBUG e.s.s.e.ExoSliceManager [Thread-8] [SDX-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 15:53:03,741 DEBUG e.c.u.Exec [Thread-8] ping -c 1 129.7.98.14
2019-06-20 15:53:03,802 DEBUG e.c.u.Exec [Thread-8] PING 129.7.98.14 (129.7.98.14): 56 data bytes
2019-06-20 15:53:03,802 DEBUG e.c.u.Exec [Thread-8] 64 bytes from 129.7.98.14: icmp_seq=0 ttl=43 time=50.997 ms
2019-06-20 15:53:03,802 DEBUG e.c.u.Exec [Thread-8] 
2019-06-20 15:53:03,802 DEBUG e.c.u.Exec [Thread-8] --- 129.7.98.14 ping statistics ---
2019-06-20 15:53:03,802 DEBUG e.c.u.Exec [Thread-8] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:53:03,803 DEBUG e.c.u.Exec [Thread-8] round-trip min/avg/max/stddev = 50.997/50.997/50.997/0.000 ms
2019-06-20 15:53:03,803 DEBUG e.s.s.e.ExoSliceManager [Thread-8] Resource: stitch_e0_192_168_141_1_24, state: Active
2019-06-20 15:53:03,806 DEBUG e.s.s.e.ExoSliceManager [Thread-8] Resource: clink0, state: Active
2019-06-20 15:53:03,810 DEBUG e.s.s.e.ExoSliceManager [Thread-8] Resource: stitch_e0_192_168_151_1_24, state: Active
2019-06-20 15:53:03,812 DEBUG e.s.s.e.ExoSliceManager [Thread-8] Resource: stitch_e1_192_168_30_1_24, state: Active
2019-06-20 15:53:03,814 DEBUG e.s.s.e.ExoSliceManager [Thread-8] Resource: stitch_e1_192_168_40_1_24, state: Active
2019-06-20 15:53:03,816 DEBUG e.s.s.e.ExoSliceManager [Thread-8] Resource: clink0, state: Active
2019-06-20 15:53:03,820 DEBUG e.s.s.e.ExoSliceManager [Thread-8] Resource: clink0, state: Active
2019-06-20 15:53:03,823 INFO e.s.s.e.ExoSliceManager [Thread-8] Done, those  resources are active now: plexuscontroller,e1,safe-server,e0,clink0,stitch_e0_192_168_151_1_24,stitch_e1_192_168_30_1_24,clink0,clink0,stitch_e1_192_168_40_1_24,stitch_e0_192_168_141_1_24
2019-06-20 15:53:03,823 DEBUG e.s.s.e.ExoSliceManager [Thread-8] ComputeNode: safe-server, Managment IP =  205.172.170.13
2019-06-20 15:53:03,823 DEBUG e.s.s.e.ExoSliceManager [Thread-8] ComputeNode: e1, Managment IP =  128.194.6.136
2019-06-20 15:53:03,823 DEBUG e.s.s.e.ExoSliceManager [Thread-8] ComputeNode: plexuscontroller, Managment IP =  205.172.170.12
2019-06-20 15:53:03,824 DEBUG e.s.s.e.ExoSliceManager [Thread-8] ComputeNode: e0, Managment IP =  129.7.98.14
2019-06-20 15:53:03,824 DEBUG e.s.s.e.ExoSliceManager [Thread-8] [SDX-2-205.172.170.13] run commands: hostnamectl set-hostname SDX-2-safe-server
2019-06-20 15:53:03,824 DEBUG e.c.u.Exec [Thread-8] 205.172.170.13:hostnamectl set-hostname SDX-2-safe-server
2019-06-20 15:53:04,344 DEBUG e.c.u.Exec [Thread-31] 92498f48-2e02-40e9-9aa6-e4e4236caadc
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.16:6633"
            is_connected: true
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth1"
            Interface "eth1"
        Port "eth3"
            Interface "eth3"
    ovs_version: "2.0.2"

2019-06-20 15:53:04,344 DEBUG e.c.u.Exec [Thread-31] exit-status: 0
2019-06-20 15:53:04,345 DEBUG e.s.s.e.ExoSliceManager [Thread-31] [NSP-2-129.7.98.8] run commands: ls
2019-06-20 15:53:04,345 DEBUG e.c.u.Exec [Thread-31] 129.7.98.8:ls
2019-06-20 15:53:04,354 DEBUG e.c.u.Exec [Thread-30] 0c573edb-f23a-4fb2-b1b5-d088437ead1f
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.16:6633"
            is_connected: true
        Port "eth2"
            Interface "eth2"
        Port "eth1"
            Interface "eth1"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.0.2"

2019-06-20 15:53:04,354 DEBUG e.c.u.Exec [Thread-30] exit-status: 0
2019-06-20 15:53:04,355 DEBUG e.s.s.e.ExoSliceManager [Thread-30] [NSP-2-129.7.98.6] run commands: ls
2019-06-20 15:53:04,355 DEBUG e.c.u.Exec [Thread-30] 129.7.98.6:ls
2019-06-20 15:53:04,371 DEBUG e.c.u.Exec [Thread-32] 6a70261c-2f37-4f4c-a5f7-fc2365d11b84
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.22:6633"
            is_connected: true
        Port "eth1"
            Interface "eth1"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth3"
            Interface "eth3"
    ovs_version: "2.0.2"

2019-06-20 15:53:04,371 DEBUG e.c.u.Exec [Thread-32] exit-status: 0
2019-06-20 15:53:04,372 DEBUG e.c.u.Exec [Thread-29] 4a27e6a3-c839-4cb0-a81a-17a6bfa46d76
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.22:6633"
            is_connected: true
        Port "eth1"
            Interface "eth1"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.0.2"

2019-06-20 15:53:04,372 DEBUG e.c.u.Exec [Thread-29] exit-status: 0
2019-06-20 15:53:04,372 DEBUG e.s.s.e.ExoSliceManager [Thread-32] [NSP-1-129.7.98.10] run commands: ls
2019-06-20 15:53:04,373 DEBUG e.c.u.Exec [Thread-32] 129.7.98.10:ls
2019-06-20 15:53:04,373 DEBUG e.s.s.e.ExoSliceManager [Thread-29] [NSP-1-129.7.98.9] run commands: ls
2019-06-20 15:53:04,374 DEBUG e.c.u.Exec [Thread-29] 129.7.98.9:ls
2019-06-20 15:53:04,475 DEBUG e.c.u.Exec [Thread-34] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
f8843b4761ed        yaoyj11/plexus-v1   "/bin/bash"         6 hours ago         Up 6 hours          0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-06-20 15:53:04,475 DEBUG e.c.u.Exec [Thread-33] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
d423e877c69b        yaoyj11/plexus-v1   "/bin/bash"         6 hours ago         Up 6 hours          0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-06-20 15:53:04,475 DEBUG e.c.u.Exec [Thread-34] exit-status: 0
2019-06-20 15:53:04,475 DEBUG e.c.u.Exec [Thread-33] exit-status: 0
2019-06-20 15:53:04,475 DEBUG e.s.c.SliceHelper [Thread-34] plexus controller has started
2019-06-20 15:53:04,475 DEBUG e.s.c.SliceHelper [Thread-33] plexus controller has started
2019-06-20 15:53:04,733 DEBUG e.c.u.Exec [Thread-5] exit-status: 0
2019-06-20 15:53:04,734 DEBUG e.s.s.e.ExoSliceManager [Thread-5] [SDX-1-205.172.170.15] run commands: hostnamectl set-hostname SDX-1-safe-server
2019-06-20 15:53:04,734 DEBUG e.c.u.Exec [Thread-5] 205.172.170.15:hostnamectl set-hostname SDX-1-safe-server
2019-06-20 15:53:04,750 DEBUG e.c.u.Exec [Thread-36] REPOSITORY              TAG                 IMAGE ID            CREATED             SIZE
yaoyj11/safeserver-v8   latest              81681cb3562a        13 days ago         1.824 GB
claris/radii-sc16       latest              aa666f4fe5a9        2 years ago         1.123 GB
hello-world             latest              c54a2cc56cbb        2 years ago         1.848 kB

2019-06-20 15:53:04,750 DEBUG e.c.u.Exec [Thread-36] exit-status: 0
2019-06-20 15:53:04,750 DEBUG e.c.u.Exec [Thread-35] REPOSITORY              TAG                 IMAGE ID            CREATED             SIZE
yaoyj11/safeserver-v8   latest              81681cb3562a        13 days ago         1.824 GB
claris/radii-sc16       latest              aa666f4fe5a9        2 years ago         1.123 GB
hello-world             latest              c54a2cc56cbb        2 years ago         1.848 kB

2019-06-20 15:53:04,750 DEBUG e.c.u.Exec [Thread-36] 205.172.170.20:docker ps
2019-06-20 15:53:04,751 DEBUG e.c.u.Exec [Thread-35] exit-status: 0
2019-06-20 15:53:04,751 DEBUG e.c.u.Exec [Thread-35] 205.172.170.21:docker ps
2019-06-20 15:53:05,690 DEBUG e.c.u.Exec [Thread-8] exit-status: 0
2019-06-20 15:53:05,691 DEBUG e.s.s.e.ExoSliceManager [Thread-8] [SDX-2-128.194.6.136] run commands: hostnamectl set-hostname SDX-2-e1
2019-06-20 15:53:05,691 DEBUG e.c.u.Exec [Thread-8] 128.194.6.136:hostnamectl set-hostname SDX-2-e1
2019-06-20 15:53:06,064 DEBUG e.c.u.Exec [Thread-31] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 15:53:06,064 DEBUG e.c.u.Exec [Thread-31] exit-status: 0
2019-06-20 15:53:06,069 DEBUG e.c.u.Exec [Thread-30] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 15:53:06,069 DEBUG e.c.u.Exec [Thread-30] exit-status: 0
2019-06-20 15:53:06,109 DEBUG e.c.u.Exec [Thread-29] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 15:53:06,109 DEBUG e.c.u.Exec [Thread-32] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 15:53:06,110 DEBUG e.c.u.Exec [Thread-29] exit-status: 0
2019-06-20 15:53:06,110 DEBUG e.c.u.Exec [Thread-32] exit-status: 0
2019-06-20 15:53:06,593 DEBUG e.c.u.Exec [Thread-36] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS               NAMES

2019-06-20 15:53:06,593 DEBUG e.c.u.Exec [Thread-36] exit-status: 0
2019-06-20 15:53:06,594 DEBUG e.c.u.Exec [Thread-36] 205.172.170.20:apt-get update
docker pull yaoyj11/safeserver-v8
docker run -i -t -d -p 7777:7777 -h safe --name safe yaoyj11/safeserver-v8
docker exed -d safe /usr/bin/git clone -b multisdx https://github.com/yaoyj11/safe-multisdx.git
docker exec -d safe /bin/bash -c  "cd /root/safe;sed -i 's/http:\/\/.*:8098/http:\/\/205.172.170.10:8098/g' safe-server/src/main/resources/application.conf;cd /root; ./safe-multisdx/sdx-routing.sh"

2019-06-20 15:53:06,605 DEBUG e.c.u.Exec [Thread-5] exit-status: 0
2019-06-20 15:53:06,605 DEBUG e.c.u.Exec [Thread-35] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS               NAMES

2019-06-20 15:53:06,605 DEBUG e.c.u.Exec [Thread-35] exit-status: 0
2019-06-20 15:53:06,605 DEBUG e.s.c.SliceHelper [Thread-5] Start checking prerequisites
2019-06-20 15:53:06,606 DEBUG e.c.u.Exec [Thread-35] 205.172.170.21:apt-get update
docker pull yaoyj11/safeserver-v8
docker run -i -t -d -p 7777:7777 -h safe --name safe yaoyj11/safeserver-v8
docker exed -d safe /usr/bin/git clone -b multisdx https://github.com/yaoyj11/safe-multisdx.git
docker exec -d safe /bin/bash -c  "cd /root/safe;sed -i 's/http:\/\/.*:8098/http:\/\/205.172.170.10:8098/g' safe-server/src/main/resources/application.conf;cd /root; ./safe-multisdx/sdx-routing.sh"

2019-06-20 15:53:06,607 INFO e.s.c.SliceHelper [Thread-77] checking safe server with image safeserver-v8
2019-06-20 15:53:06,607 DEBUG e.s.s.e.ExoSliceManager [Thread-74] [SDX-1-128.194.6.137] run commands: ovs-vsctl show
2019-06-20 15:53:06,607 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:53:06,607 DEBUG e.s.s.e.ExoSliceManager [Thread-75] [SDX-1-129.7.98.13] run commands: ovs-vsctl show
2019-06-20 15:53:06,607 DEBUG e.c.u.Exec [Thread-74] 128.194.6.137:ovs-vsctl show
2019-06-20 15:53:06,607 DEBUG e.s.s.e.ExoSliceManager [Thread-76] [SDX-1-205.172.170.18] run commands: docker ps
2019-06-20 15:53:06,607 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 15:53:06,607 DEBUG e.c.u.Exec [Thread-75] 129.7.98.13:ovs-vsctl show
2019-06-20 15:53:06,607 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 15:53:06,607 DEBUG e.c.u.Exec [Thread-76] 205.172.170.18:docker ps
2019-06-20 15:53:06,682 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:53:06,683 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:53:06,683 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:06,683 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:06,759 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:53:06,759 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:53:06,759 DEBUG e.c.u.Exec [Thread-77] 205.172.170.15:docker images
2019-06-20 15:53:07,461 DEBUG e.c.u.Exec [Thread-8] exit-status: 0
2019-06-20 15:53:07,462 DEBUG e.s.s.e.ExoSliceManager [Thread-8] [SDX-2-205.172.170.12] run commands: hostnamectl set-hostname SDX-2-plexuscontroller
2019-06-20 15:53:07,462 DEBUG e.c.u.Exec [Thread-8] 205.172.170.12:hostnamectl set-hostname SDX-2-plexuscontroller
2019-06-20 15:53:08,331 DEBUG e.c.u.Exec [Thread-75] 26ef2a60-546a-456a-9dec-64985a35807f
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.18:6633"
            is_connected: true
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth1"
            Interface "eth1"
    ovs_version: "2.0.2"

2019-06-20 15:53:08,331 DEBUG e.c.u.Exec [Thread-75] exit-status: 0
2019-06-20 15:53:08,332 DEBUG e.s.s.e.ExoSliceManager [Thread-75] [SDX-1-129.7.98.13] run commands: ls
2019-06-20 15:53:08,332 DEBUG e.c.u.Exec [Thread-75] 129.7.98.13:ls
2019-06-20 15:53:08,404 DEBUG e.c.u.Exec [Thread-74] 895a57e3-fcb3-48c2-89a7-50b589f14802
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.18:6633"
            is_connected: true
        Port "eth1"
            Interface "eth1"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
    ovs_version: "2.0.2"

2019-06-20 15:53:08,404 DEBUG e.c.u.Exec [Thread-74] exit-status: 0
2019-06-20 15:53:08,405 DEBUG e.s.s.e.ExoSliceManager [Thread-74] [SDX-1-128.194.6.137] run commands: ls
2019-06-20 15:53:08,406 DEBUG e.c.u.Exec [Thread-74] 128.194.6.137:ls
2019-06-20 15:53:08,453 DEBUG e.c.u.Exec [Thread-35] Hit http://security.ubuntu.com trusty-security InRelease
Hit http://security.ubuntu.com trusty-security/main Sources
Ign http://us.archive.ubuntu.com trusty InRelease
Hit http://security.ubuntu.com trusty-security/restricted Sources
Get:1 http://us.archive.ubuntu.com trusty-updates InRelease [65.9 kB]
Hit http://security.ubuntu.com trusty-security/universe Sources
Hit http://security.ubuntu.com trusty-security/multiverse Sources
Hit http://security.ubuntu.com trusty-security/main amd64 Packages
Hit http://security.ubuntu.com trusty-security/restricted amd64 Packages
Hit http://security.ubuntu.com trusty-security/universe amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports InRelease
Hit http://security.ubuntu.com trusty-security/multiverse amd64 Packages
Hit http://us.archive.ubuntu.com trusty Release.gpg
Hit http://security.ubuntu.com trusty-security/main i386 Packages
Get:2 http://us.archive.ubuntu.com trusty-updates/main Sources [431 kB]
Hit http://security.ubuntu.com trusty-security/restricted
2019-06-20 15:53:08,453 DEBUG e.c.u.Exec [Thread-35]  i386 Packages
Hit http://security.ubuntu.com trusty-security/universe i386 Packages
Hit http://security.ubuntu.com trusty-security/multiverse i386 Packages
Hit http://security.ubuntu.com trusty-security/main Translation-en
Hit http://security.ubuntu.com trusty-security/multiverse Translation-en
Get:3 http://us.archive.ubuntu.com trusty-updates/restricted Sources [6,313 B]
Hit http://security.ubuntu.com trusty-security/restricted Translation-en
Get:4 http://us.archive.ubuntu.com trusty-updates/universe Sources [231 kB]
Hit http://security.ubuntu.com trusty-security/universe Translation-en
Get:5 http://us.archive.ubuntu.com trusty-updates/multiverse Sources [7,535 B]
Get:6 http://us.archive.ubuntu.com trusty-updates/main amd64 Packages [1,177 kB]
Hit https://apt.dockerproject.org ubuntu-trusty InRelease
Get:7 http://us.archive.ubuntu.com trusty-updates/restricted amd64 Packages [17.2 kB]
Hit https://apt.dockerproject.org ubuntu-trusty/main amd64 Packages
Get:8 http://us.archive.ubuntu.com trusty-updates/univer
2019-06-20 15:53:08,453 DEBUG e.c.u.Exec [Thread-35] se amd64 Packages [526 kB]
Hit https://apt.dockerproject.org ubuntu-trusty/main i386 Packages
Get:9 https://apt.dockerproject.org ubuntu-trusty/main Translation-en_US
Get:10 http://us.archive.ubuntu.com trusty-updates/multiverse amd64 Packages [14.6 kB]
Get:11 http://us.archive.ubuntu.com trusty-updates/main i386 Packages [1,089 kB]
Get:12 http://us.archive.ubuntu.com trusty-updates/restricted i386 Packages [17.0 kB]
Get:13 http://us.archive.ubuntu.com trusty-updates/universe i386 Packages [504 kB]
Get:14 http://us.archive.ubuntu.com trusty-updates/multiverse i386 Packages [15.1 kB]
Get:15 http://us.archive.ubuntu.com trusty-updates/main Translation-en [582 kB]
Get:16 http://us.archive.ubuntu.com trusty-updates/multiverse Translation-en [7,616 B]
Get:17 http://us.archive.ubuntu.com trusty-updates/restricted Translation-en [4,028 B]
Ign https://apt.dockerproject.org ubuntu-trusty/main Translation-en_US
Get:18 http://us.archive.ubuntu.com trusty-updates/universe Translation-en [281 kB]
Ign https://apt.dockerpro
2019-06-20 15:53:08,453 DEBUG e.c.u.Exec [Thread-35] ject.org ubuntu-trusty/main Translation-en
Hit http://us.archive.ubuntu.com trusty Release
Hit http://us.archive.ubuntu.com trusty-backports/main Sources
Hit http://us.archive.ubuntu.com trusty-backports/restricted Sources
Hit http://us.archive.ubuntu.com trusty-backports/universe Sources
Hit http://us.archive.ubuntu.com trusty-backports/multiverse Sources
Hit http://us.archive.ubuntu.com trusty-backports/main amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/restricted amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/universe amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/multiverse amd64 Packages

2019-06-20 15:53:08,462 DEBUG e.c.u.Exec [Thread-36] Hit http://security.ubuntu.com trusty-security InRelease
Hit http://security.ubuntu.com trusty-security/main Sources
Ign http://us.archive.ubuntu.com trusty InRelease
Hit http://security.ubuntu.com trusty-security/restricted Sources
Get:1 http://us.archive.ubuntu.com trusty-updates InRelease [65.9 kB]
Hit http://security.ubuntu.com trusty-security/universe Sources
Hit http://security.ubuntu.com trusty-security/multiverse Sources
Hit http://security.ubuntu.com trusty-security/main amd64 Packages
Hit http://security.ubuntu.com trusty-security/restricted amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports InRelease
Hit http://security.ubuntu.com trusty-security/universe amd64 Packages
Hit http://us.archive.ubuntu.com trusty Release.gpg
Hit http://security.ubuntu.com trusty-security/multiverse amd64 Packages
Get:2 http://us.archive.ubuntu.com trusty-updates/main Sources [431 kB]
Hit http://security.ubuntu.com trusty-security/main i386 Packages
Hit http://security.ubuntu.com trusty-security/restricted
2019-06-20 15:53:08,462 DEBUG e.c.u.Exec [Thread-36]  i386 Packages
Hit http://security.ubuntu.com trusty-security/universe i386 Packages
Hit http://security.ubuntu.com trusty-security/multiverse i386 Packages
Hit http://security.ubuntu.com trusty-security/main Translation-en
Get:3 http://us.archive.ubuntu.com trusty-updates/restricted Sources [6,313 B]
Hit http://security.ubuntu.com trusty-security/multiverse Translation-en
Get:4 http://us.archive.ubuntu.com trusty-updates/universe Sources [231 kB]
Hit http://security.ubuntu.com trusty-security/restricted Translation-en
Hit http://security.ubuntu.com trusty-security/universe Translation-en
Get:5 http://us.archive.ubuntu.com trusty-updates/multiverse Sources [7,535 B]
Get:6 http://us.archive.ubuntu.com trusty-updates/main amd64 Packages [1,177 kB]
Hit https://apt.dockerproject.org ubuntu-trusty InRelease
Hit https://apt.dockerproject.org ubuntu-trusty/main amd64 Packages
Hit https://apt.dockerproject.org ubuntu-trusty/main i386 Packages
Get:7 http://us.archive.ubuntu.com trusty-updates/restricted amd64 Packages
2019-06-20 15:53:08,462 DEBUG e.c.u.Exec [Thread-36]  [17.2 kB]
Get:8 http://us.archive.ubuntu.com trusty-updates/universe amd64 Packages [526 kB]
Get:9 https://apt.dockerproject.org ubuntu-trusty/main Translation-en_US
Get:10 http://us.archive.ubuntu.com trusty-updates/multiverse amd64 Packages [14.6 kB]
Get:11 http://us.archive.ubuntu.com trusty-updates/main i386 Packages [1,089 kB]
Get:12 http://us.archive.ubuntu.com trusty-updates/restricted i386 Packages [17.0 kB]
Get:13 http://us.archive.ubuntu.com trusty-updates/universe i386 Packages [504 kB]
Get:14 http://us.archive.ubuntu.com trusty-updates/multiverse i386 Packages [15.1 kB]
Hit http://us.archive.ubuntu.com trusty-updates/main Translation-en
Hit http://us.archive.ubuntu.com trusty-updates/multiverse Translation-en
Hit http://us.archive.ubuntu.com trusty-updates/restricted Translation-en
Hit http://us.archive.ubuntu.com trusty-updates/universe Translation-en
Hit http://us.archive.ubuntu.com trusty Release
Ign https://apt.dockerproject.org ubuntu-trusty/main Translation-en_US
Hit http://us.archive.ubunt
2019-06-20 15:53:08,462 DEBUG e.c.u.Exec [Thread-36] u.com trusty-backports/main Sources
Ign https://apt.dockerproject.org ubuntu-trusty/main Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/restricted Sources
Hit http://us.archive.ubuntu.com trusty-backports/universe Sources
Hit http://us.archive.ubuntu.com trusty-backports/multiverse Sources
Hit http://us.archive.ubuntu.com trusty-backports/main amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/restricted amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/universe amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/multiverse amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/main i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/restricted i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/universe i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/multiverse i386 Packages

2019-06-20 15:53:08,464 DEBUG e.c.u.Exec [Thread-76] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
8f640d563f87        yaoyj11/plexus-v1   "/bin/bash"         6 hours ago         Up 6 hours          0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-06-20 15:53:08,465 DEBUG e.c.u.Exec [Thread-76] exit-status: 0
2019-06-20 15:53:08,465 DEBUG e.s.c.SliceHelper [Thread-76] plexus controller has started
2019-06-20 15:53:08,624 DEBUG e.c.u.Exec [Thread-77] REPOSITORY              TAG                 IMAGE ID            CREATED             SIZE
yaoyj11/safeserver-v8   latest              81681cb3562a        13 days ago         1.824 GB
claris/radii-sc16       latest              aa666f4fe5a9        2 years ago         1.123 GB
hello-world             latest              c54a2cc56cbb        2 years ago         1.848 kB

2019-06-20 15:53:08,625 DEBUG e.c.u.Exec [Thread-77] exit-status: 0
2019-06-20 15:53:08,625 DEBUG e.c.u.Exec [Thread-77] 205.172.170.15:docker ps
2019-06-20 15:53:09,338 DEBUG e.c.u.Exec [Thread-8] exit-status: 0
2019-06-20 15:53:09,339 DEBUG e.s.s.e.ExoSliceManager [Thread-8] [SDX-2-129.7.98.14] run commands: hostnamectl set-hostname SDX-2-e0
2019-06-20 15:53:09,339 DEBUG e.c.u.Exec [Thread-8] 129.7.98.14:hostnamectl set-hostname SDX-2-e0
2019-06-20 15:53:09,454 DEBUG e.c.u.Exec [Thread-35] Hit http://us.archive.ubuntu.com trusty-backports/main i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/restricted i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/universe i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/multiverse i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/main Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/multiverse Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/restricted Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/universe Translation-en
Hit http://us.archive.ubuntu.com trusty/main Sources
Hit http://us.archive.ubuntu.com trusty/restricted Sources
Hit http://us.archive.ubuntu.com trusty/universe Sources
Hit http://us.archive.ubuntu.com trusty/multiverse Sources
Hit http://us.archive.ubuntu.com trusty/main amd64 Packages
Hit http://us.archive.ubuntu.com trusty/restricted amd64 Packages
Hit http://us.archive.ubuntu.com trusty/universe amd64 Packages
Hit http://us.arch
2019-06-20 15:53:09,454 DEBUG e.c.u.Exec [Thread-35] ive.ubuntu.com trusty/multiverse amd64 Packages
Hit http://us.archive.ubuntu.com trusty/main i386 Packages
Hit http://us.archive.ubuntu.com trusty/restricted i386 Packages
Hit http://us.archive.ubuntu.com trusty/universe i386 Packages
Hit http://us.archive.ubuntu.com trusty/multiverse i386 Packages
Hit http://us.archive.ubuntu.com trusty/main Translation-en
Hit http://us.archive.ubuntu.com trusty/multiverse Translation-en
Hit http://us.archive.ubuntu.com trusty/restricted Translation-en
Hit http://us.archive.ubuntu.com trusty/universe Translation-en
Ign http://us.archive.ubuntu.com trusty/main Translation-en_US
Ign http://us.archive.ubuntu.com trusty/multiverse Translation-en_US
Ign http://us.archive.ubuntu.com trusty/restricted Translation-en_US
Ign http://us.archive.ubuntu.com trusty/universe Translation-en_US

2019-06-20 15:53:09,466 DEBUG e.c.u.Exec [Thread-36] Hit http://us.archive.ubuntu.com trusty-backports/main Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/multiverse Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/restricted Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/universe Translation-en
Hit http://us.archive.ubuntu.com trusty/main Sources
Hit http://us.archive.ubuntu.com trusty/restricted Sources
Hit http://us.archive.ubuntu.com trusty/universe Sources
Hit http://us.archive.ubuntu.com trusty/multiverse Sources
Hit http://us.archive.ubuntu.com trusty/main amd64 Packages
Hit http://us.archive.ubuntu.com trusty/restricted amd64 Packages
Hit http://us.archive.ubuntu.com trusty/universe amd64 Packages
Hit http://us.archive.ubuntu.com trusty/multiverse amd64 Packages
Hit http://us.archive.ubuntu.com trusty/main i386 Packages
Hit http://us.archive.ubuntu.com trusty/restricted i386 Packages
Hit http://us.archive.ubuntu.com trusty/universe i386 Packages
Hit http://us.archive.ubuntu.com trusty/multiverse i386 P
2019-06-20 15:53:09,466 DEBUG e.c.u.Exec [Thread-36] ackages
Hit http://us.archive.ubuntu.com trusty/main Translation-en
Hit http://us.archive.ubuntu.com trusty/multiverse Translation-en
Hit http://us.archive.ubuntu.com trusty/restricted Translation-en
Hit http://us.archive.ubuntu.com trusty/universe Translation-en
Ign http://us.archive.ubuntu.com trusty/main Translation-en_US
Ign http://us.archive.ubuntu.com trusty/multiverse Translation-en_US
Ign http://us.archive.ubuntu.com trusty/restricted Translation-en_US
Ign http://us.archive.ubuntu.com trusty/universe Translation-en_US

2019-06-20 15:53:10,111 DEBUG e.c.u.Exec [Thread-75] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 15:53:10,111 DEBUG e.c.u.Exec [Thread-75] exit-status: 0
2019-06-20 15:53:10,174 DEBUG e.c.u.Exec [Thread-74] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 15:53:10,174 DEBUG e.c.u.Exec [Thread-74] exit-status: 0
2019-06-20 15:53:10,532 DEBUG e.c.u.Exec [Thread-77] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS               NAMES

2019-06-20 15:53:10,533 DEBUG e.c.u.Exec [Thread-77] exit-status: 0
2019-06-20 15:53:10,533 DEBUG e.c.u.Exec [Thread-77] 205.172.170.15:apt-get update
docker pull yaoyj11/safeserver-v8
docker run -i -t -d -p 7777:7777 -h safe --name safe yaoyj11/safeserver-v8
docker exed -d safe /usr/bin/git clone -b multisdx https://github.com/yaoyj11/safe-multisdx.git
docker exec -d safe /bin/bash -c  "cd /root/safe;sed -i 's/http:\/\/.*:8098/http:\/\/205.172.170.10:8098/g' safe-server/src/main/resources/application.conf;cd /root; ./safe-multisdx/sdx-routing.sh"

2019-06-20 15:53:11,052 DEBUG e.c.u.Exec [Thread-8] exit-status: 0
2019-06-20 15:53:11,052 DEBUG e.s.c.SliceHelper [Thread-8] Start checking prerequisites
2019-06-20 15:53:11,053 INFO e.s.c.SliceHelper [Thread-103] checking safe server with image safeserver-v8
2019-06-20 15:53:11,053 DEBUG e.s.s.e.ExoSliceManager [Thread-102] [SDX-2-205.172.170.12] run commands: docker ps
2019-06-20 15:53:11,053 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:53:11,053 DEBUG e.s.s.e.ExoSliceManager [Thread-100] [SDX-2-128.194.6.136] run commands: ovs-vsctl show
2019-06-20 15:53:11,053 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 15:53:11,053 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 15:53:11,053 DEBUG e.s.s.e.ExoSliceManager [Thread-101] [SDX-2-129.7.98.14] run commands: ovs-vsctl show
2019-06-20 15:53:11,053 DEBUG e.c.u.Exec [Thread-100] 128.194.6.136:ovs-vsctl show
2019-06-20 15:53:11,053 DEBUG e.c.u.Exec [Thread-102] 205.172.170.12:docker ps
2019-06-20 15:53:11,053 DEBUG e.c.u.Exec [Thread-101] 129.7.98.14:ovs-vsctl show
2019-06-20 15:53:11,128 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:53:11,128 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:53:11,128 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:11,128 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:11,202 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:53:11,202 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:53:11,203 DEBUG e.c.u.Exec [Thread-103] 205.172.170.13:docker images
2019-06-20 15:53:12,410 DEBUG e.c.u.Exec [Thread-77] Ign http://us.archive.ubuntu.com trusty InRelease
Hit http://us.archive.ubuntu.com trusty-updates InRelease
Hit http://us.archive.ubuntu.com trusty-backports InRelease
Hit http://us.archive.ubuntu.com trusty Release.gpg
Hit http://us.archive.ubuntu.com trusty Release
Hit http://us.archive.ubuntu.com trusty-updates/main Sources
Hit http://us.archive.ubuntu.com trusty-updates/restricted Sources
Hit http://us.archive.ubuntu.com trusty-updates/universe Sources
Hit http://us.archive.ubuntu.com trusty-updates/multiverse Sources
Get:1 http://security.ubuntu.com trusty-security InRelease [65.9 kB]
Hit http://us.archive.ubuntu.com trusty-updates/main amd64 Packages
Hit http://us.archive.ubuntu.com trusty-updates/restricted amd64 Packages
Hit http://us.archive.ubuntu.com trusty-updates/universe amd64 Packages
Hit http://us.archive.ubuntu.com trusty-updates/multiverse amd64 Packages
Hit http://us.archive.ubuntu.com trusty-updates/main i386 Packages
Hit http://us.archive.ubuntu.com trusty-updates/restricted i386 Packages
2019-06-20 15:53:12,410 DEBUG e.c.u.Exec [Thread-77] 
Hit http://us.archive.ubuntu.com trusty-updates/universe i386 Packages
Hit http://us.archive.ubuntu.com trusty-updates/multiverse i386 Packages
Hit https://apt.dockerproject.org ubuntu-trusty InRelease
Hit http://us.archive.ubuntu.com trusty-updates/main Translation-en
Hit https://apt.dockerproject.org ubuntu-trusty/main amd64 Packages
Hit https://apt.dockerproject.org ubuntu-trusty/main i386 Packages
Hit http://us.archive.ubuntu.com trusty-updates/multiverse Translation-en
Hit http://us.archive.ubuntu.com trusty-updates/restricted Translation-en
Get:2 https://apt.dockerproject.org ubuntu-trusty/main Translation-en_US
Hit http://us.archive.ubuntu.com trusty-updates/universe Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/main Sources
Hit http://us.archive.ubuntu.com trusty-backports/restricted Sources
Hit http://us.archive.ubuntu.com trusty-backports/universe Sources
Hit http://us.archive.ubuntu.com trusty-backports/multiverse Sources
Get:3 http://security.ubuntu.com trusty-security/main Sou
2019-06-20 15:53:12,410 DEBUG e.c.u.Exec [Thread-77] rces [172 kB]
Hit http://us.archive.ubuntu.com trusty-backports/main amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/restricted amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/universe amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/multiverse amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/main i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/restricted i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/universe i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/multiverse i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/main Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/multiverse Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/restricted Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/universe Translation-en
Ign https://apt.dockerproject.org ubuntu-trusty/main Translation-en_US
Get:4 http://security.ubuntu.com trusty-security/restri
2019-06-20 15:53:12,410 DEBUG e.c.u.Exec [Thread-77] cted Sources [4,931 B]
Hit http://us.archive.ubuntu.com trusty/main Sources
Hit http://us.archive.ubuntu.com trusty/restricted Sources
Ign https://apt.dockerproject.org ubuntu-trusty/main Translation-en
Hit http://us.archive.ubuntu.com trusty/universe Sources
Hit http://us.archive.ubuntu.com trusty/multiverse Sources
Hit http://us.archive.ubuntu.com trusty/main amd64 Packages
Get:5 http://security.ubuntu.com trusty-security/universe Sources [102 kB]
Hit http://us.archive.ubuntu.com trusty/restricted amd64 Packages
Hit http://us.archive.ubuntu.com trusty/universe amd64 Packages
Hit http://us.archive.ubuntu.com trusty/multiverse amd64 Packages
Hit http://us.archive.ubuntu.com trusty/main i386 Packages
Hit http://us.archive.ubuntu.com trusty/restricted i386 Packages
Hit http://us.archive.ubuntu.com trusty/universe i386 Packages
Hit http://us.archive.ubuntu.com trusty/multiverse i386 Packages
Get:6 http://security.ubuntu.com trusty-security/multiverse Sources [3,263 B]
Hit http://us.archive.ubuntu.com trusty/main
2019-06-20 15:53:12,410 DEBUG e.c.u.Exec [Thread-77]  Translation-en
Hit http://us.archive.ubuntu.com trusty/multiverse Translation-en
Get:7 http://security.ubuntu.com trusty-security/main amd64 Packages [835 kB]

2019-06-20 15:53:12,462 DEBUG e.c.u.Exec [Thread-35] Fetched 4,976 kB in 4s (1,115 kB/s)
Reading package lists...
2019-06-20 15:53:12,474 DEBUG e.c.u.Exec [Thread-36] Fetched 4,102 kB in 4s (956 kB/s)
Reading package lists...
2019-06-20 15:53:12,764 DEBUG e.c.u.Exec [Thread-101] 804b2ed2-9abc-4362-b936-9ecfe659a6e9
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.12:6633"
            is_connected: true
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth1"
            Interface "eth1"
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
    ovs_version: "2.0.2"

2019-06-20 15:53:12,764 DEBUG e.c.u.Exec [Thread-101] exit-status: 0
2019-06-20 15:53:12,765 DEBUG e.s.s.e.ExoSliceManager [Thread-101] [SDX-2-129.7.98.14] run commands: ls
2019-06-20 15:53:12,765 DEBUG e.c.u.Exec [Thread-101] 129.7.98.14:ls
2019-06-20 15:53:12,819 DEBUG e.c.u.Exec [Thread-100] e0b547d9-3118-477a-871f-234a8943be65
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.12:6633"
            is_connected: true
        Port "eth1"
            Interface "eth1"
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.0.2"

2019-06-20 15:53:12,819 DEBUG e.c.u.Exec [Thread-100] exit-status: 0
2019-06-20 15:53:12,820 DEBUG e.s.s.e.ExoSliceManager [Thread-100] [SDX-2-128.194.6.136] run commands: ls
2019-06-20 15:53:12,820 DEBUG e.c.u.Exec [Thread-100] 128.194.6.136:ls
2019-06-20 15:53:12,931 DEBUG e.c.u.Exec [Thread-102] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
537eca8ff1fd        yaoyj11/plexus-v1   "/bin/bash"         6 hours ago         Up 6 hours          0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-06-20 15:53:12,931 DEBUG e.c.u.Exec [Thread-102] exit-status: 0
2019-06-20 15:53:12,931 DEBUG e.s.c.SliceHelper [Thread-102] plexus controller has started
2019-06-20 15:53:13,074 DEBUG e.c.u.Exec [Thread-103] REPOSITORY              TAG                 IMAGE ID            CREATED             SIZE
yaoyj11/safeserver-v8   latest              81681cb3562a        13 days ago         1.824 GB
claris/radii-sc16       latest              aa666f4fe5a9        2 years ago         1.123 GB
hello-world             latest              c54a2cc56cbb        2 years ago         1.848 kB

2019-06-20 15:53:13,074 DEBUG e.c.u.Exec [Thread-103] exit-status: 0
2019-06-20 15:53:13,074 DEBUG e.c.u.Exec [Thread-103] 205.172.170.13:docker ps
2019-06-20 15:53:13,411 DEBUG e.c.u.Exec [Thread-77] Hit http://us.archive.ubuntu.com trusty/restricted Translation-en
Hit http://us.archive.ubuntu.com trusty/universe Translation-en
Get:8 http://security.ubuntu.com trusty-security/restricted amd64 Packages [14.2 kB]
Ign http://us.archive.ubuntu.com trusty/main Translation-en_US
Ign http://us.archive.ubuntu.com trusty/multiverse Translation-en_US
Ign http://us.archive.ubuntu.com trusty/restricted Translation-en_US
Ign http://us.archive.ubuntu.com trusty/universe Translation-en_US
Get:9 http://security.ubuntu.com trusty-security/universe amd64 Packages [294 kB]
Get:10 http://security.ubuntu.com trusty-security/multiverse amd64 Packages [4,806 B]
Get:11 http://security.ubuntu.com trusty-security/main i386 Packages [748 kB]
Get:12 http://security.ubuntu.com trusty-security/restricted i386 Packages [13.9 kB]
Get:13 http://security.ubuntu.com trusty-security/universe i386 Packages [276 kB]
Get:14 http://security.ubuntu.com trusty-security/multiverse i386 Packages [4,969 B]
Hit http://security.ubuntu.com trusty-secur
2019-06-20 15:53:13,411 DEBUG e.c.u.Exec [Thread-77] ity/main Translation-en
Hit http://security.ubuntu.com trusty-security/multiverse Translation-en
Hit http://security.ubuntu.com trusty-security/restricted Translation-en
Hit http://security.ubuntu.com trusty-security/universe Translation-en

2019-06-20 15:53:14,482 DEBUG e.c.u.Exec [Thread-36] 
Using default tag: latest

2019-06-20 15:53:14,483 DEBUG e.c.u.Exec [Thread-101] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 15:53:14,483 DEBUG e.c.u.Exec [Thread-101] exit-status: 0
2019-06-20 15:53:14,609 DEBUG e.c.u.Exec [Thread-100] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 15:53:14,609 DEBUG e.c.u.Exec [Thread-100] exit-status: 0
2019-06-20 15:53:14,962 DEBUG e.c.u.Exec [Thread-103] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS               NAMES

2019-06-20 15:53:14,962 DEBUG e.c.u.Exec [Thread-103] exit-status: 0
2019-06-20 15:53:14,962 DEBUG e.c.u.Exec [Thread-103] 205.172.170.13:apt-get update
docker pull yaoyj11/safeserver-v8
docker run -i -t -d -p 7777:7777 -h safe --name safe yaoyj11/safeserver-v8
docker exed -d safe /usr/bin/git clone -b multisdx https://github.com/yaoyj11/safe-multisdx.git
docker exec -d safe /bin/bash -c  "cd /root/safe;sed -i 's/http:\/\/.*:8098/http:\/\/205.172.170.10:8098/g' safe-server/src/main/resources/application.conf;cd /root; ./safe-multisdx/sdx-routing.sh"

2019-06-20 15:53:15,474 DEBUG e.c.u.Exec [Thread-35] 
Using default tag: latest
latest: Pulling from yaoyj11/safeserver-v8
Digest: sha256:b613e3f7421db3c558403d8518fba9117fdfa8f8b7bc1e7fd1eec700ecc335db
Status: Image is up to date for yaoyj11/safeserver-v8:latest
dec4a9ef68a7f30e4b2d80ef5c46a4425331022a8821c823b0ec883795072501

2019-06-20 15:53:15,474 DEBUG e.c.u.Exec [Thread-35] docker: 'exed' is not a docker command.
See 'docker --help'.

2019-06-20 15:53:15,474 DEBUG e.c.u.Exec [Thread-35] exit-status: 0
2019-06-20 15:53:15,474 DEBUG e.c.u.Exec [Thread-35] 205.172.170.21:docker ps
2019-06-20 15:53:15,484 DEBUG e.c.u.Exec [Thread-36] latest: Pulling from yaoyj11/safeserver-v8
Digest: sha256:b613e3f7421db3c558403d8518fba9117fdfa8f8b7bc1e7fd1eec700ecc335db
Status: Image is up to date for yaoyj11/safeserver-v8:latest
411212a565ca0c6ac4d94453f5f2bb5256c38203d735f0707c96085f498c2c2e

2019-06-20 15:53:15,484 DEBUG e.c.u.Exec [Thread-36] docker: 'exed' is not a docker command.
See 'docker --help'.

2019-06-20 15:53:15,484 DEBUG e.c.u.Exec [Thread-36] exit-status: 0
2019-06-20 15:53:15,484 DEBUG e.c.u.Exec [Thread-36] 205.172.170.20:docker ps
2019-06-20 15:53:16,419 DEBUG e.c.u.Exec [Thread-77] Fetched 2,540 kB in 4s (608 kB/s)
Reading package lists...
2019-06-20 15:53:16,843 DEBUG e.c.u.Exec [Thread-103] Hit http://security.ubuntu.com trusty-security InRelease
Ign http://us.archive.ubuntu.com trusty InRelease
Get:1 http://us.archive.ubuntu.com trusty-updates InRelease [65.9 kB]
Hit http://security.ubuntu.com trusty-security/main Sources
Hit http://security.ubuntu.com trusty-security/restricted Sources
Hit http://us.archive.ubuntu.com trusty-backports InRelease
Hit http://security.ubuntu.com trusty-security/universe Sources
Hit http://security.ubuntu.com trusty-security/multiverse Sources
Hit http://us.archive.ubuntu.com trusty Release.gpg
Hit http://security.ubuntu.com trusty-security/main amd64 Packages
Get:2 http://us.archive.ubuntu.com trusty-updates/main Sources [431 kB]
Hit http://security.ubuntu.com trusty-security/restricted amd64 Packages
Hit http://security.ubuntu.com trusty-security/universe amd64 Packages
Hit http://security.ubuntu.com trusty-security/multiverse amd64 Packages
Hit http://security.ubuntu.com trusty-security/main i386 Packages
Get:3 http://us.archive.ubuntu.com trusty-updates/restric
2019-06-20 15:53:16,844 DEBUG e.c.u.Exec [Thread-103] ted Sources [6,313 B]
Hit http://security.ubuntu.com trusty-security/restricted i386 Packages
Get:4 http://us.archive.ubuntu.com trusty-updates/universe Sources [231 kB]
Hit http://security.ubuntu.com trusty-security/universe i386 Packages
Hit http://security.ubuntu.com trusty-security/multiverse i386 Packages
Get:5 http://us.archive.ubuntu.com trusty-updates/multiverse Sources [7,535 B]
Hit http://security.ubuntu.com trusty-security/main Translation-en
Get:6 http://us.archive.ubuntu.com trusty-updates/main amd64 Packages [1,177 kB]
Hit http://security.ubuntu.com trusty-security/multiverse Translation-en
Hit http://security.ubuntu.com trusty-security/restricted Translation-en
Hit http://security.ubuntu.com trusty-security/universe Translation-en
Hit https://apt.dockerproject.org ubuntu-trusty InRelease
Hit https://apt.dockerproject.org ubuntu-trusty/main amd64 Packages
Get:7 http://us.archive.ubuntu.com trusty-updates/restricted amd64 Packages [17.2 kB]
Get:8 http://us.archive.ubuntu.com trusty-updates/univer
2019-06-20 15:53:16,844 DEBUG e.c.u.Exec [Thread-103] se amd64 Packages [526 kB]
Hit https://apt.dockerproject.org ubuntu-trusty/main i386 Packages
Get:9 http://us.archive.ubuntu.com trusty-updates/multiverse amd64 Packages [14.6 kB]
Get:10 https://apt.dockerproject.org ubuntu-trusty/main Translation-en_US
Get:11 http://us.archive.ubuntu.com trusty-updates/main i386 Packages [1,089 kB]
Get:12 http://us.archive.ubuntu.com trusty-updates/restricted i386 Packages [17.0 kB]
Get:13 http://us.archive.ubuntu.com trusty-updates/universe i386 Packages [504 kB]
Get:14 http://us.archive.ubuntu.com trusty-updates/multiverse i386 Packages [15.1 kB]
Hit http://us.archive.ubuntu.com trusty-updates/main Translation-en
Hit http://us.archive.ubuntu.com trusty-updates/multiverse Translation-en
Hit http://us.archive.ubuntu.com trusty-updates/restricted Translation-en
Hit http://us.archive.ubuntu.com trusty-updates/universe Translation-en
Hit http://us.archive.ubuntu.com trusty Release
Hit http://us.archive.ubuntu.com trusty-backports/main Sources
Hit http://us.archive.ubuntu.com tr
2019-06-20 15:53:16,844 DEBUG e.c.u.Exec [Thread-103] usty-backports/restricted Sources
Hit http://us.archive.ubuntu.com trusty-backports/universe Sources
Hit http://us.archive.ubuntu.com trusty-backports/multiverse Sources
Hit http://us.archive.ubuntu.com trusty-backports/main amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/restricted amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/universe amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/multiverse amd64 Packages
Hit http://us.archive.ubuntu.com trusty-backports/main i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/restricted i386 Packages
Ign https://apt.dockerproject.org ubuntu-trusty/main Translation-en_US
Hit http://us.archive.ubuntu.com trusty-backports/universe i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/multiverse i386 Packages
Hit http://us.archive.ubuntu.com trusty-backports/main Translation-en
Ign https://apt.dockerproject.org ubuntu-trusty/main Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/multive
2019-06-20 15:53:16,844 DEBUG e.c.u.Exec [Thread-103] rse Translation-en

2019-06-20 15:53:17,844 DEBUG e.c.u.Exec [Thread-103] Hit http://us.archive.ubuntu.com trusty-backports/restricted Translation-en
Hit http://us.archive.ubuntu.com trusty-backports/universe Translation-en
Hit http://us.archive.ubuntu.com trusty/main Sources
Hit http://us.archive.ubuntu.com trusty/restricted Sources
Hit http://us.archive.ubuntu.com trusty/universe Sources
Hit http://us.archive.ubuntu.com trusty/multiverse Sources
Hit http://us.archive.ubuntu.com trusty/main amd64 Packages
Hit http://us.archive.ubuntu.com trusty/restricted amd64 Packages
Hit http://us.archive.ubuntu.com trusty/universe amd64 Packages
Hit http://us.archive.ubuntu.com trusty/multiverse amd64 Packages
Hit http://us.archive.ubuntu.com trusty/main i386 Packages
Hit http://us.archive.ubuntu.com trusty/restricted i386 Packages
Hit http://us.archive.ubuntu.com trusty/universe i386 Packages
Hit http://us.archive.ubuntu.com trusty/multiverse i386 Packages
Hit http://us.archive.ubuntu.com trusty/main Translation-en
Hit http://us.archive.ubuntu.com trusty/multiverse Translation-en
Hit http://u
2019-06-20 15:53:17,845 DEBUG e.c.u.Exec [Thread-103] s.archive.ubuntu.com trusty/restricted Translation-en
Hit http://us.archive.ubuntu.com trusty/universe Translation-en
Ign http://us.archive.ubuntu.com trusty/main Translation-en_US
Ign http://us.archive.ubuntu.com trusty/multiverse Translation-en_US
Ign http://us.archive.ubuntu.com trusty/restricted Translation-en_US
Ign http://us.archive.ubuntu.com trusty/universe Translation-en_US

2019-06-20 15:53:18,627 DEBUG e.c.u.Exec [Thread-35] CONTAINER ID        IMAGE                   COMMAND             CREATED             STATUS              PORTS                    NAMES
dec4a9ef68a7        yaoyj11/safeserver-v8   "/bin/bash"         3 seconds ago       Up 2 seconds        0.0.0.0:7777->7777/tcp   safe

2019-06-20 15:53:18,627 DEBUG e.c.u.Exec [Thread-35] exit-status: 0
2019-06-20 15:53:18,627 DEBUG e.c.u.Exec [Thread-35] 205.172.170.21:docker exec -d safe /bin/bash -c  "cd /root;pkill java;/usr/bin/git clone -b multisdx https://github.com/yaoyj11/safe-multisdx.git;cd /root;./safe-multisdx/sdx-routing.sh"

2019-06-20 15:53:18,643 DEBUG e.c.u.Exec [Thread-36] CONTAINER ID        IMAGE                   COMMAND             CREATED             STATUS              PORTS                    NAMES
411212a565ca        yaoyj11/safeserver-v8   "/bin/bash"         3 seconds ago       Up 2 seconds        0.0.0.0:7777->7777/tcp   safe

2019-06-20 15:53:18,643 DEBUG e.c.u.Exec [Thread-36] exit-status: 0
2019-06-20 15:53:18,644 DEBUG e.c.u.Exec [Thread-36] 205.172.170.20:docker exec -d safe /bin/bash -c  "cd /root;pkill java;/usr/bin/git clone -b multisdx https://github.com/yaoyj11/safe-multisdx.git;cd /root;./safe-multisdx/sdx-routing.sh"

2019-06-20 15:53:19,424 DEBUG e.c.u.Exec [Thread-77] 
Using default tag: latest
latest: Pulling from yaoyj11/safeserver-v8
Digest: sha256:b613e3f7421db3c558403d8518fba9117fdfa8f8b7bc1e7fd1eec700ecc335db
Status: Image is up to date for yaoyj11/safeserver-v8:latest
88262577ca885202beac657f3817b75b8ad31151f0a2b52d98f23c05dd735344

2019-06-20 15:53:19,424 DEBUG e.c.u.Exec [Thread-77] docker: 'exed' is not a docker command.
See 'docker --help'.

2019-06-20 15:53:19,424 DEBUG e.c.u.Exec [Thread-77] exit-status: 0
2019-06-20 15:53:19,425 DEBUG e.c.u.Exec [Thread-77] 205.172.170.15:docker ps
2019-06-20 15:53:20,488 DEBUG e.c.u.Exec [Thread-35] exit-status: 0
2019-06-20 15:53:20,488 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:53:20,489 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:20,489 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:20,490 DEBUG e.c.u.Exec [Thread-36] exit-status: 0
2019-06-20 15:53:20,491 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:53:20,491 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:20,491 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:20,570 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:53:20,570 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:53:20,571 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:53:20,572 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:53:20,854 DEBUG e.c.u.Exec [Thread-103] Fetched 4,102 kB in 4s (911 kB/s)
Reading package lists...
2019-06-20 15:53:22,847 DEBUG e.c.u.Exec [Thread-77] CONTAINER ID        IMAGE                   COMMAND             CREATED             STATUS              PORTS                    NAMES
88262577ca88        yaoyj11/safeserver-v8   "/bin/bash"         3 seconds ago       Up 2 seconds        0.0.0.0:7777->7777/tcp   safe

2019-06-20 15:53:22,848 DEBUG e.c.u.Exec [Thread-77] exit-status: 0
2019-06-20 15:53:22,848 DEBUG e.c.u.Exec [Thread-77] 205.172.170.15:docker exec -d safe /bin/bash -c  "cd /root;pkill java;/usr/bin/git clone -b multisdx https://github.com/yaoyj11/safe-multisdx.git;cd /root;./safe-multisdx/sdx-routing.sh"

2019-06-20 15:53:23,855 DEBUG e.c.u.Exec [Thread-103] 
Using default tag: latest
latest: Pulling from yaoyj11/safeserver-v8
Digest: sha256:b613e3f7421db3c558403d8518fba9117fdfa8f8b7bc1e7fd1eec700ecc335db
Status: Image is up to date for yaoyj11/safeserver-v8:latest
1341f95b44e3395c08f6b39a0a85410256da43aa29a23e4cfb89c8c90dd24d27

2019-06-20 15:53:23,855 DEBUG e.c.u.Exec [Thread-103] docker: 'exed' is not a docker command.
See 'docker --help'.

2019-06-20 15:53:23,855 DEBUG e.c.u.Exec [Thread-103] exit-status: 0
2019-06-20 15:53:23,856 DEBUG e.c.u.Exec [Thread-103] 205.172.170.13:docker ps
2019-06-20 15:53:24,758 DEBUG e.c.u.Exec [Thread-77] exit-status: 0
2019-06-20 15:53:24,758 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:53:24,759 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:24,759 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:24,838 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:53:24,838 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:53:27,223 DEBUG e.c.u.Exec [Thread-103] CONTAINER ID        IMAGE                   COMMAND             CREATED             STATUS              PORTS                    NAMES
1341f95b44e3        yaoyj11/safeserver-v8   "/bin/bash"         3 seconds ago       Up 2 seconds        0.0.0.0:7777->7777/tcp   safe

2019-06-20 15:53:27,223 DEBUG e.c.u.Exec [Thread-103] exit-status: 0
2019-06-20 15:53:27,223 DEBUG e.c.u.Exec [Thread-103] 205.172.170.13:docker exec -d safe /bin/bash -c  "cd /root;pkill java;/usr/bin/git clone -b multisdx https://github.com/yaoyj11/safe-multisdx.git;cd /root;./safe-multisdx/sdx-routing.sh"

2019-06-20 15:53:29,138 DEBUG e.c.u.Exec [Thread-103] exit-status: 0
2019-06-20 15:53:29,138 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:53:29,139 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:29,139 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:29,215 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:53:29,216 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:53:30,575 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:53:30,575 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:53:30,576 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:30,576 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:30,576 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:30,576 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:30,663 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:53:30,663 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:53:30,663 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:53:30,663 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:53:34,838 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:53:34,839 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:34,839 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:34,919 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:53:34,919 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:53:39,220 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:53:39,220 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:39,220 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:39,303 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:53:39,303 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:53:40,668 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:53:40,668 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:53:40,668 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:40,668 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:40,668 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:40,668 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:40,765 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:53:40,765 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:53:40,765 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:53:40,765 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:53:44,920 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:53:44,920 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:44,920 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:45,001 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:53:45,002 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:53:49,306 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:53:49,306 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:49,306 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:49,388 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:53:49,388 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:53:50,770 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:53:50,770 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:53:50,771 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:50,771 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:50,771 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:50,771 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:50,853 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:53:50,853 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:53:50,854 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:53:50,854 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:53:55,004 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:53:55,005 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:55,005 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:55,087 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:53:55,087 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:53:59,389 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:53:59,389 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:53:59,389 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:53:59,475 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:53:59,475 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:54:00,855 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:54:00,855 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:54:00,855 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:00,855 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:00,855 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:00,856 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:00,933 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:54:00,933 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:54:00,933 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:54:00,934 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:54:05,091 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:54:05,091 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:05,091 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:05,175 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:54:05,175 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:54:09,480 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:54:09,481 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:09,481 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:09,567 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:54:09,568 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:54:10,936 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:54:10,936 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:54:10,937 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:10,937 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:10,937 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:10,937 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:11,021 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:54:11,022 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:54:11,026 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:54:11,026 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:54:15,177 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:54:15,178 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:15,178 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:15,259 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:54:15,259 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:54:19,568 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:54:19,569 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:19,569 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:19,644 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:54:19,645 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:54:21,024 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:54:21,024 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:21,024 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:21,026 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:54:21,027 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:21,027 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:21,101 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:54:21,102 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:54:21,105 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:54:21,105 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:54:25,264 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:54:25,264 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:25,265 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:25,347 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:54:25,347 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:54:29,647 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:54:29,647 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:29,647 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:29,733 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:54:29,733 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:54:31,103 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:54:31,103 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:31,103 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:31,105 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:54:31,105 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:31,105 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:31,185 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:54:31,185 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:54:31,189 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:54:31,189 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:54:35,348 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:54:35,348 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:35,348 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:35,431 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:54:35,431 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:54:39,734 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:54:39,734 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:39,734 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:39,823 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:54:39,823 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:54:41,188 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:54:41,189 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:41,189 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:41,191 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:54:41,191 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:41,191 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:41,272 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:54:41,272 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:54:41,277 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:54:41,278 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:54:45,436 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:54:45,436 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:45,436 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:45,522 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:54:45,523 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:54:49,824 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:54:49,824 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:49,825 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:49,904 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:54:49,904 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:54:51,273 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:54:51,274 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:51,274 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:51,281 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:54:51,281 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:51,281 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:51,358 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:54:51,358 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:54:51,365 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:54:51,365 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:54:55,526 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:54:55,527 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:55,527 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:55,602 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:54:55,603 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:54:59,905 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:54:59,905 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:54:59,905 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:54:59,988 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:54:59,988 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:55:01,359 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:55:01,359 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:01,359 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:01,369 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:55:01,369 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:01,369 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:01,442 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:55:01,442 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:55:01,444 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:55:01,444 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:55:05,604 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:55:05,605 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:05,605 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:05,685 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:55:05,685 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:55:09,989 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:55:09,990 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:09,990 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:10,071 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:55:10,071 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:55:11,446 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:55:11,446 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:55:11,449 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:11,449 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:11,449 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:11,449 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:11,530 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:55:11,531 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:55:11,536 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:55:11,536 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:55:15,688 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:55:15,688 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:15,688 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:15,770 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:55:15,770 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:55:20,072 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:55:20,072 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:20,072 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:20,157 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:55:20,158 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:55:21,531 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:55:21,532 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:21,532 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:21,538 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:55:21,538 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:21,538 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:21,615 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:55:21,616 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:55:21,616 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:55:21,616 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:55:25,774 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:55:25,775 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:25,775 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:25,853 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:55:25,853 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:55:30,160 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:55:30,161 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:30,161 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:30,240 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:55:30,240 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:55:31,616 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:55:31,616 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:55:31,617 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:31,617 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:31,617 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:31,617 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:31,703 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:55:31,703 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:55:31,703 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:55:31,703 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:55:35,857 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:55:35,857 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:35,857 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:35,943 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:55:35,944 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:55:40,242 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:55:40,242 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:40,242 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:40,335 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:55:40,335 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:55:41,705 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:55:41,705 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:55:41,706 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:41,706 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:41,706 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:41,706 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:41,793 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:55:41,793 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:55:41,796 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:55:41,796 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:55:45,944 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:55:45,944 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:45,945 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:46,029 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:55:46,029 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:55:50,338 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:55:50,338 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:50,338 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:50,421 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:55:50,421 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:55:51,795 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:55:51,796 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:51,796 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:51,797 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:55:51,797 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:51,797 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:51,873 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:55:51,873 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:55:51,873 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:55:51,873 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:55:56,030 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:55:56,030 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:55:56,030 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:55:56,105 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:55:56,106 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:56:00,423 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:56:00,423 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:00,423 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:00,505 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:56:00,505 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:56:01,874 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:01,874 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:56:01,875 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:01,875 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:01,875 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:01,875 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:01,951 WARN e.c.u.SafeUtils [Thread-36] Connection refused (Connection refused)
2019-06-20 15:56:01,951 DEBUG e.s.s.SafeManager [Thread-36] [205.172.170.20] Safe server not alive yet
2019-06-20 15:56:01,953 WARN e.c.u.SafeUtils [Thread-35] Connection refused (Connection refused)
2019-06-20 15:56:01,953 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:56:06,108 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:56:06,109 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:06,109 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:06,186 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:56:06,186 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:56:10,508 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:56:10,509 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:10,509 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:10,588 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:56:10,588 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:56:11,955 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:56:11,955 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:11,957 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:11,957 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:11,957 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:11,957 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:13,020 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=') }"
2019-06-20 15:56:13,020 DEBUG e.s.s.SafeManager [Thread-36] Safe server alive now
2019-06-20 15:56:13,021 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:13,021 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": ["sdx"]}'
2019-06-20 15:56:13,021 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "sdx", "methodParams": ["sdx"]}
2019-06-20 15:56:13,143 WARN e.c.u.SafeUtils [Thread-35] Connection reset
2019-06-20 15:56:13,143 DEBUG e.s.s.SafeManager [Thread-35] [205.172.170.21] Safe server not alive yet
2019-06-20 15:56:13,321 DEBUG e.c.u.SafeUtils [Thread-36] message:"['4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=']"
2019-06-20 15:56:13,321 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:13,321 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:13,321 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:13,550 DEBUG e.c.u.SafeUtils [Thread-36] message:"['wyiKYW0LXzErzqbKwQ0X1atP1dATR91LgusR4Pi1hC4=']"
2019-06-20 15:56:13,550 DEBUG e.c.u.SafeUtils [Thread-36] ['wyiKYW0LXzErzqbKwQ0X1atP1dATR91LgusR4Pi1hC4=']
2019-06-20 15:56:13,550 DEBUG e.c.u.SafeUtils [Thread-36] token:"wyiKYW0LXzErzqbKwQ0X1atP1dATR91LgusR4Pi1hC4="
2019-06-20 15:56:13,550 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:13,550 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:13,550 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:13,732 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=') }"
2019-06-20 15:56:13,732 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:13,732 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "tagauthority", "methodParams": ["tagauthority"]}'
2019-06-20 15:56:13,732 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "tagauthority", "methodParams": ["tagauthority"]}
2019-06-20 15:56:13,991 DEBUG e.c.u.SafeUtils [Thread-36] message:"['0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=']"
2019-06-20 15:56:13,992 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:13,992 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "tagauthority", "methodParams": []}'
2019-06-20 15:56:13,992 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "tagauthority", "methodParams": []}
2019-06-20 15:56:14,224 DEBUG e.c.u.SafeUtils [Thread-36] message:"['k028i7e5otIXt9QU5FcKUmLdsp7M5ENo3I0D2Vw6P6A=']"
2019-06-20 15:56:14,224 DEBUG e.c.u.SafeUtils [Thread-36] ['k028i7e5otIXt9QU5FcKUmLdsp7M5ENo3I0D2Vw6P6A=']
2019-06-20 15:56:14,224 DEBUG e.c.u.SafeUtils [Thread-36] token:"k028i7e5otIXt9QU5FcKUmLdsp7M5ENo3I0D2Vw6P6A="
2019-06-20 15:56:14,224 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:14,224 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "tagauthority", "methodParams": []}'
2019-06-20 15:56:14,224 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "tagauthority", "methodParams": []}
2019-06-20 15:56:14,703 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=':principalId('0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=') }"
2019-06-20 15:56:14,704 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:14,704 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "geniroot", "methodParams": ["geniroot"]}'
2019-06-20 15:56:14,704 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "geniroot", "methodParams": ["geniroot"]}
2019-06-20 15:56:14,962 DEBUG e.c.u.SafeUtils [Thread-36] message:"['w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo=']"
2019-06-20 15:56:14,962 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:14,962 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "geniroot", "methodParams": []}'
2019-06-20 15:56:14,962 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "geniroot", "methodParams": []}
2019-06-20 15:56:15,181 DEBUG e.c.u.SafeUtils [Thread-36] message:"['AKi597sx2YmFrZORT82Q6hWgmtZgQZL1dS2oiraWyOE=']"
2019-06-20 15:56:15,181 DEBUG e.c.u.SafeUtils [Thread-36] ['AKi597sx2YmFrZORT82Q6hWgmtZgQZL1dS2oiraWyOE=']
2019-06-20 15:56:15,181 DEBUG e.c.u.SafeUtils [Thread-36] token:"AKi597sx2YmFrZORT82Q6hWgmtZgQZL1dS2oiraWyOE="
2019-06-20 15:56:15,182 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:15,182 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "geniroot", "methodParams": []}'
2019-06-20 15:56:15,182 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "geniroot", "methodParams": []}
2019-06-20 15:56:15,727 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo=':principalId('w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo=') }"
2019-06-20 15:56:15,727 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:15,727 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "rpkiroot", "methodParams": ["rpkiroot"]}'
2019-06-20 15:56:15,728 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "rpkiroot", "methodParams": ["rpkiroot"]}
2019-06-20 15:56:15,969 DEBUG e.c.u.SafeUtils [Thread-36] message:"['FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=']"
2019-06-20 15:56:15,969 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:15,969 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "rpkiroot", "methodParams": []}'
2019-06-20 15:56:15,969 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "rpkiroot", "methodParams": []}
2019-06-20 15:56:16,188 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:56:16,188 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:16,188 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:16,205 DEBUG e.c.u.SafeUtils [Thread-36] message:"['HxnCRME8R6BEPgxJLvReebA1cxAgVX515cBG8zNM6N0=']"
2019-06-20 15:56:16,205 DEBUG e.c.u.SafeUtils [Thread-36] ['HxnCRME8R6BEPgxJLvReebA1cxAgVX515cBG8zNM6N0=']
2019-06-20 15:56:16,205 DEBUG e.c.u.SafeUtils [Thread-36] token:"HxnCRME8R6BEPgxJLvReebA1cxAgVX515cBG8zNM6N0="
2019-06-20 15:56:16,206 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:16,206 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "rpkiroot", "methodParams": []}'
2019-06-20 15:56:16,206 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "rpkiroot", "methodParams": []}
2019-06-20 15:56:16,270 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:56:16,270 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:56:16,850 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=':principalId('FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=') }"
2019-06-20 15:56:16,850 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:16,851 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p1", "methodParams": ["key_p1"]}'
2019-06-20 15:56:16,851 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p1", "methodParams": ["key_p1"]}
2019-06-20 15:56:17,081 DEBUG e.c.u.SafeUtils [Thread-36] message:"['FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=']"
2019-06-20 15:56:17,081 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:17,081 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p1", "methodParams": []}'
2019-06-20 15:56:17,081 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p1", "methodParams": []}
2019-06-20 15:56:17,301 DEBUG e.c.u.SafeUtils [Thread-36] message:"['csyiNSVCPGOdvYQL2f2y_aLGUzRP9ooRW-Q06eZOJQU=']"
2019-06-20 15:56:17,301 DEBUG e.c.u.SafeUtils [Thread-36] ['csyiNSVCPGOdvYQL2f2y_aLGUzRP9ooRW-Q06eZOJQU=']
2019-06-20 15:56:17,301 DEBUG e.c.u.SafeUtils [Thread-36] token:"csyiNSVCPGOdvYQL2f2y_aLGUzRP9ooRW-Q06eZOJQU="
2019-06-20 15:56:17,301 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:17,301 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p1", "methodParams": []}'
2019-06-20 15:56:17,301 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p1", "methodParams": []}
2019-06-20 15:56:17,776 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=':principalId('FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=') }"
2019-06-20 15:56:17,776 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:17,776 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p2", "methodParams": ["key_p2"]}'
2019-06-20 15:56:17,776 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p2", "methodParams": ["key_p2"]}
2019-06-20 15:56:18,020 DEBUG e.c.u.SafeUtils [Thread-36] message:"['SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=']"
2019-06-20 15:56:18,021 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:18,021 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p2", "methodParams": []}'
2019-06-20 15:56:18,021 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p2", "methodParams": []}
2019-06-20 15:56:18,222 DEBUG e.c.u.SafeUtils [Thread-36] message:"['9PHVmkT8IWdzS7A6B6hhHnN09ZCFjlfdngthr-QoG5Y=']"
2019-06-20 15:56:18,222 DEBUG e.c.u.SafeUtils [Thread-36] ['9PHVmkT8IWdzS7A6B6hhHnN09ZCFjlfdngthr-QoG5Y=']
2019-06-20 15:56:18,222 DEBUG e.c.u.SafeUtils [Thread-36] token:"9PHVmkT8IWdzS7A6B6hhHnN09ZCFjlfdngthr-QoG5Y="
2019-06-20 15:56:18,222 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:18,222 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p2", "methodParams": []}'
2019-06-20 15:56:18,222 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p2", "methodParams": []}
2019-06-20 15:56:18,697 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=':principalId('SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=') }"
2019-06-20 15:56:18,697 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:18,697 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": ["key_p3"]}'
2019-06-20 15:56:18,697 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p3", "methodParams": ["key_p3"]}
2019-06-20 15:56:18,931 DEBUG e.c.u.SafeUtils [Thread-36] message:"['vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=']"
2019-06-20 15:56:18,931 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:18,931 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": []}'
2019-06-20 15:56:18,931 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p3", "methodParams": []}
2019-06-20 15:56:19,144 DEBUG e.c.u.SafeUtils [Thread-36] message:"['8wAJ_Qt3wFrTufqTphi4ZQTTJ2COkZsC-8EcrLwuK2Y=']"
2019-06-20 15:56:19,144 DEBUG e.c.u.SafeUtils [Thread-36] ['8wAJ_Qt3wFrTufqTphi4ZQTTJ2COkZsC-8EcrLwuK2Y=']
2019-06-20 15:56:19,144 DEBUG e.c.u.SafeUtils [Thread-36] token:"8wAJ_Qt3wFrTufqTphi4ZQTTJ2COkZsC-8EcrLwuK2Y="
2019-06-20 15:56:19,145 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:19,145 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": []}'
2019-06-20 15:56:19,145 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p3", "methodParams": []}
2019-06-20 15:56:19,618 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=') }"
2019-06-20 15:56:19,618 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:19,618 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p4", "methodParams": ["key_p4"]}'
2019-06-20 15:56:19,618 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p4", "methodParams": ["key_p4"]}
2019-06-20 15:56:19,851 DEBUG e.c.u.SafeUtils [Thread-36] message:"['yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=']"
2019-06-20 15:56:19,851 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:19,851 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p4", "methodParams": []}'
2019-06-20 15:56:19,851 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p4", "methodParams": []}
2019-06-20 15:56:20,059 DEBUG e.c.u.SafeUtils [Thread-36] message:"['X7UX5xV6ibMwyjRgIvYYJfyI12IdnQyzqt004HohaEI=']"
2019-06-20 15:56:20,060 DEBUG e.c.u.SafeUtils [Thread-36] ['X7UX5xV6ibMwyjRgIvYYJfyI12IdnQyzqt004HohaEI=']
2019-06-20 15:56:20,060 DEBUG e.c.u.SafeUtils [Thread-36] token:"X7UX5xV6ibMwyjRgIvYYJfyI12IdnQyzqt004HohaEI="
2019-06-20 15:56:20,060 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:20,060 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p4", "methodParams": []}'
2019-06-20 15:56:20,060 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p4", "methodParams": []}
2019-06-20 15:56:20,437 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=':principalId('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=') }"
2019-06-20 15:56:20,437 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:20,437 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p102", "methodParams": ["key_p102"]}'
2019-06-20 15:56:20,437 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p102", "methodParams": ["key_p102"]}
2019-06-20 15:56:20,589 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:56:20,589 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:20,589 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:20,651 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=']"
2019-06-20 15:56:20,652 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:20,652 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p102", "methodParams": []}'
2019-06-20 15:56:20,652 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p102", "methodParams": []}
2019-06-20 15:56:20,666 WARN e.c.u.SafeUtils [Thread-103] Connection refused (Connection refused)
2019-06-20 15:56:20,666 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:56:20,865 DEBUG e.c.u.SafeUtils [Thread-36] message:"['B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:56:20,865 DEBUG e.c.u.SafeUtils [Thread-36] ['B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']
2019-06-20 15:56:20,865 DEBUG e.c.u.SafeUtils [Thread-36] token:"B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ="
2019-06-20 15:56:20,865 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:20,865 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p102", "methodParams": []}'
2019-06-20 15:56:20,865 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p102", "methodParams": []}
2019-06-20 15:56:21,256 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=') }"
2019-06-20 15:56:21,257 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:21,257 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p11", "methodParams": ["key_p11"]}'
2019-06-20 15:56:21,257 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p11", "methodParams": ["key_p11"]}
2019-06-20 15:56:21,471 DEBUG e.c.u.SafeUtils [Thread-36] message:"['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=']"
2019-06-20 15:56:21,471 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:21,471 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p11", "methodParams": []}'
2019-06-20 15:56:21,471 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p11", "methodParams": []}
2019-06-20 15:56:21,673 DEBUG e.c.u.SafeUtils [Thread-36] message:"['wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:56:21,673 DEBUG e.c.u.SafeUtils [Thread-36] ['wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:56:21,673 DEBUG e.c.u.SafeUtils [Thread-36] token:"wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY="
2019-06-20 15:56:21,673 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:21,673 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p11", "methodParams": []}'
2019-06-20 15:56:21,673 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p11", "methodParams": []}
2019-06-20 15:56:22,013 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=') }"
2019-06-20 15:56:22,013 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:22,013 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p10", "methodParams": ["key_p10"]}'
2019-06-20 15:56:22,013 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p10", "methodParams": ["key_p10"]}
2019-06-20 15:56:22,233 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=']"
2019-06-20 15:56:22,233 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:22,233 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p10", "methodParams": []}'
2019-06-20 15:56:22,233 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p10", "methodParams": []}
2019-06-20 15:56:22,438 DEBUG e.c.u.SafeUtils [Thread-36] message:"['VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:56:22,439 DEBUG e.c.u.SafeUtils [Thread-36] ['VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:56:22,439 DEBUG e.c.u.SafeUtils [Thread-36] token:"VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI="
2019-06-20 15:56:22,439 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:22,439 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p10", "methodParams": []}'
2019-06-20 15:56:22,439 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p10", "methodParams": []}
2019-06-20 15:56:22,896 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=') }"
2019-06-20 15:56:22,896 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:22,896 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p13", "methodParams": ["key_p13"]}'
2019-06-20 15:56:22,896 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p13", "methodParams": ["key_p13"]}
2019-06-20 15:56:23,103 DEBUG e.c.u.SafeUtils [Thread-36] message:"['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=']"
2019-06-20 15:56:23,103 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:23,103 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p13", "methodParams": []}'
2019-06-20 15:56:23,103 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p13", "methodParams": []}
2019-06-20 15:56:23,147 DEBUG e.c.u.SafeUtils [Thread-35] 205.172.170.21:7777/whoami
2019-06-20 15:56:23,147 INFO e.c.u.SafeUtils [Thread-35] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:23,147 DEBUG e.c.u.SafeUtils [Thread-35] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:23,295 DEBUG e.c.u.SafeUtils [Thread-36] message:"['GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:56:23,296 DEBUG e.c.u.SafeUtils [Thread-36] ['GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:56:23,296 DEBUG e.c.u.SafeUtils [Thread-36] token:"GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw="
2019-06-20 15:56:23,296 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:23,296 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p13", "methodParams": []}'
2019-06-20 15:56:23,296 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p13", "methodParams": []}
2019-06-20 15:56:23,679 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=') }"
2019-06-20 15:56:23,679 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:23,679 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p12", "methodParams": ["key_p12"]}'
2019-06-20 15:56:23,679 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p12", "methodParams": ["key_p12"]}
2019-06-20 15:56:23,897 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=']"
2019-06-20 15:56:23,897 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:23,897 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p12", "methodParams": []}'
2019-06-20 15:56:23,897 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p12", "methodParams": []}
2019-06-20 15:56:24,103 DEBUG e.c.u.SafeUtils [Thread-36] message:"['0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:56:24,103 DEBUG e.c.u.SafeUtils [Thread-36] ['0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:56:24,103 DEBUG e.c.u.SafeUtils [Thread-36] token:"0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E="
2019-06-20 15:56:24,103 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:24,103 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p12", "methodParams": []}'
2019-06-20 15:56:24,103 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p12", "methodParams": []}
2019-06-20 15:56:24,183 DEBUG e.c.u.SafeUtils [Thread-35] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=') }"
2019-06-20 15:56:24,183 DEBUG e.s.s.SafeManager [Thread-35] Safe server alive now
2019-06-20 15:56:24,183 DEBUG e.s.c.SliceHelper [Thread-6] Finished checking prerequisites
2019-06-20 15:56:24,473 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=') }"
2019-06-20 15:56:24,474 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:24,474 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": ["key_p100"]}'
2019-06-20 15:56:24,474 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p100", "methodParams": ["key_p100"]}
2019-06-20 15:56:24,689 DEBUG e.c.u.SafeUtils [Thread-36] message:"['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=']"
2019-06-20 15:56:24,689 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:24,689 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 15:56:24,689 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p100", "methodParams": []}
2019-06-20 15:56:24,890 DEBUG e.c.u.SafeUtils [Thread-36] message:"['H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:56:24,890 DEBUG e.c.u.SafeUtils [Thread-36] ['H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']
2019-06-20 15:56:24,890 DEBUG e.c.u.SafeUtils [Thread-36] token:"H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8="
2019-06-20 15:56:24,890 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:24,890 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 15:56:24,890 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 15:56:25,232 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 15:56:25,232 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:25,232 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p101", "methodParams": ["key_p101"]}'
2019-06-20 15:56:25,232 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p101", "methodParams": ["key_p101"]}
2019-06-20 15:56:25,442 DEBUG e.c.u.SafeUtils [Thread-36] message:"['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=']"
2019-06-20 15:56:25,442 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:25,442 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p101", "methodParams": []}'
2019-06-20 15:56:25,442 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p101", "methodParams": []}
2019-06-20 15:56:25,652 DEBUG e.c.u.SafeUtils [Thread-36] message:"['bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:56:25,652 DEBUG e.c.u.SafeUtils [Thread-36] ['bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']
2019-06-20 15:56:25,652 DEBUG e.c.u.SafeUtils [Thread-36] token:"bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34="
2019-06-20 15:56:25,653 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:25,653 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p101", "methodParams": []}'
2019-06-20 15:56:25,653 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p101", "methodParams": []}
2019-06-20 15:56:26,005 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=') }"
2019-06-20 15:56:26,005 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIdSet
2019-06-20 15:56:26,005 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIdSet -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": ["key_p103"]}'
2019-06-20 15:56:26,005 DEBUG e.c.u.SafeUtils [Thread-36] postIdSet  {"principal": "key_p103", "methodParams": ["key_p103"]}
2019-06-20 15:56:26,201 DEBUG e.c.u.SafeUtils [Thread-36] message:"['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=']"
2019-06-20 15:56:26,201 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSubjectSet
2019-06-20 15:56:26,201 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSubjectSet -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 15:56:26,201 DEBUG e.c.u.SafeUtils [Thread-36] postSubjectSet  {"principal": "key_p103", "methodParams": []}
2019-06-20 15:56:26,272 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:56:26,273 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:26,273 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:26,349 WARN e.c.u.SafeUtils [Thread-77] Connection refused (Connection refused)
2019-06-20 15:56:26,349 DEBUG e.s.s.SafeManager [Thread-77] [205.172.170.15] Safe server not alive yet
2019-06-20 15:56:26,399 DEBUG e.c.u.SafeUtils [Thread-36] message:"['DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:56:26,399 DEBUG e.c.u.SafeUtils [Thread-36] ['DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']
2019-06-20 15:56:26,399 DEBUG e.c.u.SafeUtils [Thread-36] token:"DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk="
2019-06-20 15:56:26,399 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/whoami
2019-06-20 15:56:26,399 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 15:56:26,399 DEBUG e.c.u.SafeUtils [Thread-36] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 15:56:26,738 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 15:56:26,738 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postMAEndorsement
2019-06-20 15:56:26,738 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postMAEndorsement -H "Content-Type:application/json" -d '{"principal": "w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo=", "methodParams": ["FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE="]}'
2019-06-20 15:56:26,738 DEBUG e.c.u.SafeUtils [Thread-36] postMAEndorsement  {"principal": "w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo=", "methodParams": ["FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE="]}
2019-06-20 15:56:26,926 DEBUG e.c.u.SafeUtils [Thread-36] message:"['9wn_6x0XOBjEC97uNZkKlVgE-rShJGT0y5zsvMBQHm4=']"
2019-06-20 15:56:26,926 DEBUG e.c.u.SafeUtils [Thread-36] ['9wn_6x0XOBjEC97uNZkKlVgE-rShJGT0y5zsvMBQHm4=']
2019-06-20 15:56:26,926 DEBUG e.c.u.SafeUtils [Thread-36] token:"9wn_6x0XOBjEC97uNZkKlVgE-rShJGT0y5zsvMBQHm4="
2019-06-20 15:56:26,926 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:26,926 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["9wn_6x0XOBjEC97uNZkKlVgE-rShJGT0y5zsvMBQHm4=","MA"]}'
2019-06-20 15:56:26,926 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["9wn_6x0XOBjEC97uNZkKlVgE-rShJGT0y5zsvMBQHm4=","MA"]}
2019-06-20 15:56:27,147 DEBUG e.c.u.SafeUtils [Thread-36] message:"['8wqboGVNPXvQzkTdesZpcErYkxMaerISI7kf0SxVd6k=', 'csyiNSVCPGOdvYQL2f2y_aLGUzRP9ooRW-Q06eZOJQU=']"
2019-06-20 15:56:27,147 DEBUG e.c.u.SafeUtils [Thread-36] ['8wqboGVNPXvQzkTdesZpcErYkxMaerISI7kf0SxVd6k=', 'csyiNSVCPGOdvYQL2f2y_aLGUzRP9ooRW-Q06eZOJQU=']
2019-06-20 15:56:27,147 DEBUG e.c.u.SafeUtils [Thread-36] token:"8wqboGVNPXvQzkTdesZpcErYkxMaerISI7kf0SxVd6k="
2019-06-20 15:56:27,147 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postPAEndorsement
2019-06-20 15:56:27,148 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postPAEndorsement -H "Content-Type:application/json" -d '{"principal": "w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA="]}'
2019-06-20 15:56:27,148 DEBUG e.c.u.SafeUtils [Thread-36] postPAEndorsement  {"principal": "w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA="]}
2019-06-20 15:56:27,332 DEBUG e.c.u.SafeUtils [Thread-36] message:"['aqJuzjJ3HCmdPIZP2icXpIt5uR1XrJBJeQC_dLP1Pho=']"
2019-06-20 15:56:27,332 DEBUG e.c.u.SafeUtils [Thread-36] ['aqJuzjJ3HCmdPIZP2icXpIt5uR1XrJBJeQC_dLP1Pho=']
2019-06-20 15:56:27,332 DEBUG e.c.u.SafeUtils [Thread-36] token:"aqJuzjJ3HCmdPIZP2icXpIt5uR1XrJBJeQC_dLP1Pho="
2019-06-20 15:56:27,332 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:27,332 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=", "methodParams": ["aqJuzjJ3HCmdPIZP2icXpIt5uR1XrJBJeQC_dLP1Pho=","PA"]}'
2019-06-20 15:56:27,332 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=", "methodParams": ["aqJuzjJ3HCmdPIZP2icXpIt5uR1XrJBJeQC_dLP1Pho=","PA"]}
2019-06-20 15:56:27,545 DEBUG e.c.u.SafeUtils [Thread-36] message:"['-u0pGOw_vAfIBT-1S7FB_4S15opOAQlAPIy7rWob4EQ=', '9PHVmkT8IWdzS7A6B6hhHnN09ZCFjlfdngthr-QoG5Y=']"
2019-06-20 15:56:27,545 DEBUG e.c.u.SafeUtils [Thread-36] ['-u0pGOw_vAfIBT-1S7FB_4S15opOAQlAPIy7rWob4EQ=', '9PHVmkT8IWdzS7A6B6hhHnN09ZCFjlfdngthr-QoG5Y=']
2019-06-20 15:56:27,545 DEBUG e.c.u.SafeUtils [Thread-36] token:"-u0pGOw_vAfIBT-1S7FB_4S15opOAQlAPIy7rWob4EQ="
2019-06-20 15:56:27,545 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSAEndorsement
2019-06-20 15:56:27,545 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSAEndorsement -H "Content-Type:application/json" -d '{"principal": "w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo=", "methodParams": ["vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM="]}'
2019-06-20 15:56:27,545 DEBUG e.c.u.SafeUtils [Thread-36] postSAEndorsement  {"principal": "w5o9SVFI94-7hYMIUFeAbwunD1pMX_agEnohn8-yBZo=", "methodParams": ["vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM="]}
2019-06-20 15:56:27,726 DEBUG e.c.u.SafeUtils [Thread-36] message:"['YVh2uUbtXPUl5_BZJlWLkVkZkrS29BfaTC7eRNYxFFE=']"
2019-06-20 15:56:27,726 DEBUG e.c.u.SafeUtils [Thread-36] ['YVh2uUbtXPUl5_BZJlWLkVkZkrS29BfaTC7eRNYxFFE=']
2019-06-20 15:56:27,726 DEBUG e.c.u.SafeUtils [Thread-36] token:"YVh2uUbtXPUl5_BZJlWLkVkZkrS29BfaTC7eRNYxFFE="
2019-06-20 15:56:27,726 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:27,726 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["YVh2uUbtXPUl5_BZJlWLkVkZkrS29BfaTC7eRNYxFFE=","SA"]}'
2019-06-20 15:56:27,726 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["YVh2uUbtXPUl5_BZJlWLkVkZkrS29BfaTC7eRNYxFFE=","SA"]}
2019-06-20 15:56:27,931 DEBUG e.c.u.SafeUtils [Thread-36] message:"['WzbsboNI_RPDaBn9XobD6iaeTe-AXcKxSIyRpb9ygzQ=', '8wAJ_Qt3wFrTufqTphi4ZQTTJ2COkZsC-8EcrLwuK2Y=']"
2019-06-20 15:56:27,931 DEBUG e.c.u.SafeUtils [Thread-36] ['WzbsboNI_RPDaBn9XobD6iaeTe-AXcKxSIyRpb9ygzQ=', '8wAJ_Qt3wFrTufqTphi4ZQTTJ2COkZsC-8EcrLwuK2Y=']
2019-06-20 15:56:27,931 DEBUG e.c.u.SafeUtils [Thread-36] token:"WzbsboNI_RPDaBn9XobD6iaeTe-AXcKxSIyRpb9ygzQ="
2019-06-20 15:56:27,931 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postPIEndorsement
2019-06-20 15:56:27,931 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postPIEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc="]}'
2019-06-20 15:56:27,931 DEBUG e.c.u.SafeUtils [Thread-36] postPIEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc="]}
2019-06-20 15:56:28,122 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Q_o9cAX_jflS8R4GoLmPuv_VsqV3D-zQ7ZSDW86ca5E=']"
2019-06-20 15:56:28,122 DEBUG e.c.u.SafeUtils [Thread-36] ['Q_o9cAX_jflS8R4GoLmPuv_VsqV3D-zQ7ZSDW86ca5E=']
2019-06-20 15:56:28,123 DEBUG e.c.u.SafeUtils [Thread-36] token:"Q_o9cAX_jflS8R4GoLmPuv_VsqV3D-zQ7ZSDW86ca5E="
2019-06-20 15:56:28,123 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:28,123 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["Q_o9cAX_jflS8R4GoLmPuv_VsqV3D-zQ7ZSDW86ca5E=","PI"]}'
2019-06-20 15:56:28,123 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["Q_o9cAX_jflS8R4GoLmPuv_VsqV3D-zQ7ZSDW86ca5E=","PI"]}
2019-06-20 15:56:28,328 DEBUG e.c.u.SafeUtils [Thread-36] message:"['OGIPLq33rSzXKAs0Nx5pBLV19AVGWMQJE2VSGIcnpdY=', 'X7UX5xV6ibMwyjRgIvYYJfyI12IdnQyzqt004HohaEI=']"
2019-06-20 15:56:28,328 DEBUG e.c.u.SafeUtils [Thread-36] ['OGIPLq33rSzXKAs0Nx5pBLV19AVGWMQJE2VSGIcnpdY=', 'X7UX5xV6ibMwyjRgIvYYJfyI12IdnQyzqt004HohaEI=']
2019-06-20 15:56:28,328 DEBUG e.c.u.SafeUtils [Thread-36] token:"OGIPLq33rSzXKAs0Nx5pBLV19AVGWMQJE2VSGIcnpdY="
2019-06-20 15:56:28,328 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:56:28,328 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:56:28,328 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:56:28,519 DEBUG e.c.u.SafeUtils [Thread-36] message:"['MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=']"
2019-06-20 15:56:28,519 DEBUG e.c.u.SafeUtils [Thread-36] ['MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=']
2019-06-20 15:56:28,519 DEBUG e.c.u.SafeUtils [Thread-36] token:"MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4="
2019-06-20 15:56:28,519 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:28,519 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=","User"]}'
2019-06-20 15:56:28,519 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=","User"]}
2019-06-20 15:56:28,714 DEBUG e.c.u.SafeUtils [Thread-36] message:"['QwT-mYscPbVJyxgHoGH9Z1351HgtEp4yF8Dmf_8BUT4=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:56:28,714 DEBUG e.c.u.SafeUtils [Thread-36] ['QwT-mYscPbVJyxgHoGH9Z1351HgtEp4yF8Dmf_8BUT4=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']
2019-06-20 15:56:28,714 DEBUG e.c.u.SafeUtils [Thread-36] token:"QwT-mYscPbVJyxgHoGH9Z1351HgtEp4yF8Dmf_8BUT4="
2019-06-20 15:56:28,714 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:56:28,714 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:56:28,714 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:56:28,905 DEBUG e.c.u.SafeUtils [Thread-36] message:"['UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=']"
2019-06-20 15:56:28,905 DEBUG e.c.u.SafeUtils [Thread-36] ['UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=']
2019-06-20 15:56:28,905 DEBUG e.c.u.SafeUtils [Thread-36] token:"UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY="
2019-06-20 15:56:28,906 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:28,906 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=","User"]}'
2019-06-20 15:56:28,906 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=","User"]}
2019-06-20 15:56:29,124 DEBUG e.c.u.SafeUtils [Thread-36] message:"['z3rFVKKa8GRruy9qqDd5hcE5qua30Ym4YJI0crbaVT0=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:56:29,124 DEBUG e.c.u.SafeUtils [Thread-36] ['z3rFVKKa8GRruy9qqDd5hcE5qua30Ym4YJI0crbaVT0=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']
2019-06-20 15:56:29,124 DEBUG e.c.u.SafeUtils [Thread-36] token:"z3rFVKKa8GRruy9qqDd5hcE5qua30Ym4YJI0crbaVT0="
2019-06-20 15:56:29,124 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:56:29,124 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:56:29,124 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:56:29,316 DEBUG e.c.u.SafeUtils [Thread-36] message:"['A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=']"
2019-06-20 15:56:29,316 DEBUG e.c.u.SafeUtils [Thread-36] ['A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=']
2019-06-20 15:56:29,316 DEBUG e.c.u.SafeUtils [Thread-36] token:"A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I="
2019-06-20 15:56:29,316 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:29,316 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=","User"]}'
2019-06-20 15:56:29,316 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=","User"]}
2019-06-20 15:56:29,521 DEBUG e.c.u.SafeUtils [Thread-36] message:"['RGhliAJHbYBXbARvpMTp-E_3JJgt0gsfvWyh4V1GjPQ=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:56:29,521 DEBUG e.c.u.SafeUtils [Thread-36] ['RGhliAJHbYBXbARvpMTp-E_3JJgt0gsfvWyh4V1GjPQ=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']
2019-06-20 15:56:29,521 DEBUG e.c.u.SafeUtils [Thread-36] token:"RGhliAJHbYBXbARvpMTp-E_3JJgt0gsfvWyh4V1GjPQ="
2019-06-20 15:56:29,521 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:56:29,521 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:56:29,521 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:56:29,720 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=']"
2019-06-20 15:56:29,720 DEBUG e.c.u.SafeUtils [Thread-36] ['xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=']
2019-06-20 15:56:29,720 DEBUG e.c.u.SafeUtils [Thread-36] token:"xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o="
2019-06-20 15:56:29,720 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:29,720 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=","User"]}'
2019-06-20 15:56:29,720 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=","User"]}
2019-06-20 15:56:29,920 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ZLzQd1bfqT9-pAzlxcn5NziqASSDMYbvaj7s48c602Y=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:56:29,920 DEBUG e.c.u.SafeUtils [Thread-36] ['ZLzQd1bfqT9-pAzlxcn5NziqASSDMYbvaj7s48c602Y=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']
2019-06-20 15:56:29,920 DEBUG e.c.u.SafeUtils [Thread-36] token:"ZLzQd1bfqT9-pAzlxcn5NziqASSDMYbvaj7s48c602Y="
2019-06-20 15:56:29,920 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createProject
2019-06-20 15:56:29,920 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createProject -H "Content-Type:application/json" -d '{"principal": "SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=", "methodParams": []}'
2019-06-20 15:56:29,920 DEBUG e.c.u.SafeUtils [Thread-36] createProject  {"principal": "SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=", "bearerRef":"OGIPLq33rSzXKAs0Nx5pBLV19AVGWMQJE2VSGIcnpdY=","subject":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=","methodParams": []}
2019-06-20 15:56:30,144 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=':approveProject('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=') }"
2019-06-20 15:56:30,144 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postMemberSet
2019-06-20 15:56:30,144 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postMemberSet -H "Content-Type:application/json" -d '{"principal": "SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=", "methodParams": []}'
2019-06-20 15:56:30,144 DEBUG e.c.u.SafeUtils [Thread-36] postMemberSet  {"principal": "SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=", "methodParams": []}
2019-06-20 15:56:30,325 DEBUG e.c.u.SafeUtils [Thread-36] message:"['EfBim6kiFdpuvAAr9Zcz1QBH2PXIaRtJtmbC4CrvKgs=']"
2019-06-20 15:56:30,325 DEBUG e.c.u.SafeUtils [Thread-36] ['EfBim6kiFdpuvAAr9Zcz1QBH2PXIaRtJtmbC4CrvKgs=']
2019-06-20 15:56:30,325 DEBUG e.c.u.SafeUtils [Thread-36] token:"EfBim6kiFdpuvAAr9Zcz1QBH2PXIaRtJtmbC4CrvKgs="
2019-06-20 15:56:30,325 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectSet
2019-06-20 15:56:30,325 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectSet -H "Content-Type:application/json" -d '{"principal": "SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=", "methodParams": ["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","EfBim6kiFdpuvAAr9Zcz1QBH2PXIaRtJtmbC4CrvKgs="]}'
2019-06-20 15:56:30,325 DEBUG e.c.u.SafeUtils [Thread-36] postProjectSet  {"principal": "SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=", "methodParams": ["yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","EfBim6kiFdpuvAAr9Zcz1QBH2PXIaRtJtmbC4CrvKgs="]}
2019-06-20 15:56:30,520 DEBUG e.c.u.SafeUtils [Thread-36] message:"['3PKS9mHty0_daBg_VLNnYh9GN8-XWczSU9AKVpIFakU=']"
2019-06-20 15:56:30,520 DEBUG e.c.u.SafeUtils [Thread-36] ['3PKS9mHty0_daBg_VLNnYh9GN8-XWczSU9AKVpIFakU=']
2019-06-20 15:56:30,520 DEBUG e.c.u.SafeUtils [Thread-36] token:"3PKS9mHty0_daBg_VLNnYh9GN8-XWczSU9AKVpIFakU="
2019-06-20 15:56:30,520 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:30,520 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["3PKS9mHty0_daBg_VLNnYh9GN8-XWczSU9AKVpIFakU=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:30,520 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["3PKS9mHty0_daBg_VLNnYh9GN8-XWczSU9AKVpIFakU=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:30,671 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:56:30,671 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:30,671 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:30,725 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Y_8qlR9AoVpE_2w2ki5PbdVbJBWXxCgSGGS04hZvV6g=', 'X7UX5xV6ibMwyjRgIvYYJfyI12IdnQyzqt004HohaEI=']"
2019-06-20 15:56:30,725 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:56:30,725 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:30,725 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"X7UX5xV6ibMwyjRgIvYYJfyI12IdnQyzqt004HohaEI=","subject":"yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:30,971 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:56:30,971 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:56:30,971 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:30,971 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:31,178 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:56:31,178 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:56:31,178 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:56:31,178 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:56:31,178 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:31,178 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:31,373 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:56:31,373 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:56:31,373 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:56:31,373 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStitchPolicy
2019-06-20 15:56:31,373 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStitchPolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:56:31,373 DEBUG e.c.u.SafeUtils [Thread-36] postStitchPolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:56:31,575 DEBUG e.c.u.SafeUtils [Thread-36] message:"['jWVkeOw9sdOyk9EJYw-sJYTho-ExiYYXfWStr-3pU8s=']"
2019-06-20 15:56:31,575 DEBUG e.c.u.SafeUtils [Thread-36] ['jWVkeOw9sdOyk9EJYw-sJYTho-ExiYYXfWStr-3pU8s=']
2019-06-20 15:56:31,575 DEBUG e.c.u.SafeUtils [Thread-36] token:"jWVkeOw9sdOyk9EJYw-sJYTho-ExiYYXfWStr-3pU8s="
2019-06-20 15:56:31,575 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postOwnPrefixPolicy
2019-06-20 15:56:31,575 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postOwnPrefixPolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:56:31,575 DEBUG e.c.u.SafeUtils [Thread-36] postOwnPrefixPolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:56:31,756 DEBUG e.c.u.SafeUtils [Thread-36] message:"['WfFViXq71cCEaS_Q_yyRTsbKvtejmi35gc9ouJM1sK8=']"
2019-06-20 15:56:31,756 DEBUG e.c.u.SafeUtils [Thread-36] ['WfFViXq71cCEaS_Q_yyRTsbKvtejmi35gc9ouJM1sK8=']
2019-06-20 15:56:31,756 DEBUG e.c.u.SafeUtils [Thread-36] token:"WfFViXq71cCEaS_Q_yyRTsbKvtejmi35gc9ouJM1sK8="
2019-06-20 15:56:31,756 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postRoutingPolicy
2019-06-20 15:56:31,756 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postRoutingPolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:56:31,756 DEBUG e.c.u.SafeUtils [Thread-36] postRoutingPolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:56:31,852 WARN e.c.u.SafeUtils [Thread-103] Connection reset
2019-06-20 15:56:31,852 DEBUG e.s.s.SafeManager [Thread-103] [205.172.170.13] Safe server not alive yet
2019-06-20 15:56:31,936 DEBUG e.c.u.SafeUtils [Thread-36] message:"['JSwN5mSVDB9bh-AFh_2kvI0E1XAM957CThXHtDRM6-4=']"
2019-06-20 15:56:31,936 DEBUG e.c.u.SafeUtils [Thread-36] ['JSwN5mSVDB9bh-AFh_2kvI0E1XAM957CThXHtDRM6-4=']
2019-06-20 15:56:31,936 DEBUG e.c.u.SafeUtils [Thread-36] token:"JSwN5mSVDB9bh-AFh_2kvI0E1XAM957CThXHtDRM6-4="
2019-06-20 15:56:31,936 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postVerifyASPolicy
2019-06-20 15:56:31,936 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postVerifyASPolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:56:31,936 DEBUG e.c.u.SafeUtils [Thread-36] postVerifyASPolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:56:32,113 DEBUG e.c.u.SafeUtils [Thread-36] message:"['BdCNCZsnciTISHiZ68Y2FfhEN5cVrf6WBRYTNh8Sf50=']"
2019-06-20 15:56:32,113 DEBUG e.c.u.SafeUtils [Thread-36] ['BdCNCZsnciTISHiZ68Y2FfhEN5cVrf6WBRYTNh8Sf50=']
2019-06-20 15:56:32,113 DEBUG e.c.u.SafeUtils [Thread-36] token:"BdCNCZsnciTISHiZ68Y2FfhEN5cVrf6WBRYTNh8Sf50="
2019-06-20 15:56:32,113 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStitchPolicy
2019-06-20 15:56:32,113 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStitchPolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:56:32,113 DEBUG e.c.u.SafeUtils [Thread-36] postStitchPolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:56:32,298 DEBUG e.c.u.SafeUtils [Thread-36] message:"['a0Bai_mytXOrlUei5Cn1gAx-3SUcQF0LbpL7d8YLyDw=']"
2019-06-20 15:56:32,299 DEBUG e.c.u.SafeUtils [Thread-36] ['a0Bai_mytXOrlUei5Cn1gAx-3SUcQF0LbpL7d8YLyDw=']
2019-06-20 15:56:32,299 DEBUG e.c.u.SafeUtils [Thread-36] token:"a0Bai_mytXOrlUei5Cn1gAx-3SUcQF0LbpL7d8YLyDw="
2019-06-20 15:56:32,299 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postOwnPrefixPolicy
2019-06-20 15:56:32,299 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postOwnPrefixPolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:56:32,299 DEBUG e.c.u.SafeUtils [Thread-36] postOwnPrefixPolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:56:32,468 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Zp9LAigPzDv5OROwsga5a4ywJRH-JE4A8u7PVX9duwQ=']"
2019-06-20 15:56:32,468 DEBUG e.c.u.SafeUtils [Thread-36] ['Zp9LAigPzDv5OROwsga5a4ywJRH-JE4A8u7PVX9duwQ=']
2019-06-20 15:56:32,468 DEBUG e.c.u.SafeUtils [Thread-36] token:"Zp9LAigPzDv5OROwsga5a4ywJRH-JE4A8u7PVX9duwQ="
2019-06-20 15:56:32,468 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postRoutingPolicy
2019-06-20 15:56:32,468 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postRoutingPolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:56:32,468 DEBUG e.c.u.SafeUtils [Thread-36] postRoutingPolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:56:32,649 DEBUG e.c.u.SafeUtils [Thread-36] message:"['bjDDBxiQqC1byrAEJ4jrKqxRphPBByLN9a5uafGAv9k=']"
2019-06-20 15:56:32,649 DEBUG e.c.u.SafeUtils [Thread-36] ['bjDDBxiQqC1byrAEJ4jrKqxRphPBByLN9a5uafGAv9k=']
2019-06-20 15:56:32,649 DEBUG e.c.u.SafeUtils [Thread-36] token:"bjDDBxiQqC1byrAEJ4jrKqxRphPBByLN9a5uafGAv9k="
2019-06-20 15:56:32,649 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postVerifyASPolicy
2019-06-20 15:56:32,649 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postVerifyASPolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:56:32,649 DEBUG e.c.u.SafeUtils [Thread-36] postVerifyASPolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:56:32,826 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ed7zS-ige2TqNzVuP8wqDdE06e6AgJbHKzLZG8Z8aLc=']"
2019-06-20 15:56:32,826 DEBUG e.c.u.SafeUtils [Thread-36] ['ed7zS-ige2TqNzVuP8wqDdE06e6AgJbHKzLZG8Z8aLc=']
2019-06-20 15:56:32,826 DEBUG e.c.u.SafeUtils [Thread-36] token:"ed7zS-ige2TqNzVuP8wqDdE06e6AgJbHKzLZG8Z8aLc="
2019-06-20 15:56:32,826 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStitchPolicy
2019-06-20 15:56:32,826 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStitchPolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:56:32,826 DEBUG e.c.u.SafeUtils [Thread-36] postStitchPolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:56:33,000 DEBUG e.c.u.SafeUtils [Thread-36] message:"['u4K0pN9f4XyKgM94YJUlYgoTx2GcfT6aZ79wyDMxe-w=']"
2019-06-20 15:56:33,000 DEBUG e.c.u.SafeUtils [Thread-36] ['u4K0pN9f4XyKgM94YJUlYgoTx2GcfT6aZ79wyDMxe-w=']
2019-06-20 15:56:33,000 DEBUG e.c.u.SafeUtils [Thread-36] token:"u4K0pN9f4XyKgM94YJUlYgoTx2GcfT6aZ79wyDMxe-w="
2019-06-20 15:56:33,000 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postOwnPrefixPolicy
2019-06-20 15:56:33,000 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postOwnPrefixPolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:56:33,000 DEBUG e.c.u.SafeUtils [Thread-36] postOwnPrefixPolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:56:33,177 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Es9l0Bc1y4r_DwqDytLktsfwKTegMlAyvZdSdLVClos=']"
2019-06-20 15:56:33,177 DEBUG e.c.u.SafeUtils [Thread-36] ['Es9l0Bc1y4r_DwqDytLktsfwKTegMlAyvZdSdLVClos=']
2019-06-20 15:56:33,177 DEBUG e.c.u.SafeUtils [Thread-36] token:"Es9l0Bc1y4r_DwqDytLktsfwKTegMlAyvZdSdLVClos="
2019-06-20 15:56:33,177 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postRoutingPolicy
2019-06-20 15:56:33,177 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postRoutingPolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:56:33,177 DEBUG e.c.u.SafeUtils [Thread-36] postRoutingPolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:56:33,360 DEBUG e.c.u.SafeUtils [Thread-36] message:"['QimotJCn21s4fZAMor-puH7ECBz6XMAFEAeWMhL5jGE=']"
2019-06-20 15:56:33,360 DEBUG e.c.u.SafeUtils [Thread-36] ['QimotJCn21s4fZAMor-puH7ECBz6XMAFEAeWMhL5jGE=']
2019-06-20 15:56:33,360 DEBUG e.c.u.SafeUtils [Thread-36] token:"QimotJCn21s4fZAMor-puH7ECBz6XMAFEAeWMhL5jGE="
2019-06-20 15:56:33,360 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postVerifyASPolicy
2019-06-20 15:56:33,360 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postVerifyASPolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:56:33,360 DEBUG e.c.u.SafeUtils [Thread-36] postVerifyASPolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:56:33,528 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rBdcifBHvXzP_DHv0lfUDKwKCo1IKi2C0iVRPxPaXX0=']"
2019-06-20 15:56:33,528 DEBUG e.c.u.SafeUtils [Thread-36] ['rBdcifBHvXzP_DHv0lfUDKwKCo1IKi2C0iVRPxPaXX0=']
2019-06-20 15:56:33,528 DEBUG e.c.u.SafeUtils [Thread-36] token:"rBdcifBHvXzP_DHv0lfUDKwKCo1IKi2C0iVRPxPaXX0="
2019-06-20 15:56:33,528 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStitchPolicy
2019-06-20 15:56:33,528 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStitchPolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:56:33,528 DEBUG e.c.u.SafeUtils [Thread-36] postStitchPolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:56:33,708 DEBUG e.c.u.SafeUtils [Thread-36] message:"['KjZc6bo0HyVStmGWCybMQJwKXaAyKa6R3zqNEKwfag8=']"
2019-06-20 15:56:33,708 DEBUG e.c.u.SafeUtils [Thread-36] ['KjZc6bo0HyVStmGWCybMQJwKXaAyKa6R3zqNEKwfag8=']
2019-06-20 15:56:33,708 DEBUG e.c.u.SafeUtils [Thread-36] token:"KjZc6bo0HyVStmGWCybMQJwKXaAyKa6R3zqNEKwfag8="
2019-06-20 15:56:33,708 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postOwnPrefixPolicy
2019-06-20 15:56:33,708 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postOwnPrefixPolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:56:33,708 DEBUG e.c.u.SafeUtils [Thread-36] postOwnPrefixPolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:56:33,882 DEBUG e.c.u.SafeUtils [Thread-36] message:"['w-L4YRdG8Jt572mOXNqZ1HWjcGJHxyzGOhl9j9F1BGg=']"
2019-06-20 15:56:33,882 DEBUG e.c.u.SafeUtils [Thread-36] ['w-L4YRdG8Jt572mOXNqZ1HWjcGJHxyzGOhl9j9F1BGg=']
2019-06-20 15:56:33,882 DEBUG e.c.u.SafeUtils [Thread-36] token:"w-L4YRdG8Jt572mOXNqZ1HWjcGJHxyzGOhl9j9F1BGg="
2019-06-20 15:56:33,882 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postRoutingPolicy
2019-06-20 15:56:33,882 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postRoutingPolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:56:33,882 DEBUG e.c.u.SafeUtils [Thread-36] postRoutingPolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:56:34,057 DEBUG e.c.u.SafeUtils [Thread-36] message:"['2JeqXaJyA5bKXgwGKqlJ3s91TpOLGyg4kEsxPEXzQG0=']"
2019-06-20 15:56:34,057 DEBUG e.c.u.SafeUtils [Thread-36] ['2JeqXaJyA5bKXgwGKqlJ3s91TpOLGyg4kEsxPEXzQG0=']
2019-06-20 15:56:34,057 DEBUG e.c.u.SafeUtils [Thread-36] token:"2JeqXaJyA5bKXgwGKqlJ3s91TpOLGyg4kEsxPEXzQG0="
2019-06-20 15:56:34,057 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postVerifyASPolicy
2019-06-20 15:56:34,057 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postVerifyASPolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:56:34,057 DEBUG e.c.u.SafeUtils [Thread-36] postVerifyASPolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:56:34,227 DEBUG e.c.u.SafeUtils [Thread-36] message:"['9swtPF6Y9ezcR6Id3bLxenjXtwk5frc74dmk_YkNypM=']"
2019-06-20 15:56:34,227 DEBUG e.c.u.SafeUtils [Thread-36] ['9swtPF6Y9ezcR6Id3bLxenjXtwk5frc74dmk_YkNypM=']
2019-06-20 15:56:34,227 DEBUG e.c.u.SafeUtils [Thread-36] token:"9swtPF6Y9ezcR6Id3bLxenjXtwk5frc74dmk_YkNypM="
2019-06-20 15:56:34,227 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postMakeIPTokenSet
2019-06-20 15:56:34,227 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postMakeIPTokenSet -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:56:34,227 DEBUG e.c.u.SafeUtils [Thread-36] postMakeIPTokenSet  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["ipv4\"192.1.1.1/24\""]}
2019-06-20 15:56:34,408 DEBUG e.c.u.SafeUtils [Thread-36] message:"['TaZ7svP5G86RBJP8wRBGAWecF7zs8V2EgGPz9I7FZeU=']"
2019-06-20 15:56:34,408 DEBUG e.c.u.SafeUtils [Thread-36] ['TaZ7svP5G86RBJP8wRBGAWecF7zs8V2EgGPz9I7FZeU=']
2019-06-20 15:56:34,409 DEBUG e.c.u.SafeUtils [Thread-36] token:"TaZ7svP5G86RBJP8wRBGAWecF7zs8V2EgGPz9I7FZeU="
2019-06-20 15:56:34,409 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:56:34,409 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:56:34,409 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:56:34,602 DEBUG e.c.u.SafeUtils [Thread-36] message:"['UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=']"
2019-06-20 15:56:34,602 DEBUG e.c.u.SafeUtils [Thread-36] ['UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=']
2019-06-20 15:56:34,602 DEBUG e.c.u.SafeUtils [Thread-36] token:"UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY="
2019-06-20 15:56:34,602 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:34,602 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=","User"]}'
2019-06-20 15:56:34,602 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=","User"]}
2019-06-20 15:56:34,809 DEBUG e.c.u.SafeUtils [Thread-36] message:"['z3rFVKKa8GRruy9qqDd5hcE5qua30Ym4YJI0crbaVT0=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:56:34,809 DEBUG e.c.u.SafeUtils [Thread-36] ['z3rFVKKa8GRruy9qqDd5hcE5qua30Ym4YJI0crbaVT0=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']
2019-06-20 15:56:34,809 DEBUG e.c.u.SafeUtils [Thread-36] token:"z3rFVKKa8GRruy9qqDd5hcE5qua30Ym4YJI0crbaVT0="
2019-06-20 15:56:34,809 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:56:34,809 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:56:34,809 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:56:35,004 DEBUG e.c.u.SafeUtils [Thread-36] message:"['HBtFqLbHpxmCmJWCs4KRPiESjL59Ebl9hXubLKZiBfI=']"
2019-06-20 15:56:35,004 DEBUG e.c.u.SafeUtils [Thread-36] ['HBtFqLbHpxmCmJWCs4KRPiESjL59Ebl9hXubLKZiBfI=']
2019-06-20 15:56:35,004 DEBUG e.c.u.SafeUtils [Thread-36] token:"HBtFqLbHpxmCmJWCs4KRPiESjL59Ebl9hXubLKZiBfI="
2019-06-20 15:56:35,004 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:35,004 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["HBtFqLbHpxmCmJWCs4KRPiESjL59Ebl9hXubLKZiBfI=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:35,004 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["HBtFqLbHpxmCmJWCs4KRPiESjL59Ebl9hXubLKZiBfI=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:35,198 DEBUG e.c.u.SafeUtils [Thread-36] message:"['oi4PDe90M9IVIEwItQ__lB5KweXEd_bfvdL5MUevIS4=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:56:35,198 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:56:35,198 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:35,198 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=","subject":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:35,507 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:56:35,507 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:56:35,507 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:35,507 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:35,687 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:56:35,687 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:56:35,687 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:56:35,687 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:56:35,687 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:35,687 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:35,868 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:56:35,869 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:56:35,869 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:56:35,869 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:56:35,869 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:56:35,869 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:56:36,059 DEBUG e.c.u.SafeUtils [Thread-36] message:"['_JXqyouUcfddTGsxYsZC03lLzdOOm5_LMePdpWsG4n8=']"
2019-06-20 15:56:36,059 DEBUG e.c.u.SafeUtils [Thread-36] ['_JXqyouUcfddTGsxYsZC03lLzdOOm5_LMePdpWsG4n8=']
2019-06-20 15:56:36,059 DEBUG e.c.u.SafeUtils [Thread-36] token:"_JXqyouUcfddTGsxYsZC03lLzdOOm5_LMePdpWsG4n8="
2019-06-20 15:56:36,059 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:36,060 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["_JXqyouUcfddTGsxYsZC03lLzdOOm5_LMePdpWsG4n8=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}'
2019-06-20 15:56:36,060 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["_JXqyouUcfddTGsxYsZC03lLzdOOm5_LMePdpWsG4n8=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}
2019-06-20 15:56:36,251 DEBUG e.c.u.SafeUtils [Thread-36] message:"['gQlICAGQgGp1WvjaDmXgHtAMljh0QNC-H4nx9_rLoKw=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:56:36,251 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:36,251 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:56:36,251 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:56:36,355 DEBUG e.c.u.SafeUtils [Thread-77] 205.172.170.15:7777/whoami
2019-06-20 15:56:36,355 INFO e.c.u.SafeUtils [Thread-77] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:36,355 DEBUG e.c.u.SafeUtils [Thread-77] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:36,436 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:56:36,436 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:56:36,436 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:56:36,436 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:36,437 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:56:36,437 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:56:36,625 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:56:36,625 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:56:36,625 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:56:36,625 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:36,625 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:56:36,625 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:56:36,803 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:56:36,803 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:56:36,803 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:56:36,803 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:36,803 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:56:36,803 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:56:36,990 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:56:36,990 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:56:36,990 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:56:36,990 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:56:36,990 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:56:36,990 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:56:37,179 DEBUG e.c.u.SafeUtils [Thread-36] message:"['KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs=']"
2019-06-20 15:56:37,179 DEBUG e.c.u.SafeUtils [Thread-36] ['KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs=']
2019-06-20 15:56:37,179 DEBUG e.c.u.SafeUtils [Thread-36] token:"KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs="
2019-06-20 15:56:37,179 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:56:37,179 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs=","ipv4\"192.168.100.1/24\""]}'
2019-06-20 15:56:37,179 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs=","ipv4\"192.168.100.1/24\""]}
2019-06-20 15:56:37,376 DEBUG e.c.u.SafeUtils [Thread-36] message:"['mnshVwYkLeYcI_FG5OjYAS3tts-F29sbAPl2xnIihBY=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:56:37,376 DEBUG e.c.u.SafeUtils [Thread-36] ['mnshVwYkLeYcI_FG5OjYAS3tts-F29sbAPl2xnIihBY=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']
2019-06-20 15:56:37,376 DEBUG e.c.u.SafeUtils [Thread-36] token:"mnshVwYkLeYcI_FG5OjYAS3tts-F29sbAPl2xnIihBY="
2019-06-20 15:56:37,376 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:56:37,376 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs="]}'
2019-06-20 15:56:37,376 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs="]}
2019-06-20 15:56:37,451 DEBUG e.c.u.SafeUtils [Thread-77] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=') }"
2019-06-20 15:56:37,451 DEBUG e.s.s.SafeManager [Thread-77] Safe server alive now
2019-06-20 15:56:37,451 DEBUG e.s.c.SliceHelper [Thread-5] Finished checking prerequisites
2019-06-20 15:56:37,548 DEBUG e.c.u.SafeUtils [Thread-36] message:"['H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:56:37,548 DEBUG e.c.u.SafeUtils [Thread-36] ['H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']
2019-06-20 15:56:37,548 DEBUG e.c.u.SafeUtils [Thread-36] token:"H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8="
2019-06-20 15:56:37,548 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:37,548 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}'
2019-06-20 15:56:37,548 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}
2019-06-20 15:56:37,733 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=',ipv4\"192.168.100.1/24\") }"
2019-06-20 15:56:37,734 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:37,734 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}'
2019-06-20 15:56:37,734 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}
2019-06-20 15:56:37,929 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=',ipv4\"192.168.100.1/24\") }"
2019-06-20 15:56:37,930 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:37,930 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}'
2019-06-20 15:56:37,930 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}
2019-06-20 15:56:38,120 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=',ipv4\"192.168.100.1/24\") }"
2019-06-20 15:56:38,120 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:38,120 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}'
2019-06-20 15:56:38,120 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}
2019-06-20 15:56:38,301 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=',ipv4\"192.168.100.1/24\") }"
2019-06-20 15:56:38,301 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:56:38,301 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:56:38,301 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:56:38,473 DEBUG e.c.u.SafeUtils [Thread-36] message:"['w4eCluuu4Ci17U2RvxDQgTwFJz3spQQKBjLLV0JQmac=']"
2019-06-20 15:56:38,473 DEBUG e.c.u.SafeUtils [Thread-36] ['w4eCluuu4Ci17U2RvxDQgTwFJz3spQQKBjLLV0JQmac=']
2019-06-20 15:56:38,473 DEBUG e.c.u.SafeUtils [Thread-36] token:"w4eCluuu4Ci17U2RvxDQgTwFJz3spQQKBjLLV0JQmac="
2019-06-20 15:56:38,474 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:56:38,474 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:56:38,474 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:56:38,640 DEBUG e.c.u.SafeUtils [Thread-36] message:"['5b9feYcAoU9WFw7B7Qi_yZ9g_n268PaOq46xzsJTBEg=']"
2019-06-20 15:56:38,640 DEBUG e.c.u.SafeUtils [Thread-36] ['5b9feYcAoU9WFw7B7Qi_yZ9g_n268PaOq46xzsJTBEg=']
2019-06-20 15:56:38,640 DEBUG e.c.u.SafeUtils [Thread-36] token:"5b9feYcAoU9WFw7B7Qi_yZ9g_n268PaOq46xzsJTBEg="
2019-06-20 15:56:38,640 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:56:38,640 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:56:38,640 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:56:38,832 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tH374Y39HbsbwMSBNDtOx7MEObwShoFP6iDJ8EzdtVM=']"
2019-06-20 15:56:38,832 DEBUG e.c.u.SafeUtils [Thread-36] ['tH374Y39HbsbwMSBNDtOx7MEObwShoFP6iDJ8EzdtVM=']
2019-06-20 15:56:38,832 DEBUG e.c.u.SafeUtils [Thread-36] token:"tH374Y39HbsbwMSBNDtOx7MEObwShoFP6iDJ8EzdtVM="
2019-06-20 15:56:38,832 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:56:38,832 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:56:38,832 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:56:39,022 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ob01qdQApbUtrCYJ3jAeV41NB-u2AR8E-rPx7wLRi_Y=']"
2019-06-20 15:56:39,022 DEBUG e.c.u.SafeUtils [Thread-36] ['ob01qdQApbUtrCYJ3jAeV41NB-u2AR8E-rPx7wLRi_Y=']
2019-06-20 15:56:39,022 DEBUG e.c.u.SafeUtils [Thread-36] token:"ob01qdQApbUtrCYJ3jAeV41NB-u2AR8E-rPx7wLRi_Y="
2019-06-20 15:56:39,022 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:56:39,022 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:56:39,023 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:56:39,195 DEBUG e.c.u.SafeUtils [Thread-36] message:"['A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=']"
2019-06-20 15:56:39,195 DEBUG e.c.u.SafeUtils [Thread-36] ['A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=']
2019-06-20 15:56:39,195 DEBUG e.c.u.SafeUtils [Thread-36] token:"A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I="
2019-06-20 15:56:39,195 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:39,195 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=","User"]}'
2019-06-20 15:56:39,195 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=","User"]}
2019-06-20 15:56:39,391 DEBUG e.c.u.SafeUtils [Thread-36] message:"['RGhliAJHbYBXbARvpMTp-E_3JJgt0gsfvWyh4V1GjPQ=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:56:39,391 DEBUG e.c.u.SafeUtils [Thread-36] ['RGhliAJHbYBXbARvpMTp-E_3JJgt0gsfvWyh4V1GjPQ=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']
2019-06-20 15:56:39,391 DEBUG e.c.u.SafeUtils [Thread-36] token:"RGhliAJHbYBXbARvpMTp-E_3JJgt0gsfvWyh4V1GjPQ="
2019-06-20 15:56:39,391 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:56:39,391 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:56:39,391 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:56:39,573 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Vp-5gFzcYkBh3quhJ7Z3Pae_oB8fl2DZgF1UqfBNRFg=']"
2019-06-20 15:56:39,573 DEBUG e.c.u.SafeUtils [Thread-36] ['Vp-5gFzcYkBh3quhJ7Z3Pae_oB8fl2DZgF1UqfBNRFg=']
2019-06-20 15:56:39,573 DEBUG e.c.u.SafeUtils [Thread-36] token:"Vp-5gFzcYkBh3quhJ7Z3Pae_oB8fl2DZgF1UqfBNRFg="
2019-06-20 15:56:39,573 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:39,573 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Vp-5gFzcYkBh3quhJ7Z3Pae_oB8fl2DZgF1UqfBNRFg=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:39,573 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Vp-5gFzcYkBh3quhJ7Z3Pae_oB8fl2DZgF1UqfBNRFg=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:39,781 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pi88bpyvOl7C5Gcl0nMnm1bMSGVqWPcI2v0Oziwk-XA=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:56:39,781 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:56:39,781 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:39,781 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=","subject":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:40,062 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:56:40,062 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:56:40,062 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:40,062 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:40,243 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:56:40,243 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:56:40,243 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:56:40,244 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:56:40,244 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:40,244 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:40,412 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:56:40,412 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:56:40,412 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:56:40,412 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:56:40,412 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:56:40,412 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:56:40,601 DEBUG e.c.u.SafeUtils [Thread-36] message:"['jlyJp_MDiP7W5Ey3M8XnzU07Td6Q-VNnKGwIpXAB7sI=']"
2019-06-20 15:56:40,601 DEBUG e.c.u.SafeUtils [Thread-36] ['jlyJp_MDiP7W5Ey3M8XnzU07Td6Q-VNnKGwIpXAB7sI=']
2019-06-20 15:56:40,601 DEBUG e.c.u.SafeUtils [Thread-36] token:"jlyJp_MDiP7W5Ey3M8XnzU07Td6Q-VNnKGwIpXAB7sI="
2019-06-20 15:56:40,601 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:40,601 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["jlyJp_MDiP7W5Ey3M8XnzU07Td6Q-VNnKGwIpXAB7sI=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}'
2019-06-20 15:56:40,601 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["jlyJp_MDiP7W5Ey3M8XnzU07Td6Q-VNnKGwIpXAB7sI=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}
2019-06-20 15:56:40,788 DEBUG e.c.u.SafeUtils [Thread-36] message:"['5y0rRFV_kgukWPoVk7ON8PQIhsuYnrScU0LhUo0A9Ng=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:56:40,788 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:40,788 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:56:40,788 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:56:40,967 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:56:40,968 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:56:40,968 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:56:40,968 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:40,968 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:56:40,968 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:56:41,142 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:56:41,142 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:56:41,142 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:56:41,142 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:41,142 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:56:41,142 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:56:41,317 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:56:41,318 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:56:41,318 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:56:41,318 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:41,318 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:56:41,318 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:56:41,494 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:56:41,494 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:56:41,494 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:56:41,494 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:56:41,494 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:56:41,494 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:56:41,679 DEBUG e.c.u.SafeUtils [Thread-36] message:"['1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc=']"
2019-06-20 15:56:41,679 DEBUG e.c.u.SafeUtils [Thread-36] ['1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc=']
2019-06-20 15:56:41,679 DEBUG e.c.u.SafeUtils [Thread-36] token:"1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc="
2019-06-20 15:56:41,679 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:56:41,679 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc=","ipv4\"192.168.120.1/24\""]}'
2019-06-20 15:56:41,680 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc=","ipv4\"192.168.120.1/24\""]}
2019-06-20 15:56:41,856 DEBUG e.c.u.SafeUtils [Thread-103] 205.172.170.13:7777/whoami
2019-06-20 15:56:41,856 INFO e.c.u.SafeUtils [Thread-103] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 15:56:41,856 DEBUG e.c.u.SafeUtils [Thread-103] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 15:56:41,906 DEBUG e.c.u.SafeUtils [Thread-36] message:"['WtFVwZ-R2j9-afN0KIqa5Xay4mtXDoQFlNp7QSO1Hdc=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:56:41,906 DEBUG e.c.u.SafeUtils [Thread-36] ['WtFVwZ-R2j9-afN0KIqa5Xay4mtXDoQFlNp7QSO1Hdc=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']
2019-06-20 15:56:41,906 DEBUG e.c.u.SafeUtils [Thread-36] token:"WtFVwZ-R2j9-afN0KIqa5Xay4mtXDoQFlNp7QSO1Hdc="
2019-06-20 15:56:41,906 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:56:41,906 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc="]}'
2019-06-20 15:56:41,906 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc="]}
2019-06-20 15:56:42,088 DEBUG e.c.u.SafeUtils [Thread-36] message:"['bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:56:42,088 DEBUG e.c.u.SafeUtils [Thread-36] ['bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']
2019-06-20 15:56:42,088 DEBUG e.c.u.SafeUtils [Thread-36] token:"bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34="
2019-06-20 15:56:42,088 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:42,089 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}'
2019-06-20 15:56:42,089 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}
2019-06-20 15:56:42,273 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=',ipv4\"192.168.120.1/24\") }"
2019-06-20 15:56:42,273 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:42,273 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}'
2019-06-20 15:56:42,273 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}
2019-06-20 15:56:42,453 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=',ipv4\"192.168.120.1/24\") }"
2019-06-20 15:56:42,453 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:42,453 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}'
2019-06-20 15:56:42,453 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}
2019-06-20 15:56:42,638 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=',ipv4\"192.168.120.1/24\") }"
2019-06-20 15:56:42,638 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:42,638 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}'
2019-06-20 15:56:42,638 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}
2019-06-20 15:56:42,832 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=',ipv4\"192.168.120.1/24\") }"
2019-06-20 15:56:42,832 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:56:42,832 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:56:42,832 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:56:42,946 DEBUG e.c.u.SafeUtils [Thread-103] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=') }"
2019-06-20 15:56:42,946 DEBUG e.s.s.SafeManager [Thread-103] Safe server alive now
2019-06-20 15:56:42,946 DEBUG e.s.c.SliceHelper [Thread-8] Finished checking prerequisites
2019-06-20 15:56:43,005 DEBUG e.c.u.SafeUtils [Thread-36] message:"['0wPYheRyJ_1w2hsXxSMqrLEJCsj5ki2Oc4aWpFVxM9s=']"
2019-06-20 15:56:43,005 DEBUG e.c.u.SafeUtils [Thread-36] ['0wPYheRyJ_1w2hsXxSMqrLEJCsj5ki2Oc4aWpFVxM9s=']
2019-06-20 15:56:43,006 DEBUG e.c.u.SafeUtils [Thread-36] token:"0wPYheRyJ_1w2hsXxSMqrLEJCsj5ki2Oc4aWpFVxM9s="
2019-06-20 15:56:43,006 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:56:43,006 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:56:43,006 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:56:43,177 DEBUG e.c.u.SafeUtils [Thread-36] message:"['YoRkzJoN6It7y7CAuxYrwAoyBTjPPhGUCaACUk-iqnM=']"
2019-06-20 15:56:43,177 DEBUG e.c.u.SafeUtils [Thread-36] ['YoRkzJoN6It7y7CAuxYrwAoyBTjPPhGUCaACUk-iqnM=']
2019-06-20 15:56:43,177 DEBUG e.c.u.SafeUtils [Thread-36] token:"YoRkzJoN6It7y7CAuxYrwAoyBTjPPhGUCaACUk-iqnM="
2019-06-20 15:56:43,177 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:56:43,178 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:56:43,178 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:56:43,365 DEBUG e.c.u.SafeUtils [Thread-36] message:"['iYNsajBs11xbQ3GlNBWW_sY5teEyctDy-L5-RVtO3zg=']"
2019-06-20 15:56:43,365 DEBUG e.c.u.SafeUtils [Thread-36] ['iYNsajBs11xbQ3GlNBWW_sY5teEyctDy-L5-RVtO3zg=']
2019-06-20 15:56:43,365 DEBUG e.c.u.SafeUtils [Thread-36] token:"iYNsajBs11xbQ3GlNBWW_sY5teEyctDy-L5-RVtO3zg="
2019-06-20 15:56:43,365 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:56:43,365 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:56:43,365 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:56:43,539 DEBUG e.c.u.SafeUtils [Thread-36] message:"['8PcvyNOINX72YTAcdxZQ0ngg-4EwQ2mMh8oDy9QMHdk=']"
2019-06-20 15:56:43,539 DEBUG e.c.u.SafeUtils [Thread-36] ['8PcvyNOINX72YTAcdxZQ0ngg-4EwQ2mMh8oDy9QMHdk=']
2019-06-20 15:56:43,539 DEBUG e.c.u.SafeUtils [Thread-36] token:"8PcvyNOINX72YTAcdxZQ0ngg-4EwQ2mMh8oDy9QMHdk="
2019-06-20 15:56:43,539 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:56:43,539 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:56:43,539 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:56:43,726 DEBUG e.c.u.SafeUtils [Thread-36] message:"['MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=']"
2019-06-20 15:56:43,726 DEBUG e.c.u.SafeUtils [Thread-36] ['MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=']
2019-06-20 15:56:43,726 DEBUG e.c.u.SafeUtils [Thread-36] token:"MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4="
2019-06-20 15:56:43,726 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:43,726 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=","User"]}'
2019-06-20 15:56:43,726 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=","User"]}
2019-06-20 15:56:43,913 DEBUG e.c.u.SafeUtils [Thread-36] message:"['QwT-mYscPbVJyxgHoGH9Z1351HgtEp4yF8Dmf_8BUT4=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:56:43,913 DEBUG e.c.u.SafeUtils [Thread-36] ['QwT-mYscPbVJyxgHoGH9Z1351HgtEp4yF8Dmf_8BUT4=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']
2019-06-20 15:56:43,913 DEBUG e.c.u.SafeUtils [Thread-36] token:"QwT-mYscPbVJyxgHoGH9Z1351HgtEp4yF8Dmf_8BUT4="
2019-06-20 15:56:43,913 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:56:43,913 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:56:43,913 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:56:44,098 DEBUG e.c.u.SafeUtils [Thread-36] message:"['FmJU9DPto9ZeJBfZE_XU80gtE4uDOxPfqsoZ0PPl5Ww=']"
2019-06-20 15:56:44,098 DEBUG e.c.u.SafeUtils [Thread-36] ['FmJU9DPto9ZeJBfZE_XU80gtE4uDOxPfqsoZ0PPl5Ww=']
2019-06-20 15:56:44,098 DEBUG e.c.u.SafeUtils [Thread-36] token:"FmJU9DPto9ZeJBfZE_XU80gtE4uDOxPfqsoZ0PPl5Ww="
2019-06-20 15:56:44,098 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:44,098 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["FmJU9DPto9ZeJBfZE_XU80gtE4uDOxPfqsoZ0PPl5Ww=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:44,098 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["FmJU9DPto9ZeJBfZE_XU80gtE4uDOxPfqsoZ0PPl5Ww=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:44,296 DEBUG e.c.u.SafeUtils [Thread-36] message:"['95sauUCZ272WqUO12OJg958IPHYLOWmogCrSxZFdKZQ=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:56:44,296 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:56:44,297 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:44,297 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=","subject":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:44,539 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:56:44,539 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:56:44,539 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:44,539 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:44,708 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:56:44,708 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:56:44,708 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:56:44,708 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:56:44,708 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:44,708 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:44,884 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:56:44,884 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:56:44,884 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:56:44,884 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:56:44,884 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:56:44,884 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:56:45,074 DEBUG e.c.u.SafeUtils [Thread-36] message:"['kytztzWAKLYXxmnYuL1Or52t-qlZo_yd02qYhlhr1FM=']"
2019-06-20 15:56:45,074 DEBUG e.c.u.SafeUtils [Thread-36] ['kytztzWAKLYXxmnYuL1Or52t-qlZo_yd02qYhlhr1FM=']
2019-06-20 15:56:45,074 DEBUG e.c.u.SafeUtils [Thread-36] token:"kytztzWAKLYXxmnYuL1Or52t-qlZo_yd02qYhlhr1FM="
2019-06-20 15:56:45,074 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:45,074 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["kytztzWAKLYXxmnYuL1Or52t-qlZo_yd02qYhlhr1FM=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}'
2019-06-20 15:56:45,074 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["kytztzWAKLYXxmnYuL1Or52t-qlZo_yd02qYhlhr1FM=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}
2019-06-20 15:56:45,262 DEBUG e.c.u.SafeUtils [Thread-36] message:"['cOTxouHpUye2ZbeSm4W4JquHmeo-PjQSdS2RmOTiDhw=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:56:45,262 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:45,262 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:56:45,262 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:56:45,432 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:56:45,432 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:56:45,432 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:56:45,432 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:45,432 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:56:45,432 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:56:45,612 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:56:45,612 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:56:45,612 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:56:45,612 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:45,612 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:56:45,612 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:56:45,782 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:56:45,782 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:56:45,782 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:56:45,782 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:45,782 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:56:45,782 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:56:45,954 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:56:45,954 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:56:45,954 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:56:45,954 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:56:45,954 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:56:45,954 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:56:46,132 DEBUG e.c.u.SafeUtils [Thread-36] message:"['_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE=']"
2019-06-20 15:56:46,132 DEBUG e.c.u.SafeUtils [Thread-36] ['_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE=']
2019-06-20 15:56:46,132 DEBUG e.c.u.SafeUtils [Thread-36] token:"_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE="
2019-06-20 15:56:46,132 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:56:46,132 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE=","ipv4\"192.168.140.1/24\""]}'
2019-06-20 15:56:46,132 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE=","ipv4\"192.168.140.1/24\""]}
2019-06-20 15:56:46,335 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xPNn74YWm4by1umWmxvaN3I3ca8whOGRTn0www7w2Bo=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:56:46,335 DEBUG e.c.u.SafeUtils [Thread-36] ['xPNn74YWm4by1umWmxvaN3I3ca8whOGRTn0www7w2Bo=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']
2019-06-20 15:56:46,335 DEBUG e.c.u.SafeUtils [Thread-36] token:"xPNn74YWm4by1umWmxvaN3I3ca8whOGRTn0www7w2Bo="
2019-06-20 15:56:46,335 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:56:46,335 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE="]}'
2019-06-20 15:56:46,335 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE="]}
2019-06-20 15:56:46,516 DEBUG e.c.u.SafeUtils [Thread-36] message:"['B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:56:46,516 DEBUG e.c.u.SafeUtils [Thread-36] ['B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']
2019-06-20 15:56:46,516 DEBUG e.c.u.SafeUtils [Thread-36] token:"B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ="
2019-06-20 15:56:46,516 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:46,516 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}'
2019-06-20 15:56:46,516 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}
2019-06-20 15:56:46,713 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=',ipv4\"192.168.140.1/24\") }"
2019-06-20 15:56:46,713 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:46,713 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}'
2019-06-20 15:56:46,713 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}
2019-06-20 15:56:46,899 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=',ipv4\"192.168.140.1/24\") }"
2019-06-20 15:56:46,899 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:46,899 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}'
2019-06-20 15:56:46,899 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}
2019-06-20 15:56:47,071 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=',ipv4\"192.168.140.1/24\") }"
2019-06-20 15:56:47,071 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:47,071 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}'
2019-06-20 15:56:47,071 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}
2019-06-20 15:56:47,247 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=',ipv4\"192.168.140.1/24\") }"
2019-06-20 15:56:47,247 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:56:47,247 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:56:47,247 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:56:47,425 DEBUG e.c.u.SafeUtils [Thread-36] message:"['SSjW3rqyZLpbDWIBRcIZ1HOZ0ktjla9MeKcPi4REqkU=']"
2019-06-20 15:56:47,425 DEBUG e.c.u.SafeUtils [Thread-36] ['SSjW3rqyZLpbDWIBRcIZ1HOZ0ktjla9MeKcPi4REqkU=']
2019-06-20 15:56:47,425 DEBUG e.c.u.SafeUtils [Thread-36] token:"SSjW3rqyZLpbDWIBRcIZ1HOZ0ktjla9MeKcPi4REqkU="
2019-06-20 15:56:47,425 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:56:47,426 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:56:47,426 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:56:47,596 DEBUG e.c.u.SafeUtils [Thread-36] message:"['WHVHxVZS9AjlpK0xcU5PvGclc6UhIhsCK5-uWpvlr6c=']"
2019-06-20 15:56:47,596 DEBUG e.c.u.SafeUtils [Thread-36] ['WHVHxVZS9AjlpK0xcU5PvGclc6UhIhsCK5-uWpvlr6c=']
2019-06-20 15:56:47,596 DEBUG e.c.u.SafeUtils [Thread-36] token:"WHVHxVZS9AjlpK0xcU5PvGclc6UhIhsCK5-uWpvlr6c="
2019-06-20 15:56:47,596 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:56:47,596 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:56:47,597 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:56:47,779 DEBUG e.c.u.SafeUtils [Thread-36] message:"['XZT5ICgZ3jyuUIqc-jRXVBjp4AKhFLWRDXlpvdetNlI=']"
2019-06-20 15:56:47,779 DEBUG e.c.u.SafeUtils [Thread-36] ['XZT5ICgZ3jyuUIqc-jRXVBjp4AKhFLWRDXlpvdetNlI=']
2019-06-20 15:56:47,779 DEBUG e.c.u.SafeUtils [Thread-36] token:"XZT5ICgZ3jyuUIqc-jRXVBjp4AKhFLWRDXlpvdetNlI="
2019-06-20 15:56:47,779 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:56:47,779 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:56:47,779 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:56:47,961 DEBUG e.c.u.SafeUtils [Thread-36] message:"['l0TIXO26cs_dbsdrbMm1IDZuM7zLyxtCLvDSy_fnnI8=']"
2019-06-20 15:56:47,961 DEBUG e.c.u.SafeUtils [Thread-36] ['l0TIXO26cs_dbsdrbMm1IDZuM7zLyxtCLvDSy_fnnI8=']
2019-06-20 15:56:47,961 DEBUG e.c.u.SafeUtils [Thread-36] token:"l0TIXO26cs_dbsdrbMm1IDZuM7zLyxtCLvDSy_fnnI8="
2019-06-20 15:56:47,961 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:56:47,962 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:56:47,962 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:56:48,140 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=']"
2019-06-20 15:56:48,140 DEBUG e.c.u.SafeUtils [Thread-36] ['xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=']
2019-06-20 15:56:48,140 DEBUG e.c.u.SafeUtils [Thread-36] token:"xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o="
2019-06-20 15:56:48,140 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:48,141 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=","User"]}'
2019-06-20 15:56:48,141 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=","User"]}
2019-06-20 15:56:48,324 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ZLzQd1bfqT9-pAzlxcn5NziqASSDMYbvaj7s48c602Y=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:56:48,324 DEBUG e.c.u.SafeUtils [Thread-36] ['ZLzQd1bfqT9-pAzlxcn5NziqASSDMYbvaj7s48c602Y=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']
2019-06-20 15:56:48,324 DEBUG e.c.u.SafeUtils [Thread-36] token:"ZLzQd1bfqT9-pAzlxcn5NziqASSDMYbvaj7s48c602Y="
2019-06-20 15:56:48,324 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:56:48,325 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:56:48,325 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:56:48,502 DEBUG e.c.u.SafeUtils [Thread-36] message:"['x32k7HWGgfeaoALLP16ZBTlJRXrxqlStx2SgaN_r_Ek=']"
2019-06-20 15:56:48,502 DEBUG e.c.u.SafeUtils [Thread-36] ['x32k7HWGgfeaoALLP16ZBTlJRXrxqlStx2SgaN_r_Ek=']
2019-06-20 15:56:48,502 DEBUG e.c.u.SafeUtils [Thread-36] token:"x32k7HWGgfeaoALLP16ZBTlJRXrxqlStx2SgaN_r_Ek="
2019-06-20 15:56:48,502 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:48,502 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["x32k7HWGgfeaoALLP16ZBTlJRXrxqlStx2SgaN_r_Ek=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:48,502 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["x32k7HWGgfeaoALLP16ZBTlJRXrxqlStx2SgaN_r_Ek=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:48,690 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Uowh6-3zbFQ-zhEf27EaiZ59aybdzmjIFUO-QQWJniE=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:56:48,690 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:56:48,690 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:48,690 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=","subject":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:48,998 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:56:48,998 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:56:48,998 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:48,998 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:49,166 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:56:49,166 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:56:49,166 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:56:49,166 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:56:49,166 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:49,166 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:49,341 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:56:49,341 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:56:49,341 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:56:49,341 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:56:49,341 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:56:49,341 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:56:49,535 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ha0wuc9zVebAqzFPaf16M8uN55anPWeP6OouHB4LYsI=']"
2019-06-20 15:56:49,535 DEBUG e.c.u.SafeUtils [Thread-36] ['ha0wuc9zVebAqzFPaf16M8uN55anPWeP6OouHB4LYsI=']
2019-06-20 15:56:49,535 DEBUG e.c.u.SafeUtils [Thread-36] token:"ha0wuc9zVebAqzFPaf16M8uN55anPWeP6OouHB4LYsI="
2019-06-20 15:56:49,535 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:49,535 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["ha0wuc9zVebAqzFPaf16M8uN55anPWeP6OouHB4LYsI=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}'
2019-06-20 15:56:49,535 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["ha0wuc9zVebAqzFPaf16M8uN55anPWeP6OouHB4LYsI=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}
2019-06-20 15:56:49,726 DEBUG e.c.u.SafeUtils [Thread-36] message:"['2L66-_HJCeIE2hgc1tTcXBIGaUmlC4P3UBM0FFBZZ74=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:56:49,726 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:49,726 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:56:49,726 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:56:49,898 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:56:49,898 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:56:49,898 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:56:49,898 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:49,898 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:56:49,898 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:56:50,074 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:56:50,074 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:56:50,074 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:56:50,074 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:50,074 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:56:50,074 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:56:50,244 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:56:50,244 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:56:50,244 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:56:50,244 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:50,244 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:56:50,244 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:56:50,426 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:56:50,427 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:56:50,427 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:56:50,427 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:56:50,427 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:56:50,427 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:56:50,606 DEBUG e.c.u.SafeUtils [Thread-36] message:"['vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY=']"
2019-06-20 15:56:50,606 DEBUG e.c.u.SafeUtils [Thread-36] ['vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY=']
2019-06-20 15:56:50,607 DEBUG e.c.u.SafeUtils [Thread-36] token:"vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY="
2019-06-20 15:56:50,607 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:56:50,607 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY=","ipv4\"192.168.160.1/24\""]}'
2019-06-20 15:56:50,607 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY=","ipv4\"192.168.160.1/24\""]}
2019-06-20 15:56:50,804 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pZebArWUdOoktGH1TY17LjaRTRBm-Brp7fIDipku7FM=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:56:50,804 DEBUG e.c.u.SafeUtils [Thread-36] ['pZebArWUdOoktGH1TY17LjaRTRBm-Brp7fIDipku7FM=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']
2019-06-20 15:56:50,804 DEBUG e.c.u.SafeUtils [Thread-36] token:"pZebArWUdOoktGH1TY17LjaRTRBm-Brp7fIDipku7FM="
2019-06-20 15:56:50,804 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:56:50,804 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY="]}'
2019-06-20 15:56:50,804 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY="]}
2019-06-20 15:56:50,991 DEBUG e.c.u.SafeUtils [Thread-36] message:"['DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:56:50,991 DEBUG e.c.u.SafeUtils [Thread-36] ['DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']
2019-06-20 15:56:50,991 DEBUG e.c.u.SafeUtils [Thread-36] token:"DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk="
2019-06-20 15:56:50,991 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:50,991 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}'
2019-06-20 15:56:50,991 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}
2019-06-20 15:56:51,300 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=',ipv4\"192.168.160.1/24\") }"
2019-06-20 15:56:51,300 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:51,300 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}'
2019-06-20 15:56:51,300 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}
2019-06-20 15:56:51,487 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=',ipv4\"192.168.160.1/24\") }"
2019-06-20 15:56:51,487 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:51,487 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}'
2019-06-20 15:56:51,487 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}
2019-06-20 15:56:51,660 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=',ipv4\"192.168.160.1/24\") }"
2019-06-20 15:56:51,660 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:51,660 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}'
2019-06-20 15:56:51,660 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}
2019-06-20 15:56:51,837 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=',ipv4\"192.168.160.1/24\") }"
2019-06-20 15:56:51,837 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:56:51,837 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:56:51,837 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:56:52,016 DEBUG e.c.u.SafeUtils [Thread-36] message:"['avobVqaxMi9Ee7FN1he2ddZuDBnkpA4g761htK8s1QI=']"
2019-06-20 15:56:52,016 DEBUG e.c.u.SafeUtils [Thread-36] ['avobVqaxMi9Ee7FN1he2ddZuDBnkpA4g761htK8s1QI=']
2019-06-20 15:56:52,016 DEBUG e.c.u.SafeUtils [Thread-36] token:"avobVqaxMi9Ee7FN1he2ddZuDBnkpA4g761htK8s1QI="
2019-06-20 15:56:52,016 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:56:52,016 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:56:52,016 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:56:52,186 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Qp5LbVyYM-DiRWyj0mP3NP259LgfvEv-LH9vGIM_Nt4=']"
2019-06-20 15:56:52,186 DEBUG e.c.u.SafeUtils [Thread-36] ['Qp5LbVyYM-DiRWyj0mP3NP259LgfvEv-LH9vGIM_Nt4=']
2019-06-20 15:56:52,186 DEBUG e.c.u.SafeUtils [Thread-36] token:"Qp5LbVyYM-DiRWyj0mP3NP259LgfvEv-LH9vGIM_Nt4="
2019-06-20 15:56:52,187 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:56:52,187 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:56:52,187 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:56:52,389 DEBUG e.c.u.SafeUtils [Thread-36] message:"['zwf7UvKelLHe26ecxFIENWc9lIdTBdekBXcWqAi-SSY=']"
2019-06-20 15:56:52,389 DEBUG e.c.u.SafeUtils [Thread-36] ['zwf7UvKelLHe26ecxFIENWc9lIdTBdekBXcWqAi-SSY=']
2019-06-20 15:56:52,389 DEBUG e.c.u.SafeUtils [Thread-36] token:"zwf7UvKelLHe26ecxFIENWc9lIdTBdekBXcWqAi-SSY="
2019-06-20 15:56:52,389 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:56:52,389 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:56:52,389 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:56:52,571 DEBUG e.c.u.SafeUtils [Thread-36] message:"['9nQREga9hbneaVKMlCjeJpp8nJbzp4d__YezE-mff4Y=']"
2019-06-20 15:56:52,571 DEBUG e.c.u.SafeUtils [Thread-36] ['9nQREga9hbneaVKMlCjeJpp8nJbzp4d__YezE-mff4Y=']
2019-06-20 15:56:52,571 DEBUG e.c.u.SafeUtils [Thread-36] token:"9nQREga9hbneaVKMlCjeJpp8nJbzp4d__YezE-mff4Y="
2019-06-20 15:56:52,571 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:56:52,571 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}'
2019-06-20 15:56:52,571 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}
2019-06-20 15:56:52,750 DEBUG e.c.u.SafeUtils [Thread-36] message:"['_OnLuQzs916XHOil0sy5FxxNO6I3JMNvjpl-gLNsB_c=']"
2019-06-20 15:56:52,750 DEBUG e.c.u.SafeUtils [Thread-36] ['_OnLuQzs916XHOil0sy5FxxNO6I3JMNvjpl-gLNsB_c=']
2019-06-20 15:56:52,750 DEBUG e.c.u.SafeUtils [Thread-36] token:"_OnLuQzs916XHOil0sy5FxxNO6I3JMNvjpl-gLNsB_c="
2019-06-20 15:56:52,750 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:52,750 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["_OnLuQzs916XHOil0sy5FxxNO6I3JMNvjpl-gLNsB_c=","User"]}'
2019-06-20 15:56:52,750 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["_OnLuQzs916XHOil0sy5FxxNO6I3JMNvjpl-gLNsB_c=","User"]}
2019-06-20 15:56:52,945 DEBUG e.c.u.SafeUtils [Thread-36] message:"['I6VCrd5NHF8J6C5yTfW8a7HrK0ZaWT8sIAM7sbC-utY=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:56:52,945 DEBUG e.c.u.SafeUtils [Thread-36] ['I6VCrd5NHF8J6C5yTfW8a7HrK0ZaWT8sIAM7sbC-utY=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:56:52,945 DEBUG e.c.u.SafeUtils [Thread-36] token:"I6VCrd5NHF8J6C5yTfW8a7HrK0ZaWT8sIAM7sbC-utY="
2019-06-20 15:56:52,945 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:56:52,946 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:56:52,946 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:56:53,134 DEBUG e.c.u.SafeUtils [Thread-36] message:"['laxknW2mJhH6lfnf2NYE8PT5ykTE6Kx4ityBnTrr9CU=']"
2019-06-20 15:56:53,134 DEBUG e.c.u.SafeUtils [Thread-36] ['laxknW2mJhH6lfnf2NYE8PT5ykTE6Kx4ityBnTrr9CU=']
2019-06-20 15:56:53,134 DEBUG e.c.u.SafeUtils [Thread-36] token:"laxknW2mJhH6lfnf2NYE8PT5ykTE6Kx4ityBnTrr9CU="
2019-06-20 15:56:53,134 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:53,134 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["laxknW2mJhH6lfnf2NYE8PT5ykTE6Kx4ityBnTrr9CU=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:53,134 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["laxknW2mJhH6lfnf2NYE8PT5ykTE6Kx4ityBnTrr9CU=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:53,336 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Q139CURGv9M7L-JeEy5DDBR_kO3SysaIsc_j8DhwsEA=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:56:53,336 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:56:53,336 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:53,336 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=","subject":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:53,590 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:56:53,590 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:56:53,591 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:53,591 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:53,769 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:56:53,769 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:56:53,769 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:56:53,770 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:56:53,770 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:53,770 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:53,943 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:56:53,943 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:56:53,943 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:56:53,943 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:56:53,943 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:56:53,943 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:56:54,118 DEBUG e.c.u.SafeUtils [Thread-36] message:"['bVaK8oBrIkyrqdkluaLRkpzv1rcOrQ9oYM3K12gYHbw=']"
2019-06-20 15:56:54,118 DEBUG e.c.u.SafeUtils [Thread-36] ['bVaK8oBrIkyrqdkluaLRkpzv1rcOrQ9oYM3K12gYHbw=']
2019-06-20 15:56:54,118 DEBUG e.c.u.SafeUtils [Thread-36] token:"bVaK8oBrIkyrqdkluaLRkpzv1rcOrQ9oYM3K12gYHbw="
2019-06-20 15:56:54,118 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:54,118 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["bVaK8oBrIkyrqdkluaLRkpzv1rcOrQ9oYM3K12gYHbw=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc"]}'
2019-06-20 15:56:54,118 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["bVaK8oBrIkyrqdkluaLRkpzv1rcOrQ9oYM3K12gYHbw=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc"]}
2019-06-20 15:56:54,310 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xr0vY1vXLdWGykRp9wGVMqaK0zQ3mLdgm094dUSv-8A=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:56:54,310 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:54,310 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}'
2019-06-20 15:56:54,310 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}
2019-06-20 15:56:54,483 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:56:54,483 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:56:54,483 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:56:54,483 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:54,483 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}'
2019-06-20 15:56:54,484 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}
2019-06-20 15:56:54,655 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:56:54,655 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:56:54,655 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:56:54,655 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:54,655 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}'
2019-06-20 15:56:54,655 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}
2019-06-20 15:56:54,840 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:56:54,840 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:56:54,840 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:56:54,840 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:54,840 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}'
2019-06-20 15:56:54,840 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}
2019-06-20 15:56:55,019 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:56:55,019 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:56:55,019 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:56:55,019 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:56:55,019 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:56:55,019 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:56:55,202 DEBUG e.c.u.SafeUtils [Thread-36] message:"['zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw=']"
2019-06-20 15:56:55,202 DEBUG e.c.u.SafeUtils [Thread-36] ['zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw=']
2019-06-20 15:56:55,202 DEBUG e.c.u.SafeUtils [Thread-36] token:"zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw="
2019-06-20 15:56:55,202 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:56:55,202 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:56:55,203 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw=","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:56:55,392 DEBUG e.c.u.SafeUtils [Thread-36] message:"['5rq26xkOAJfgUWgiPL4f86NRGdazV5ZsQP2FjaH6Ang=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:56:55,392 DEBUG e.c.u.SafeUtils [Thread-36] ['5rq26xkOAJfgUWgiPL4f86NRGdazV5ZsQP2FjaH6Ang=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:56:55,392 DEBUG e.c.u.SafeUtils [Thread-36] token:"5rq26xkOAJfgUWgiPL4f86NRGdazV5ZsQP2FjaH6Ang="
2019-06-20 15:56:55,392 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:56:55,392 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw="]}'
2019-06-20 15:56:55,392 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw="]}
2019-06-20 15:56:55,569 DEBUG e.c.u.SafeUtils [Thread-36] message:"['VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:56:55,569 DEBUG e.c.u.SafeUtils [Thread-36] ['VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:56:55,570 DEBUG e.c.u.SafeUtils [Thread-36] token:"VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI="
2019-06-20 15:56:55,570 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:55,570 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:56:55,570 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:56:55,767 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\") }"
2019-06-20 15:56:55,767 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:55,768 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:56:55,768 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:56:55,945 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\") }"
2019-06-20 15:56:55,945 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:55,945 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:56:55,945 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:56:56,125 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\") }"
2019-06-20 15:56:56,125 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:56:56,126 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:56:56,126 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:56:56,300 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\") }"
2019-06-20 15:56:56,300 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:56:56,300 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:56:56,300 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:56:56,477 DEBUG e.c.u.SafeUtils [Thread-36] message:"['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']"
2019-06-20 15:56:56,477 DEBUG e.c.u.SafeUtils [Thread-36] ['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']
2019-06-20 15:56:56,477 DEBUG e.c.u.SafeUtils [Thread-36] token:"3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo="
2019-06-20 15:56:56,477 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:56:56,477 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}'
2019-06-20 15:56:56,477 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}
2019-06-20 15:56:56,671 DEBUG e.c.u.SafeUtils [Thread-36] message:"['o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4=']"
2019-06-20 15:56:56,671 DEBUG e.c.u.SafeUtils [Thread-36] ['o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4=']
2019-06-20 15:56:56,671 DEBUG e.c.u.SafeUtils [Thread-36] token:"o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4="
2019-06-20 15:56:56,671 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:56:56,672 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:56:56,672 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:56:56,881 DEBUG e.c.u.SafeUtils [Thread-36] message:"['24etoR7MKULxZzOFvhvngIM7-jjYqipCAo1rqWYLA6c=', 'SVXIw4D8REHqwBBONzw2i7qNvV6HC7nGaiOMA9bShbg=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:56:56,881 DEBUG e.c.u.SafeUtils [Thread-36] ['24etoR7MKULxZzOFvhvngIM7-jjYqipCAo1rqWYLA6c=', 'SVXIw4D8REHqwBBONzw2i7qNvV6HC7nGaiOMA9bShbg=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:56:56,881 DEBUG e.c.u.SafeUtils [Thread-36] token:"24etoR7MKULxZzOFvhvngIM7-jjYqipCAo1rqWYLA6c="
2019-06-20 15:56:56,881 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:56:56,881 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4="]}'
2019-06-20 15:56:56,881 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4="]}
2019-06-20 15:56:57,057 DEBUG e.c.u.SafeUtils [Thread-36] message:"['VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:56:57,057 DEBUG e.c.u.SafeUtils [Thread-36] ['VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:56:57,057 DEBUG e.c.u.SafeUtils [Thread-36] token:"VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI="
2019-06-20 15:56:57,057 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserTagAclEntry
2019-06-20 15:56:57,057 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserTagAclEntry -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:56:57,057 DEBUG e.c.u.SafeUtils [Thread-36] postUserTagAclEntry  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:56:57,232 DEBUG e.c.u.SafeUtils [Thread-36] message:"['UiZUXQvx3SVctxmQq6U4EWOi29osauxSLlVR6G65TYs=']"
2019-06-20 15:56:57,232 DEBUG e.c.u.SafeUtils [Thread-36] ['UiZUXQvx3SVctxmQq6U4EWOi29osauxSLlVR6G65TYs=']
2019-06-20 15:56:57,232 DEBUG e.c.u.SafeUtils [Thread-36] token:"UiZUXQvx3SVctxmQq6U4EWOi29osauxSLlVR6G65TYs="
2019-06-20 15:56:57,232 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postASTagAclEntry
2019-06-20 15:56:57,232 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postASTagAclEntry -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:56:57,232 DEBUG e.c.u.SafeUtils [Thread-36] postASTagAclEntry  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:56:57,411 DEBUG e.c.u.SafeUtils [Thread-36] message:"['SjIEKZsN9YxxiZfxqzCfI567f3xwPuBxk7OxLbSKvlM=']"
2019-06-20 15:56:57,411 DEBUG e.c.u.SafeUtils [Thread-36] ['SjIEKZsN9YxxiZfxqzCfI567f3xwPuBxk7OxLbSKvlM=']
2019-06-20 15:56:57,411 DEBUG e.c.u.SafeUtils [Thread-36] token:"SjIEKZsN9YxxiZfxqzCfI567f3xwPuBxk7OxLbSKvlM="
2019-06-20 15:56:57,411 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:56:57,411 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}'
2019-06-20 15:56:57,411 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}
2019-06-20 15:56:57,584 DEBUG e.c.u.SafeUtils [Thread-36] message:"['y7CrsKWkkNnslvV4GK5-n9W3SgjwFhGmHNway_aU7XM=']"
2019-06-20 15:56:57,584 DEBUG e.c.u.SafeUtils [Thread-36] ['y7CrsKWkkNnslvV4GK5-n9W3SgjwFhGmHNway_aU7XM=']
2019-06-20 15:56:57,584 DEBUG e.c.u.SafeUtils [Thread-36] token:"y7CrsKWkkNnslvV4GK5-n9W3SgjwFhGmHNway_aU7XM="
2019-06-20 15:56:57,584 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:56:57,584 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}'
2019-06-20 15:56:57,584 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}
2019-06-20 15:56:57,753 DEBUG e.c.u.SafeUtils [Thread-36] message:"['cgbriYkpIfSNE6dkhUhMnJT5RRefLoTYkJj_F0014BY=']"
2019-06-20 15:56:57,753 DEBUG e.c.u.SafeUtils [Thread-36] ['cgbriYkpIfSNE6dkhUhMnJT5RRefLoTYkJj_F0014BY=']
2019-06-20 15:56:57,753 DEBUG e.c.u.SafeUtils [Thread-36] token:"cgbriYkpIfSNE6dkhUhMnJT5RRefLoTYkJj_F0014BY="
2019-06-20 15:56:57,753 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:56:57,754 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}'
2019-06-20 15:56:57,754 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}
2019-06-20 15:56:57,946 DEBUG e.c.u.SafeUtils [Thread-36] message:"['unAtPXUFe9NWaqkJuTwB239lRMoHyOSvlsGE47BRs0o=']"
2019-06-20 15:56:57,946 DEBUG e.c.u.SafeUtils [Thread-36] ['unAtPXUFe9NWaqkJuTwB239lRMoHyOSvlsGE47BRs0o=']
2019-06-20 15:56:57,947 DEBUG e.c.u.SafeUtils [Thread-36] token:"unAtPXUFe9NWaqkJuTwB239lRMoHyOSvlsGE47BRs0o="
2019-06-20 15:56:57,947 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:56:57,947 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}'
2019-06-20 15:56:57,947 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}
2019-06-20 15:56:58,130 DEBUG e.c.u.SafeUtils [Thread-36] message:"['z7O30pGaTdc-tRf5CdN1c3iDfnzPUzResOn-ixRFdHM=']"
2019-06-20 15:56:58,130 DEBUG e.c.u.SafeUtils [Thread-36] ['z7O30pGaTdc-tRf5CdN1c3iDfnzPUzResOn-ixRFdHM=']
2019-06-20 15:56:58,130 DEBUG e.c.u.SafeUtils [Thread-36] token:"z7O30pGaTdc-tRf5CdN1c3iDfnzPUzResOn-ixRFdHM="
2019-06-20 15:56:58,130 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:56:58,130 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}'
2019-06-20 15:56:58,130 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}
2019-06-20 15:56:58,318 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rzT1SHSdxiHqOM92rGEOMRf7dT2q3sbzZYq0XS_WeBc=']"
2019-06-20 15:56:58,318 DEBUG e.c.u.SafeUtils [Thread-36] ['rzT1SHSdxiHqOM92rGEOMRf7dT2q3sbzZYq0XS_WeBc=']
2019-06-20 15:56:58,318 DEBUG e.c.u.SafeUtils [Thread-36] token:"rzT1SHSdxiHqOM92rGEOMRf7dT2q3sbzZYq0XS_WeBc="
2019-06-20 15:56:58,318 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:58,318 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["rzT1SHSdxiHqOM92rGEOMRf7dT2q3sbzZYq0XS_WeBc=","User"]}'
2019-06-20 15:56:58,318 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["rzT1SHSdxiHqOM92rGEOMRf7dT2q3sbzZYq0XS_WeBc=","User"]}
2019-06-20 15:56:58,513 DEBUG e.c.u.SafeUtils [Thread-36] message:"['mBoFfds2GixYogXVMuHqLt9jXe2N_34f0072vvrCKO0=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:56:58,514 DEBUG e.c.u.SafeUtils [Thread-36] ['mBoFfds2GixYogXVMuHqLt9jXe2N_34f0072vvrCKO0=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:56:58,514 DEBUG e.c.u.SafeUtils [Thread-36] token:"mBoFfds2GixYogXVMuHqLt9jXe2N_34f0072vvrCKO0="
2019-06-20 15:56:58,514 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:56:58,514 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:56:58,514 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:56:58,687 DEBUG e.c.u.SafeUtils [Thread-36] message:"['WO0gMlMiiHZY7nzeR86FWQmuH4d_h5COkkaZlvEibLY=']"
2019-06-20 15:56:58,687 DEBUG e.c.u.SafeUtils [Thread-36] ['WO0gMlMiiHZY7nzeR86FWQmuH4d_h5COkkaZlvEibLY=']
2019-06-20 15:56:58,687 DEBUG e.c.u.SafeUtils [Thread-36] token:"WO0gMlMiiHZY7nzeR86FWQmuH4d_h5COkkaZlvEibLY="
2019-06-20 15:56:58,687 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:58,687 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["WO0gMlMiiHZY7nzeR86FWQmuH4d_h5COkkaZlvEibLY=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:58,687 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["WO0gMlMiiHZY7nzeR86FWQmuH4d_h5COkkaZlvEibLY=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:58,881 DEBUG e.c.u.SafeUtils [Thread-36] message:"['_TQq7PMgIh10Q98XLgKdd6DIirYflPENLWmkP_b7Jc0=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:56:58,881 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:56:58,881 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:56:58,881 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=","subject":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:56:59,120 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:56:59,120 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:56:59,121 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:59,121 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:59,294 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:56:59,294 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:56:59,294 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:56:59,294 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:56:59,294 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:56:59,294 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:56:59,464 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:56:59,464 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:56:59,464 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:56:59,464 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:56:59,465 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:56:59,465 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:56:59,645 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ko6yt8bWAnFcRrQCXLogcUZ9QCtOVQzDPQvrGzbik98=']"
2019-06-20 15:56:59,645 DEBUG e.c.u.SafeUtils [Thread-36] ['ko6yt8bWAnFcRrQCXLogcUZ9QCtOVQzDPQvrGzbik98=']
2019-06-20 15:56:59,645 DEBUG e.c.u.SafeUtils [Thread-36] token:"ko6yt8bWAnFcRrQCXLogcUZ9QCtOVQzDPQvrGzbik98="
2019-06-20 15:56:59,645 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:56:59,645 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["ko6yt8bWAnFcRrQCXLogcUZ9QCtOVQzDPQvrGzbik98=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc"]}'
2019-06-20 15:56:59,645 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["ko6yt8bWAnFcRrQCXLogcUZ9QCtOVQzDPQvrGzbik98=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc"]}
2019-06-20 15:56:59,839 DEBUG e.c.u.SafeUtils [Thread-36] message:"['IMTb0A-_Au90MPZU3JeP7wbSUPuAglz4LfKT8_WdXx0=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:56:59,839 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:56:59,839 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}'
2019-06-20 15:56:59,839 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}
2019-06-20 15:57:00,018 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:00,018 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:00,018 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:00,018 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:00,019 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}'
2019-06-20 15:57:00,019 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}
2019-06-20 15:57:00,192 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:00,192 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:00,192 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:00,192 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:00,192 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}'
2019-06-20 15:57:00,192 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}
2019-06-20 15:57:00,370 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:00,370 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:00,370 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:00,370 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:00,370 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}'
2019-06-20 15:57:00,371 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}
2019-06-20 15:57:00,547 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:00,547 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:00,547 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:00,547 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:00,547 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:00,547 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:00,738 DEBUG e.c.u.SafeUtils [Thread-36] message:"['mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc=']"
2019-06-20 15:57:00,738 DEBUG e.c.u.SafeUtils [Thread-36] ['mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc=']
2019-06-20 15:57:00,738 DEBUG e.c.u.SafeUtils [Thread-36] token:"mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc="
2019-06-20 15:57:00,738 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:00,739 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:00,739 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc=","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:00,939 DEBUG e.c.u.SafeUtils [Thread-36] message:"['p_RO_BFpokdDqK2w0YtFwpHH4Rw0pFouJSFYr67E1MY=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:00,939 DEBUG e.c.u.SafeUtils [Thread-36] ['p_RO_BFpokdDqK2w0YtFwpHH4Rw0pFouJSFYr67E1MY=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:57:00,939 DEBUG e.c.u.SafeUtils [Thread-36] token:"p_RO_BFpokdDqK2w0YtFwpHH4Rw0pFouJSFYr67E1MY="
2019-06-20 15:57:00,939 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:00,939 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc="]}'
2019-06-20 15:57:00,939 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc="]}
2019-06-20 15:57:01,112 DEBUG e.c.u.SafeUtils [Thread-36] message:"['wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:01,112 DEBUG e.c.u.SafeUtils [Thread-36] ['wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:57:01,112 DEBUG e.c.u.SafeUtils [Thread-36] token:"wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY="
2019-06-20 15:57:01,112 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:01,112 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:01,112 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:01,297 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\") }"
2019-06-20 15:57:01,297 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:01,297 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:01,297 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:01,473 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\") }"
2019-06-20 15:57:01,473 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:01,473 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:01,473 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:01,648 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\") }"
2019-06-20 15:57:01,649 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:01,649 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:01,649 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:01,824 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\") }"
2019-06-20 15:57:01,824 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:01,824 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:01,824 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:01,995 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']"
2019-06-20 15:57:01,995 DEBUG e.c.u.SafeUtils [Thread-36] ['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']
2019-06-20 15:57:01,995 DEBUG e.c.u.SafeUtils [Thread-36] token:"pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8="
2019-06-20 15:57:01,995 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:01,995 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}'
2019-06-20 15:57:01,995 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}
2019-06-20 15:57:02,175 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc=']"
2019-06-20 15:57:02,175 DEBUG e.c.u.SafeUtils [Thread-36] ['Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc=']
2019-06-20 15:57:02,175 DEBUG e.c.u.SafeUtils [Thread-36] token:"Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc="
2019-06-20 15:57:02,175 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:02,175 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:02,175 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:02,379 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ykBQVPBaRnbCYsBCyZd6W2YYrx4sX9FdLG6ypfcS-64=', 'j8aU2nDyb0OQ4D3uxU9Ho0hEcyC094tVSBNFqBBDIUM=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:02,379 DEBUG e.c.u.SafeUtils [Thread-36] ['ykBQVPBaRnbCYsBCyZd6W2YYrx4sX9FdLG6ypfcS-64=', 'j8aU2nDyb0OQ4D3uxU9Ho0hEcyC094tVSBNFqBBDIUM=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:57:02,379 DEBUG e.c.u.SafeUtils [Thread-36] token:"ykBQVPBaRnbCYsBCyZd6W2YYrx4sX9FdLG6ypfcS-64="
2019-06-20 15:57:02,379 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:02,380 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc="]}'
2019-06-20 15:57:02,380 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc="]}
2019-06-20 15:57:02,544 DEBUG e.c.u.SafeUtils [Thread-36] message:"['wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:02,544 DEBUG e.c.u.SafeUtils [Thread-36] ['wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:57:02,545 DEBUG e.c.u.SafeUtils [Thread-36] token:"wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY="
2019-06-20 15:57:02,545 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserTagAclEntry
2019-06-20 15:57:02,545 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserTagAclEntry -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:02,545 DEBUG e.c.u.SafeUtils [Thread-36] postUserTagAclEntry  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:02,718 DEBUG e.c.u.SafeUtils [Thread-36] message:"['uA6Y-n-FTUciyNAgTCHibYnCwKrWYfkXsPPhDnbtkOk=']"
2019-06-20 15:57:02,718 DEBUG e.c.u.SafeUtils [Thread-36] ['uA6Y-n-FTUciyNAgTCHibYnCwKrWYfkXsPPhDnbtkOk=']
2019-06-20 15:57:02,718 DEBUG e.c.u.SafeUtils [Thread-36] token:"uA6Y-n-FTUciyNAgTCHibYnCwKrWYfkXsPPhDnbtkOk="
2019-06-20 15:57:02,718 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postASTagAclEntry
2019-06-20 15:57:02,718 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postASTagAclEntry -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:02,718 DEBUG e.c.u.SafeUtils [Thread-36] postASTagAclEntry  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:02,903 DEBUG e.c.u.SafeUtils [Thread-36] message:"['0KrfZSGLyIrMt5Z6OEQpJERwlpTV6Xzmqw1Qv3TQ0kU=']"
2019-06-20 15:57:02,903 DEBUG e.c.u.SafeUtils [Thread-36] ['0KrfZSGLyIrMt5Z6OEQpJERwlpTV6Xzmqw1Qv3TQ0kU=']
2019-06-20 15:57:02,903 DEBUG e.c.u.SafeUtils [Thread-36] token:"0KrfZSGLyIrMt5Z6OEQpJERwlpTV6Xzmqw1Qv3TQ0kU="
2019-06-20 15:57:02,903 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:02,903 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}'
2019-06-20 15:57:02,903 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}
2019-06-20 15:57:03,081 DEBUG e.c.u.SafeUtils [Thread-36] message:"['-IFH98wzhoJcOEIHX4OeiAh7oSp-5wvSsVTLZGyNEkc=']"
2019-06-20 15:57:03,081 DEBUG e.c.u.SafeUtils [Thread-36] ['-IFH98wzhoJcOEIHX4OeiAh7oSp-5wvSsVTLZGyNEkc=']
2019-06-20 15:57:03,081 DEBUG e.c.u.SafeUtils [Thread-36] token:"-IFH98wzhoJcOEIHX4OeiAh7oSp-5wvSsVTLZGyNEkc="
2019-06-20 15:57:03,081 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:03,081 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}'
2019-06-20 15:57:03,081 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}
2019-06-20 15:57:03,259 DEBUG e.c.u.SafeUtils [Thread-36] message:"['AgVgAOoBS9PrEEHYmFDhrAl3z5TAT9HwPBpWi1yScwY=']"
2019-06-20 15:57:03,259 DEBUG e.c.u.SafeUtils [Thread-36] ['AgVgAOoBS9PrEEHYmFDhrAl3z5TAT9HwPBpWi1yScwY=']
2019-06-20 15:57:03,259 DEBUG e.c.u.SafeUtils [Thread-36] token:"AgVgAOoBS9PrEEHYmFDhrAl3z5TAT9HwPBpWi1yScwY="
2019-06-20 15:57:03,259 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:03,259 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}'
2019-06-20 15:57:03,259 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}
2019-06-20 15:57:03,454 DEBUG e.c.u.SafeUtils [Thread-36] message:"['_jNyYa1Z2Ytl4_eBWZQQG5Fv_yZJjNz8tV67IkwRz-s=']"
2019-06-20 15:57:03,454 DEBUG e.c.u.SafeUtils [Thread-36] ['_jNyYa1Z2Ytl4_eBWZQQG5Fv_yZJjNz8tV67IkwRz-s=']
2019-06-20 15:57:03,454 DEBUG e.c.u.SafeUtils [Thread-36] token:"_jNyYa1Z2Ytl4_eBWZQQG5Fv_yZJjNz8tV67IkwRz-s="
2019-06-20 15:57:03,454 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:03,454 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}'
2019-06-20 15:57:03,454 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}
2019-06-20 15:57:03,630 DEBUG e.c.u.SafeUtils [Thread-36] message:"['6lKIphF5R_bpdtU5bw4qHtCZrBA_RzzMU0HglCOERMA=']"
2019-06-20 15:57:03,630 DEBUG e.c.u.SafeUtils [Thread-36] ['6lKIphF5R_bpdtU5bw4qHtCZrBA_RzzMU0HglCOERMA=']
2019-06-20 15:57:03,630 DEBUG e.c.u.SafeUtils [Thread-36] token:"6lKIphF5R_bpdtU5bw4qHtCZrBA_RzzMU0HglCOERMA="
2019-06-20 15:57:03,630 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:57:03,630 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}'
2019-06-20 15:57:03,630 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}
2019-06-20 15:57:03,807 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Y_-FjdaP1gBZnaoMtm5pGm_55DEFWwKkDGAE-ILLTX4=']"
2019-06-20 15:57:03,807 DEBUG e.c.u.SafeUtils [Thread-36] ['Y_-FjdaP1gBZnaoMtm5pGm_55DEFWwKkDGAE-ILLTX4=']
2019-06-20 15:57:03,807 DEBUG e.c.u.SafeUtils [Thread-36] token:"Y_-FjdaP1gBZnaoMtm5pGm_55DEFWwKkDGAE-ILLTX4="
2019-06-20 15:57:03,807 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:03,807 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["Y_-FjdaP1gBZnaoMtm5pGm_55DEFWwKkDGAE-ILLTX4=","User"]}'
2019-06-20 15:57:03,807 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["Y_-FjdaP1gBZnaoMtm5pGm_55DEFWwKkDGAE-ILLTX4=","User"]}
2019-06-20 15:57:04,000 DEBUG e.c.u.SafeUtils [Thread-36] message:"['BRf3Ms6XGmcWplegVLG_tl4SzHaXp7WDFnlO8LPqDmY=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:04,000 DEBUG e.c.u.SafeUtils [Thread-36] ['BRf3Ms6XGmcWplegVLG_tl4SzHaXp7WDFnlO8LPqDmY=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:57:04,000 DEBUG e.c.u.SafeUtils [Thread-36] token:"BRf3Ms6XGmcWplegVLG_tl4SzHaXp7WDFnlO8LPqDmY="
2019-06-20 15:57:04,000 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:57:04,000 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:57:04,000 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:57:04,176 DEBUG e.c.u.SafeUtils [Thread-36] message:"['4MYW8MHT7bkKILS1yhH5IznigCBDrN2csY9Uw8CMDv4=']"
2019-06-20 15:57:04,176 DEBUG e.c.u.SafeUtils [Thread-36] ['4MYW8MHT7bkKILS1yhH5IznigCBDrN2csY9Uw8CMDv4=']
2019-06-20 15:57:04,176 DEBUG e.c.u.SafeUtils [Thread-36] token:"4MYW8MHT7bkKILS1yhH5IznigCBDrN2csY9Uw8CMDv4="
2019-06-20 15:57:04,176 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:04,176 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["4MYW8MHT7bkKILS1yhH5IznigCBDrN2csY9Uw8CMDv4=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:04,176 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["4MYW8MHT7bkKILS1yhH5IznigCBDrN2csY9Uw8CMDv4=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:04,361 DEBUG e.c.u.SafeUtils [Thread-36] message:"['fnc1Z0qIqbf7RsJkM1rLRnc-xKDL9bjVul5oYkAxFtk=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:04,361 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:57:04,361 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:04,361 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=","subject":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:04,605 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:57:04,605 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:57:04,605 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:04,605 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:04,789 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:57:04,790 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:57:04,790 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:57:04,790 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:57:04,790 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:04,790 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:04,966 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:57:04,966 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:57:04,966 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:57:04,966 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:57:04,966 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:57:04,966 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:57:05,153 DEBUG e.c.u.SafeUtils [Thread-36] message:"['hoiAyQbUwys4nC1GW-Vna5jIjWVHk92_oXt-D5VthL8=']"
2019-06-20 15:57:05,153 DEBUG e.c.u.SafeUtils [Thread-36] ['hoiAyQbUwys4nC1GW-Vna5jIjWVHk92_oXt-D5VthL8=']
2019-06-20 15:57:05,153 DEBUG e.c.u.SafeUtils [Thread-36] token:"hoiAyQbUwys4nC1GW-Vna5jIjWVHk92_oXt-D5VthL8="
2019-06-20 15:57:05,153 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:05,154 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["hoiAyQbUwys4nC1GW-Vna5jIjWVHk92_oXt-D5VthL8=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc"]}'
2019-06-20 15:57:05,154 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["hoiAyQbUwys4nC1GW-Vna5jIjWVHk92_oXt-D5VthL8=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc"]}
2019-06-20 15:57:05,339 DEBUG e.c.u.SafeUtils [Thread-36] message:"['4c_Pd4ScTNTeY-IUZFad0GNy0VD6N9Fo6cX67CKiZGA=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:05,339 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:05,339 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}'
2019-06-20 15:57:05,339 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}
2019-06-20 15:57:05,526 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:05,526 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:05,526 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:05,526 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:05,526 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}'
2019-06-20 15:57:05,526 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}
2019-06-20 15:57:05,698 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:05,698 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:05,698 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:05,698 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:05,698 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}'
2019-06-20 15:57:05,698 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}
2019-06-20 15:57:05,867 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:05,867 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:05,867 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:05,868 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:05,868 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}'
2019-06-20 15:57:05,868 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}
2019-06-20 15:57:06,037 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:06,037 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:06,037 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:06,037 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:06,038 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:06,038 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:06,214 DEBUG e.c.u.SafeUtils [Thread-36] message:"['p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs=']"
2019-06-20 15:57:06,215 DEBUG e.c.u.SafeUtils [Thread-36] ['p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs=']
2019-06-20 15:57:06,215 DEBUG e.c.u.SafeUtils [Thread-36] token:"p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs="
2019-06-20 15:57:06,215 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:06,215 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:06,215 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs=","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:06,405 DEBUG e.c.u.SafeUtils [Thread-36] message:"['y0nwVgZ3irma_0dXmFFVaVnm6Mwqb_QbUqLMG4pfHGM=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:06,405 DEBUG e.c.u.SafeUtils [Thread-36] ['y0nwVgZ3irma_0dXmFFVaVnm6Mwqb_QbUqLMG4pfHGM=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:57:06,405 DEBUG e.c.u.SafeUtils [Thread-36] token:"y0nwVgZ3irma_0dXmFFVaVnm6Mwqb_QbUqLMG4pfHGM="
2019-06-20 15:57:06,405 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:06,405 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs="]}'
2019-06-20 15:57:06,406 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs="]}
2019-06-20 15:57:06,582 DEBUG e.c.u.SafeUtils [Thread-36] message:"['0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:06,582 DEBUG e.c.u.SafeUtils [Thread-36] ['0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:57:06,582 DEBUG e.c.u.SafeUtils [Thread-36] token:"0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E="
2019-06-20 15:57:06,583 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:06,583 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:06,583 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:06,785 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\") }"
2019-06-20 15:57:06,785 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:06,785 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:06,786 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:06,970 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\") }"
2019-06-20 15:57:06,970 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:06,971 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:06,971 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:07,145 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\") }"
2019-06-20 15:57:07,145 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:07,146 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:07,146 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:07,337 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\") }"
2019-06-20 15:57:07,338 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:07,338 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:07,338 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:07,524 DEBUG e.c.u.SafeUtils [Thread-36] message:"['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']"
2019-06-20 15:57:07,524 DEBUG e.c.u.SafeUtils [Thread-36] ['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']
2019-06-20 15:57:07,524 DEBUG e.c.u.SafeUtils [Thread-36] token:"3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo="
2019-06-20 15:57:07,524 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:07,524 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}'
2019-06-20 15:57:07,524 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}
2019-06-20 15:57:07,713 DEBUG e.c.u.SafeUtils [Thread-36] message:"['9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I=']"
2019-06-20 15:57:07,713 DEBUG e.c.u.SafeUtils [Thread-36] ['9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I=']
2019-06-20 15:57:07,713 DEBUG e.c.u.SafeUtils [Thread-36] token:"9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I="
2019-06-20 15:57:07,713 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:07,713 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:07,713 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:07,945 DEBUG e.c.u.SafeUtils [Thread-36] message:"['-2XeRq5eJJT2vKj1GZrYcixSkpE-vU5wIXxiowV5Dgw=', '3EwGVqU1IV7RpXqe4SO62sgkucGitzXaOlszLE16q94=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:07,945 DEBUG e.c.u.SafeUtils [Thread-36] ['-2XeRq5eJJT2vKj1GZrYcixSkpE-vU5wIXxiowV5Dgw=', '3EwGVqU1IV7RpXqe4SO62sgkucGitzXaOlszLE16q94=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:57:07,945 DEBUG e.c.u.SafeUtils [Thread-36] token:"-2XeRq5eJJT2vKj1GZrYcixSkpE-vU5wIXxiowV5Dgw="
2019-06-20 15:57:07,945 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:07,945 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I="]}'
2019-06-20 15:57:07,945 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I="]}
2019-06-20 15:57:08,125 DEBUG e.c.u.SafeUtils [Thread-36] message:"['0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:08,125 DEBUG e.c.u.SafeUtils [Thread-36] ['0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:57:08,125 DEBUG e.c.u.SafeUtils [Thread-36] token:"0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E="
2019-06-20 15:57:08,125 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserTagAclEntry
2019-06-20 15:57:08,125 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserTagAclEntry -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:08,125 DEBUG e.c.u.SafeUtils [Thread-36] postUserTagAclEntry  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:08,302 DEBUG e.c.u.SafeUtils [Thread-36] message:"['SBqaESlsYKYEylITpB_15HmlIfUKLp2FQVRJn3kcpoE=']"
2019-06-20 15:57:08,302 DEBUG e.c.u.SafeUtils [Thread-36] ['SBqaESlsYKYEylITpB_15HmlIfUKLp2FQVRJn3kcpoE=']
2019-06-20 15:57:08,302 DEBUG e.c.u.SafeUtils [Thread-36] token:"SBqaESlsYKYEylITpB_15HmlIfUKLp2FQVRJn3kcpoE="
2019-06-20 15:57:08,302 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postASTagAclEntry
2019-06-20 15:57:08,302 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postASTagAclEntry -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:08,302 DEBUG e.c.u.SafeUtils [Thread-36] postASTagAclEntry  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:08,483 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rPOFfGHfAu0QyKk4HxuPwhwFg7GPvtunprkLuAPrEsM=']"
2019-06-20 15:57:08,483 DEBUG e.c.u.SafeUtils [Thread-36] ['rPOFfGHfAu0QyKk4HxuPwhwFg7GPvtunprkLuAPrEsM=']
2019-06-20 15:57:08,483 DEBUG e.c.u.SafeUtils [Thread-36] token:"rPOFfGHfAu0QyKk4HxuPwhwFg7GPvtunprkLuAPrEsM="
2019-06-20 15:57:08,483 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:08,483 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}'
2019-06-20 15:57:08,483 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}
2019-06-20 15:57:08,661 DEBUG e.c.u.SafeUtils [Thread-36] message:"['KAiAJTTjF4ZUSJyrPTUoJsygn4UWWSY5AgYiY6-dtng=']"
2019-06-20 15:57:08,661 DEBUG e.c.u.SafeUtils [Thread-36] ['KAiAJTTjF4ZUSJyrPTUoJsygn4UWWSY5AgYiY6-dtng=']
2019-06-20 15:57:08,661 DEBUG e.c.u.SafeUtils [Thread-36] token:"KAiAJTTjF4ZUSJyrPTUoJsygn4UWWSY5AgYiY6-dtng="
2019-06-20 15:57:08,661 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:08,661 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}'
2019-06-20 15:57:08,661 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}
2019-06-20 15:57:08,858 DEBUG e.c.u.SafeUtils [Thread-36] message:"['h4N6klPkyxqoNUi_BpHTHuQ01kbfwDrIuGrMjd4Wa2Q=']"
2019-06-20 15:57:08,859 DEBUG e.c.u.SafeUtils [Thread-36] ['h4N6klPkyxqoNUi_BpHTHuQ01kbfwDrIuGrMjd4Wa2Q=']
2019-06-20 15:57:08,859 DEBUG e.c.u.SafeUtils [Thread-36] token:"h4N6klPkyxqoNUi_BpHTHuQ01kbfwDrIuGrMjd4Wa2Q="
2019-06-20 15:57:08,859 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:08,859 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}'
2019-06-20 15:57:08,859 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}
2019-06-20 15:57:09,053 DEBUG e.c.u.SafeUtils [Thread-36] message:"['AKxllaT6u3kxw4yIPFS9Y6yf4Ofkum4OsWapDGv_3PY=']"
2019-06-20 15:57:09,054 DEBUG e.c.u.SafeUtils [Thread-36] ['AKxllaT6u3kxw4yIPFS9Y6yf4Ofkum4OsWapDGv_3PY=']
2019-06-20 15:57:09,054 DEBUG e.c.u.SafeUtils [Thread-36] token:"AKxllaT6u3kxw4yIPFS9Y6yf4Ofkum4OsWapDGv_3PY="
2019-06-20 15:57:09,054 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:09,054 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}'
2019-06-20 15:57:09,054 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}
2019-06-20 15:57:09,233 DEBUG e.c.u.SafeUtils [Thread-36] message:"['NW9biWMoM_IQEKF9Jo6CwLMTLeCRGJankBqZqp1YSKY=']"
2019-06-20 15:57:09,234 DEBUG e.c.u.SafeUtils [Thread-36] ['NW9biWMoM_IQEKF9Jo6CwLMTLeCRGJankBqZqp1YSKY=']
2019-06-20 15:57:09,234 DEBUG e.c.u.SafeUtils [Thread-36] token:"NW9biWMoM_IQEKF9Jo6CwLMTLeCRGJankBqZqp1YSKY="
2019-06-20 15:57:09,234 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:57:09,234 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}'
2019-06-20 15:57:09,234 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}
2019-06-20 15:57:09,403 DEBUG e.c.u.SafeUtils [Thread-36] message:"['6aOLFvDyTGrsAE1ynimrmXzHN_9hFIgVTX5ZnuY0DTM=']"
2019-06-20 15:57:09,403 DEBUG e.c.u.SafeUtils [Thread-36] ['6aOLFvDyTGrsAE1ynimrmXzHN_9hFIgVTX5ZnuY0DTM=']
2019-06-20 15:57:09,403 DEBUG e.c.u.SafeUtils [Thread-36] token:"6aOLFvDyTGrsAE1ynimrmXzHN_9hFIgVTX5ZnuY0DTM="
2019-06-20 15:57:09,403 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:09,404 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["6aOLFvDyTGrsAE1ynimrmXzHN_9hFIgVTX5ZnuY0DTM=","User"]}'
2019-06-20 15:57:09,404 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["6aOLFvDyTGrsAE1ynimrmXzHN_9hFIgVTX5ZnuY0DTM=","User"]}
2019-06-20 15:57:09,587 DEBUG e.c.u.SafeUtils [Thread-36] message:"['8a3ZsdhaRyyTvQu55gh3hhNAt3JxSlOL3MwEix7Lfmk=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:09,587 DEBUG e.c.u.SafeUtils [Thread-36] ['8a3ZsdhaRyyTvQu55gh3hhNAt3JxSlOL3MwEix7Lfmk=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:57:09,587 DEBUG e.c.u.SafeUtils [Thread-36] token:"8a3ZsdhaRyyTvQu55gh3hhNAt3JxSlOL3MwEix7Lfmk="
2019-06-20 15:57:09,587 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:57:09,587 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:57:09,588 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:57:09,763 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Lys3hfPrByES4UVmdA2RYhbzHJVYxdVwQNmSwPqD74w=']"
2019-06-20 15:57:09,763 DEBUG e.c.u.SafeUtils [Thread-36] ['Lys3hfPrByES4UVmdA2RYhbzHJVYxdVwQNmSwPqD74w=']
2019-06-20 15:57:09,763 DEBUG e.c.u.SafeUtils [Thread-36] token:"Lys3hfPrByES4UVmdA2RYhbzHJVYxdVwQNmSwPqD74w="
2019-06-20 15:57:09,763 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:09,763 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["Lys3hfPrByES4UVmdA2RYhbzHJVYxdVwQNmSwPqD74w=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:09,763 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["Lys3hfPrByES4UVmdA2RYhbzHJVYxdVwQNmSwPqD74w=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:09,959 DEBUG e.c.u.SafeUtils [Thread-36] message:"['RYcYJ9CNDsBOTSZhmlurzYtjuUyb7dBZ9zVtmS4_hVI=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:09,959 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:57:09,959 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:09,959 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=","subject":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:10,199 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:57:10,199 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:57:10,199 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:10,199 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:10,370 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:57:10,370 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:57:10,370 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:57:10,370 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:57:10,371 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:10,371 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:10,543 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:57:10,543 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:57:10,543 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:57:10,543 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:57:10,543 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:57:10,543 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:57:10,718 DEBUG e.c.u.SafeUtils [Thread-36] message:"['qpY_HujfugLMft7Mc_FuWM_EnNcdOYvmq2G6Gcp25I4=']"
2019-06-20 15:57:10,718 DEBUG e.c.u.SafeUtils [Thread-36] ['qpY_HujfugLMft7Mc_FuWM_EnNcdOYvmq2G6Gcp25I4=']
2019-06-20 15:57:10,718 DEBUG e.c.u.SafeUtils [Thread-36] token:"qpY_HujfugLMft7Mc_FuWM_EnNcdOYvmq2G6Gcp25I4="
2019-06-20 15:57:10,718 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:10,718 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["qpY_HujfugLMft7Mc_FuWM_EnNcdOYvmq2G6Gcp25I4=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc"]}'
2019-06-20 15:57:10,718 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["qpY_HujfugLMft7Mc_FuWM_EnNcdOYvmq2G6Gcp25I4=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc"]}
2019-06-20 15:57:10,903 DEBUG e.c.u.SafeUtils [Thread-36] message:"['3SjEqn9AgP7eXiPOJY91duPzeqV2RGo0GYEswcWZAp0=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:10,903 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:10,903 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}'
2019-06-20 15:57:10,903 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}
2019-06-20 15:57:11,081 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:11,081 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:11,081 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:11,081 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:11,081 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}'
2019-06-20 15:57:11,081 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}
2019-06-20 15:57:11,248 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:11,248 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:11,248 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:11,248 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:11,248 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}'
2019-06-20 15:57:11,248 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}
2019-06-20 15:57:11,428 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:11,428 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:11,428 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:11,428 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:11,428 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}'
2019-06-20 15:57:11,428 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}
2019-06-20 15:57:11,601 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:11,602 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:11,602 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:11,602 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:11,602 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:11,602 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:11,777 DEBUG e.c.u.SafeUtils [Thread-36] message:"['8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc=']"
2019-06-20 15:57:11,777 DEBUG e.c.u.SafeUtils [Thread-36] ['8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc=']
2019-06-20 15:57:11,777 DEBUG e.c.u.SafeUtils [Thread-36] token:"8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc="
2019-06-20 15:57:11,777 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:11,777 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:11,777 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:11,960 DEBUG e.c.u.SafeUtils [Thread-36] message:"['GZxztmhNwGBUx8XkgYNiMPbCpGwcpjy1-OcCyYpGwGI=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:11,960 DEBUG e.c.u.SafeUtils [Thread-36] ['GZxztmhNwGBUx8XkgYNiMPbCpGwcpjy1-OcCyYpGwGI=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:57:11,960 DEBUG e.c.u.SafeUtils [Thread-36] token:"GZxztmhNwGBUx8XkgYNiMPbCpGwcpjy1-OcCyYpGwGI="
2019-06-20 15:57:11,961 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:11,961 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc="]}'
2019-06-20 15:57:11,961 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc="]}
2019-06-20 15:57:12,134 DEBUG e.c.u.SafeUtils [Thread-36] message:"['GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:12,134 DEBUG e.c.u.SafeUtils [Thread-36] ['GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:57:12,134 DEBUG e.c.u.SafeUtils [Thread-36] token:"GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw="
2019-06-20 15:57:12,134 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:12,134 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:12,134 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:12,311 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\") }"
2019-06-20 15:57:12,311 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:12,311 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:12,311 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:12,487 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\") }"
2019-06-20 15:57:12,487 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:12,487 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:12,487 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:12,662 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\") }"
2019-06-20 15:57:12,662 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:12,662 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:12,662 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:12,845 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\") }"
2019-06-20 15:57:12,845 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:12,845 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:12,845 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:13,019 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']"
2019-06-20 15:57:13,019 DEBUG e.c.u.SafeUtils [Thread-36] ['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']
2019-06-20 15:57:13,019 DEBUG e.c.u.SafeUtils [Thread-36] token:"pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8="
2019-06-20 15:57:13,019 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:13,019 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}'
2019-06-20 15:57:13,019 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}
2019-06-20 15:57:13,203 DEBUG e.c.u.SafeUtils [Thread-36] message:"['QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0=']"
2019-06-20 15:57:13,203 DEBUG e.c.u.SafeUtils [Thread-36] ['QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0=']
2019-06-20 15:57:13,203 DEBUG e.c.u.SafeUtils [Thread-36] token:"QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0="
2019-06-20 15:57:13,203 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:13,203 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:13,203 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:13,418 DEBUG e.c.u.SafeUtils [Thread-36] message:"['CqZg3axzjfXzCQPc8TqGxIwDabrnK5IsF_r8IcWtXvI=', 'KGQH_KNPqncxURp97JzJf_ZdBkHcpP6GTtMn4CgJ1dw=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:13,418 DEBUG e.c.u.SafeUtils [Thread-36] ['CqZg3axzjfXzCQPc8TqGxIwDabrnK5IsF_r8IcWtXvI=', 'KGQH_KNPqncxURp97JzJf_ZdBkHcpP6GTtMn4CgJ1dw=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:57:13,418 DEBUG e.c.u.SafeUtils [Thread-36] token:"CqZg3axzjfXzCQPc8TqGxIwDabrnK5IsF_r8IcWtXvI="
2019-06-20 15:57:13,418 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:13,418 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0="]}'
2019-06-20 15:57:13,418 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0="]}
2019-06-20 15:57:13,586 DEBUG e.c.u.SafeUtils [Thread-36] message:"['GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:13,586 DEBUG e.c.u.SafeUtils [Thread-36] ['GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:57:13,586 DEBUG e.c.u.SafeUtils [Thread-36] token:"GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw="
2019-06-20 15:57:13,586 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserTagAclEntry
2019-06-20 15:57:13,587 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserTagAclEntry -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:13,587 DEBUG e.c.u.SafeUtils [Thread-36] postUserTagAclEntry  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:13,760 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Ur_aiixOV05qZjgOPasXUs6dpZsceN4ojtW24owB8BE=']"
2019-06-20 15:57:13,760 DEBUG e.c.u.SafeUtils [Thread-36] ['Ur_aiixOV05qZjgOPasXUs6dpZsceN4ojtW24owB8BE=']
2019-06-20 15:57:13,760 DEBUG e.c.u.SafeUtils [Thread-36] token:"Ur_aiixOV05qZjgOPasXUs6dpZsceN4ojtW24owB8BE="
2019-06-20 15:57:13,760 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postASTagAclEntry
2019-06-20 15:57:13,760 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postASTagAclEntry -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:13,760 DEBUG e.c.u.SafeUtils [Thread-36] postASTagAclEntry  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:13,943 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xINARIuoWxEofvSxlWWhPB31yqTOR0PBVrs5971GSIM=']"
2019-06-20 15:57:13,943 DEBUG e.c.u.SafeUtils [Thread-36] ['xINARIuoWxEofvSxlWWhPB31yqTOR0PBVrs5971GSIM=']
2019-06-20 15:57:13,943 DEBUG e.c.u.SafeUtils [Thread-36] token:"xINARIuoWxEofvSxlWWhPB31yqTOR0PBVrs5971GSIM="
2019-06-20 15:57:13,943 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:13,943 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}'
2019-06-20 15:57:13,943 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}
2019-06-20 15:57:14,128 DEBUG e.c.u.SafeUtils [Thread-36] message:"['BF1GyZzHXiAc_Z17ZVwmeRS2h3VSwdPubX1BGSKhh-4=']"
2019-06-20 15:57:14,128 DEBUG e.c.u.SafeUtils [Thread-36] ['BF1GyZzHXiAc_Z17ZVwmeRS2h3VSwdPubX1BGSKhh-4=']
2019-06-20 15:57:14,128 DEBUG e.c.u.SafeUtils [Thread-36] token:"BF1GyZzHXiAc_Z17ZVwmeRS2h3VSwdPubX1BGSKhh-4="
2019-06-20 15:57:14,128 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:14,128 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}'
2019-06-20 15:57:14,128 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}
2019-06-20 15:57:14,307 DEBUG e.c.u.SafeUtils [Thread-36] message:"['fDyqRq8Tv1timh60jhwD1zLPc-ROTTUT0qmna_wHvNs=']"
2019-06-20 15:57:14,308 DEBUG e.c.u.SafeUtils [Thread-36] ['fDyqRq8Tv1timh60jhwD1zLPc-ROTTUT0qmna_wHvNs=']
2019-06-20 15:57:14,308 DEBUG e.c.u.SafeUtils [Thread-36] token:"fDyqRq8Tv1timh60jhwD1zLPc-ROTTUT0qmna_wHvNs="
2019-06-20 15:57:14,308 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:14,308 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}'
2019-06-20 15:57:14,308 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}
2019-06-20 15:57:14,503 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Z0NCL1qvpcPKYTnMDCZVPIfE52hWlf3OZQ5mFX_d2d8=']"
2019-06-20 15:57:14,503 DEBUG e.c.u.SafeUtils [Thread-36] ['Z0NCL1qvpcPKYTnMDCZVPIfE52hWlf3OZQ5mFX_d2d8=']
2019-06-20 15:57:14,503 DEBUG e.c.u.SafeUtils [Thread-36] token:"Z0NCL1qvpcPKYTnMDCZVPIfE52hWlf3OZQ5mFX_d2d8="
2019-06-20 15:57:14,503 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:14,503 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}'
2019-06-20 15:57:14,503 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}
2019-06-20 15:57:14,698 DEBUG e.c.u.SafeUtils [Thread-36] message:"['6mu11Jls67vqrj8VBYbOcXoU0Gxp1MC-0YDLTXxqk1A=']"
2019-06-20 15:57:14,698 DEBUG e.c.u.SafeUtils [Thread-36] ['6mu11Jls67vqrj8VBYbOcXoU0Gxp1MC-0YDLTXxqk1A=']
2019-06-20 15:57:14,698 DEBUG e.c.u.SafeUtils [Thread-36] token:"6mu11Jls67vqrj8VBYbOcXoU0Gxp1MC-0YDLTXxqk1A="
2019-06-20 15:57:14,698 DEBUG s.m.AuthorityMockMultiSdx [Thread-36] end
2019-06-20 15:57:14,698 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:14,698 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:14,698 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:14,873 DEBUG e.c.u.SafeUtils [Thread-36] message:"['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']"
2019-06-20 15:57:14,873 DEBUG e.c.u.SafeUtils [Thread-36] ['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']
2019-06-20 15:57:14,873 DEBUG e.c.u.SafeUtils [Thread-36] token:"3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo="
2019-06-20 15:57:14,873 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:14,873 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}'
2019-06-20 15:57:14,874 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}
2019-06-20 15:57:15,054 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pPhGXblHpCZZV6Qlq-OyrtVJA4djjsssCeq9UFG6PK0=']"
2019-06-20 15:57:15,054 DEBUG e.c.u.SafeUtils [Thread-36] ['pPhGXblHpCZZV6Qlq-OyrtVJA4djjsssCeq9UFG6PK0=']
2019-06-20 15:57:15,054 DEBUG e.c.u.SafeUtils [Thread-36] token:"pPhGXblHpCZZV6Qlq-OyrtVJA4djjsssCeq9UFG6PK0="
2019-06-20 15:57:15,054 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:15,054 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["pPhGXblHpCZZV6Qlq-OyrtVJA4djjsssCeq9UFG6PK0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:15,054 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["pPhGXblHpCZZV6Qlq-OyrtVJA4djjsssCeq9UFG6PK0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:15,272 DEBUG e.c.u.SafeUtils [Thread-36] message:"['gj1osOJo9gScnykWQtDGN_rO07YUMC3oVKeeGf4AmQ0=', 'VuREyAq6OgyXkk8DI_poGw2yqNxkwfnK339aBkzLPyE=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:57:15,272 DEBUG e.c.u.SafeUtils [Thread-36] ['gj1osOJo9gScnykWQtDGN_rO07YUMC3oVKeeGf4AmQ0=', 'VuREyAq6OgyXkk8DI_poGw2yqNxkwfnK339aBkzLPyE=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']
2019-06-20 15:57:15,272 DEBUG e.c.u.SafeUtils [Thread-36] token:"gj1osOJo9gScnykWQtDGN_rO07YUMC3oVKeeGf4AmQ0="
2019-06-20 15:57:15,272 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:15,272 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:15,272 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:15,439 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']"
2019-06-20 15:57:15,439 DEBUG e.c.u.SafeUtils [Thread-36] ['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']
2019-06-20 15:57:15,439 DEBUG e.c.u.SafeUtils [Thread-36] token:"pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8="
2019-06-20 15:57:15,439 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:15,439 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}'
2019-06-20 15:57:15,439 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}
2019-06-20 15:57:15,614 DEBUG e.c.u.SafeUtils [Thread-36] message:"['w6eNmxSFJegraYi0BO3wjEBtbEPvzwKnIWs3yRorkn0=']"
2019-06-20 15:57:15,614 DEBUG e.c.u.SafeUtils [Thread-36] ['w6eNmxSFJegraYi0BO3wjEBtbEPvzwKnIWs3yRorkn0=']
2019-06-20 15:57:15,614 DEBUG e.c.u.SafeUtils [Thread-36] token:"w6eNmxSFJegraYi0BO3wjEBtbEPvzwKnIWs3yRorkn0="
2019-06-20 15:57:15,614 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:15,614 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["w6eNmxSFJegraYi0BO3wjEBtbEPvzwKnIWs3yRorkn0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:15,615 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["w6eNmxSFJegraYi0BO3wjEBtbEPvzwKnIWs3yRorkn0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:15,835 DEBUG e.c.u.SafeUtils [Thread-36] message:"['fc5hr-uyoXhWyHvqVqwQ1LZAzAMYY_kt85OP0Rs23iU=', 'VuREyAq6OgyXkk8DI_poGw2yqNxkwfnK339aBkzLPyE=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:57:15,835 DEBUG e.c.u.SafeUtils [Thread-36] ['fc5hr-uyoXhWyHvqVqwQ1LZAzAMYY_kt85OP0Rs23iU=', 'VuREyAq6OgyXkk8DI_poGw2yqNxkwfnK339aBkzLPyE=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']
2019-06-20 15:57:15,835 DEBUG e.c.u.SafeUtils [Thread-36] token:"fc5hr-uyoXhWyHvqVqwQ1LZAzAMYY_kt85OP0Rs23iU="
2019-06-20 15:57:15,835 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:15,835 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:15,835 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:16,017 DEBUG e.c.u.SafeUtils [Thread-36] message:"['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']"
2019-06-20 15:57:16,017 DEBUG e.c.u.SafeUtils [Thread-36] ['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']
2019-06-20 15:57:16,017 DEBUG e.c.u.SafeUtils [Thread-36] token:"3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo="
2019-06-20 15:57:16,017 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:16,017 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}'
2019-06-20 15:57:16,017 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}
2019-06-20 15:57:16,203 DEBUG e.c.u.SafeUtils [Thread-36] message:"['4m4wN_QtgA5ZD0XN17JK2C09PEkAgFbjk2jyBgSxkY0=']"
2019-06-20 15:57:16,203 DEBUG e.c.u.SafeUtils [Thread-36] ['4m4wN_QtgA5ZD0XN17JK2C09PEkAgFbjk2jyBgSxkY0=']
2019-06-20 15:57:16,203 DEBUG e.c.u.SafeUtils [Thread-36] token:"4m4wN_QtgA5ZD0XN17JK2C09PEkAgFbjk2jyBgSxkY0="
2019-06-20 15:57:16,203 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:16,203 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["4m4wN_QtgA5ZD0XN17JK2C09PEkAgFbjk2jyBgSxkY0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:16,203 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["4m4wN_QtgA5ZD0XN17JK2C09PEkAgFbjk2jyBgSxkY0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:16,398 DEBUG e.c.u.SafeUtils [Thread-36] message:"['vCA1t-xLYvHBj0j2g0hM1IFh35qN5347fwGMYliCcc0=', '1FSGP-yaalb4iDCgLov9B9rvKwxgB-ksHLDgI545e3Y=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:57:16,398 DEBUG e.c.u.SafeUtils [Thread-36] ['vCA1t-xLYvHBj0j2g0hM1IFh35qN5347fwGMYliCcc0=', '1FSGP-yaalb4iDCgLov9B9rvKwxgB-ksHLDgI545e3Y=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']
2019-06-20 15:57:16,398 DEBUG e.c.u.SafeUtils [Thread-36] token:"vCA1t-xLYvHBj0j2g0hM1IFh35qN5347fwGMYliCcc0="
2019-06-20 15:57:16,398 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:16,398 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:16,398 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:16,575 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']"
2019-06-20 15:57:16,575 DEBUG e.c.u.SafeUtils [Thread-36] ['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']
2019-06-20 15:57:16,575 DEBUG e.c.u.SafeUtils [Thread-36] token:"pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8="
2019-06-20 15:57:16,575 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:16,575 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}'
2019-06-20 15:57:16,575 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}
2019-06-20 15:57:16,762 DEBUG e.c.u.SafeUtils [Thread-36] message:"['KjmUrG9YgEipgccaZVuxEdSLmKCBP2HLxn6vX4maMes=']"
2019-06-20 15:57:16,763 DEBUG e.c.u.SafeUtils [Thread-36] ['KjmUrG9YgEipgccaZVuxEdSLmKCBP2HLxn6vX4maMes=']
2019-06-20 15:57:16,763 DEBUG e.c.u.SafeUtils [Thread-36] token:"KjmUrG9YgEipgccaZVuxEdSLmKCBP2HLxn6vX4maMes="
2019-06-20 15:57:16,763 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:16,763 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["KjmUrG9YgEipgccaZVuxEdSLmKCBP2HLxn6vX4maMes=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:16,763 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["KjmUrG9YgEipgccaZVuxEdSLmKCBP2HLxn6vX4maMes=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:16,970 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tR16Kx-J8TBNFOQyOtK8iT-NK_W9spHni1JUeMZ_5ZY=', 'pPHShdJ4sghiJTm4BINQXrq_wq2ee_M2BlRJURIQrgA=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:57:16,970 DEBUG e.c.u.SafeUtils [Thread-36] ['tR16Kx-J8TBNFOQyOtK8iT-NK_W9spHni1JUeMZ_5ZY=', 'pPHShdJ4sghiJTm4BINQXrq_wq2ee_M2BlRJURIQrgA=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']
2019-06-20 15:57:16,970 DEBUG e.c.u.SafeUtils [Thread-36] token:"tR16Kx-J8TBNFOQyOtK8iT-NK_W9spHni1JUeMZ_5ZY="
2019-06-20 15:57:16,970 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:16,970 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:16,970 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:17,137 DEBUG e.c.u.SafeUtils [Thread-36] message:"['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']"
2019-06-20 15:57:17,137 DEBUG e.c.u.SafeUtils [Thread-36] ['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']
2019-06-20 15:57:17,137 DEBUG e.c.u.SafeUtils [Thread-36] token:"3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo="
2019-06-20 15:57:17,137 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:17,137 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}'
2019-06-20 15:57:17,137 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}
2019-06-20 15:57:17,508 DEBUG e.c.u.SafeUtils [Thread-36] message:"['8gYtDZBGVmn9aLtRQhvQS2HLyoKgl3zzc358TD2K0iE=']"
2019-06-20 15:57:17,508 DEBUG e.c.u.SafeUtils [Thread-36] ['8gYtDZBGVmn9aLtRQhvQS2HLyoKgl3zzc358TD2K0iE=']
2019-06-20 15:57:17,508 DEBUG e.c.u.SafeUtils [Thread-36] token:"8gYtDZBGVmn9aLtRQhvQS2HLyoKgl3zzc358TD2K0iE="
2019-06-20 15:57:17,508 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:17,508 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["8gYtDZBGVmn9aLtRQhvQS2HLyoKgl3zzc358TD2K0iE=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:17,508 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["8gYtDZBGVmn9aLtRQhvQS2HLyoKgl3zzc358TD2K0iE=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:17,720 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Pgl9N6V3xXwsyX69kyHo9lkeoMnPp-6kB_Q8yeMeK50=', 'WF-UqS1sJ8GJE8taH2C-lBoDrpR8KPzHybe7BRA3lUQ=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:57:17,720 DEBUG e.c.u.SafeUtils [Thread-36] ['Pgl9N6V3xXwsyX69kyHo9lkeoMnPp-6kB_Q8yeMeK50=', 'WF-UqS1sJ8GJE8taH2C-lBoDrpR8KPzHybe7BRA3lUQ=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']
2019-06-20 15:57:17,720 DEBUG e.c.u.SafeUtils [Thread-36] token:"Pgl9N6V3xXwsyX69kyHo9lkeoMnPp-6kB_Q8yeMeK50="
2019-06-20 15:57:17,720 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:17,720 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:17,720 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:17,888 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']"
2019-06-20 15:57:17,888 DEBUG e.c.u.SafeUtils [Thread-36] ['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']
2019-06-20 15:57:17,888 DEBUG e.c.u.SafeUtils [Thread-36] token:"pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8="
2019-06-20 15:57:17,889 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:17,889 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}'
2019-06-20 15:57:17,889 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}
2019-06-20 15:57:18,144 DEBUG e.c.u.SafeUtils [Thread-36] message:"['lU0SczV7MeuTRsE35l-jfgHlstdmOWk6xS-PHZbwWiw=']"
2019-06-20 15:57:18,144 DEBUG e.c.u.SafeUtils [Thread-36] ['lU0SczV7MeuTRsE35l-jfgHlstdmOWk6xS-PHZbwWiw=']
2019-06-20 15:57:18,144 DEBUG e.c.u.SafeUtils [Thread-36] token:"lU0SczV7MeuTRsE35l-jfgHlstdmOWk6xS-PHZbwWiw="
2019-06-20 15:57:18,144 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:18,144 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["lU0SczV7MeuTRsE35l-jfgHlstdmOWk6xS-PHZbwWiw=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:18,144 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["lU0SczV7MeuTRsE35l-jfgHlstdmOWk6xS-PHZbwWiw=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:18,339 DEBUG e.c.u.SafeUtils [Thread-36] message:"['j6NO3cidwIUuxnwGPfadoGXXT27b2XzRQA8tD8xDpA8=', 'WF-UqS1sJ8GJE8taH2C-lBoDrpR8KPzHybe7BRA3lUQ=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:57:18,339 DEBUG e.c.u.SafeUtils [Thread-36] ['j6NO3cidwIUuxnwGPfadoGXXT27b2XzRQA8tD8xDpA8=', 'WF-UqS1sJ8GJE8taH2C-lBoDrpR8KPzHybe7BRA3lUQ=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']
2019-06-20 15:57:18,339 DEBUG e.c.u.SafeUtils [Thread-36] token:"j6NO3cidwIUuxnwGPfadoGXXT27b2XzRQA8tD8xDpA8="
2019-06-20 15:57:18,339 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:57:18,339 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}'
2019-06-20 15:57:18,339 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}
2019-06-20 15:57:18,520 DEBUG e.c.u.SafeUtils [Thread-36] message:"['_OnLuQzs916XHOil0sy5FxxNO6I3JMNvjpl-gLNsB_c=']"
2019-06-20 15:57:18,520 DEBUG e.c.u.SafeUtils [Thread-36] ['_OnLuQzs916XHOil0sy5FxxNO6I3JMNvjpl-gLNsB_c=']
2019-06-20 15:57:18,520 DEBUG e.c.u.SafeUtils [Thread-36] token:"_OnLuQzs916XHOil0sy5FxxNO6I3JMNvjpl-gLNsB_c="
2019-06-20 15:57:18,520 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:18,520 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["_OnLuQzs916XHOil0sy5FxxNO6I3JMNvjpl-gLNsB_c=","User"]}'
2019-06-20 15:57:18,520 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["_OnLuQzs916XHOil0sy5FxxNO6I3JMNvjpl-gLNsB_c=","User"]}
2019-06-20 15:57:18,711 DEBUG e.c.u.SafeUtils [Thread-36] message:"['I6VCrd5NHF8J6C5yTfW8a7HrK0ZaWT8sIAM7sbC-utY=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:57:18,711 DEBUG e.c.u.SafeUtils [Thread-36] ['I6VCrd5NHF8J6C5yTfW8a7HrK0ZaWT8sIAM7sbC-utY=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:57:18,711 DEBUG e.c.u.SafeUtils [Thread-36] token:"I6VCrd5NHF8J6C5yTfW8a7HrK0ZaWT8sIAM7sbC-utY="
2019-06-20 15:57:18,711 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:57:18,711 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:57:18,711 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:57:18,890 DEBUG e.c.u.SafeUtils [Thread-36] message:"['laxknW2mJhH6lfnf2NYE8PT5ykTE6Kx4ityBnTrr9CU=']"
2019-06-20 15:57:18,890 DEBUG e.c.u.SafeUtils [Thread-36] ['laxknW2mJhH6lfnf2NYE8PT5ykTE6Kx4ityBnTrr9CU=']
2019-06-20 15:57:18,890 DEBUG e.c.u.SafeUtils [Thread-36] token:"laxknW2mJhH6lfnf2NYE8PT5ykTE6Kx4ityBnTrr9CU="
2019-06-20 15:57:18,890 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:18,890 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["laxknW2mJhH6lfnf2NYE8PT5ykTE6Kx4ityBnTrr9CU=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:18,890 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["laxknW2mJhH6lfnf2NYE8PT5ykTE6Kx4ityBnTrr9CU=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:19,077 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Q139CURGv9M7L-JeEy5DDBR_kO3SysaIsc_j8DhwsEA=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:57:19,077 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:57:19,077 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:19,077 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=","subject":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:19,323 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:57:19,323 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:57:19,323 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:19,323 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:19,497 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:57:19,498 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:57:19,498 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:57:19,498 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:57:19,498 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:19,498 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:19,665 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:57:19,665 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:57:19,665 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:57:19,665 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:57:19,665 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:57:19,665 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:57:19,836 DEBUG e.c.u.SafeUtils [Thread-36] message:"['bVaK8oBrIkyrqdkluaLRkpzv1rcOrQ9oYM3K12gYHbw=']"
2019-06-20 15:57:19,836 DEBUG e.c.u.SafeUtils [Thread-36] ['bVaK8oBrIkyrqdkluaLRkpzv1rcOrQ9oYM3K12gYHbw=']
2019-06-20 15:57:19,836 DEBUG e.c.u.SafeUtils [Thread-36] token:"bVaK8oBrIkyrqdkluaLRkpzv1rcOrQ9oYM3K12gYHbw="
2019-06-20 15:57:19,836 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:19,836 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["bVaK8oBrIkyrqdkluaLRkpzv1rcOrQ9oYM3K12gYHbw=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc"]}'
2019-06-20 15:57:19,836 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["bVaK8oBrIkyrqdkluaLRkpzv1rcOrQ9oYM3K12gYHbw=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc"]}
2019-06-20 15:57:20,021 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xr0vY1vXLdWGykRp9wGVMqaK0zQ3mLdgm094dUSv-8A=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:57:20,021 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:20,022 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}'
2019-06-20 15:57:20,022 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}
2019-06-20 15:57:20,191 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:20,192 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:20,192 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:20,192 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:20,192 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}'
2019-06-20 15:57:20,192 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}
2019-06-20 15:57:20,359 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:20,359 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:20,359 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:20,359 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:20,359 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}'
2019-06-20 15:57:20,359 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}
2019-06-20 15:57:20,533 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:20,533 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:20,533 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:20,533 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:20,533 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}'
2019-06-20 15:57:20,533 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="]}
2019-06-20 15:57:20,702 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:20,702 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:20,703 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:20,703 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:20,703 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:20,703 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:20,881 DEBUG e.c.u.SafeUtils [Thread-36] message:"['zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw=']"
2019-06-20 15:57:20,881 DEBUG e.c.u.SafeUtils [Thread-36] ['zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw=']
2019-06-20 15:57:20,881 DEBUG e.c.u.SafeUtils [Thread-36] token:"zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw="
2019-06-20 15:57:20,881 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:20,881 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:57:20,881 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw=","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:57:21,139 DEBUG e.c.u.SafeUtils [Thread-36] message:"['5rq26xkOAJfgUWgiPL4f86NRGdazV5ZsQP2FjaH6Ang=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:57:21,139 DEBUG e.c.u.SafeUtils [Thread-36] ['5rq26xkOAJfgUWgiPL4f86NRGdazV5ZsQP2FjaH6Ang=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:57:21,139 DEBUG e.c.u.SafeUtils [Thread-36] token:"5rq26xkOAJfgUWgiPL4f86NRGdazV5ZsQP2FjaH6Ang="
2019-06-20 15:57:21,139 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:21,139 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw="]}'
2019-06-20 15:57:21,139 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["zXrj0GRByxhCTY7fvjORhPyBPCbU1un5OJovjVfddkw="]}
2019-06-20 15:57:21,315 DEBUG e.c.u.SafeUtils [Thread-36] message:"['VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:57:21,315 DEBUG e.c.u.SafeUtils [Thread-36] ['VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:57:21,315 DEBUG e.c.u.SafeUtils [Thread-36] token:"VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI="
2019-06-20 15:57:21,315 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:21,315 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:57:21,315 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:57:21,494 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\") }"
2019-06-20 15:57:21,494 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:21,494 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:57:21,494 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:57:21,666 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\") }"
2019-06-20 15:57:21,666 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:21,666 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:57:21,666 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:57:21,837 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\") }"
2019-06-20 15:57:21,837 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:21,837 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:57:21,837 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:57:22,008 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\") }"
2019-06-20 15:57:22,008 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:22,008 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:22,008 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:22,174 DEBUG e.c.u.SafeUtils [Thread-36] message:"['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']"
2019-06-20 15:57:22,174 DEBUG e.c.u.SafeUtils [Thread-36] ['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']
2019-06-20 15:57:22,174 DEBUG e.c.u.SafeUtils [Thread-36] token:"3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo="
2019-06-20 15:57:22,174 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:22,174 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}'
2019-06-20 15:57:22,174 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}
2019-06-20 15:57:22,348 DEBUG e.c.u.SafeUtils [Thread-36] message:"['o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4=']"
2019-06-20 15:57:22,349 DEBUG e.c.u.SafeUtils [Thread-36] ['o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4=']
2019-06-20 15:57:22,349 DEBUG e.c.u.SafeUtils [Thread-36] token:"o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4="
2019-06-20 15:57:22,349 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:22,349 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:22,349 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:22,550 DEBUG e.c.u.SafeUtils [Thread-36] message:"['24etoR7MKULxZzOFvhvngIM7-jjYqipCAo1rqWYLA6c=', 'SVXIw4D8REHqwBBONzw2i7qNvV6HC7nGaiOMA9bShbg=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:57:22,550 DEBUG e.c.u.SafeUtils [Thread-36] ['24etoR7MKULxZzOFvhvngIM7-jjYqipCAo1rqWYLA6c=', 'SVXIw4D8REHqwBBONzw2i7qNvV6HC7nGaiOMA9bShbg=', 'VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:57:22,550 DEBUG e.c.u.SafeUtils [Thread-36] token:"24etoR7MKULxZzOFvhvngIM7-jjYqipCAo1rqWYLA6c="
2019-06-20 15:57:22,550 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:22,551 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4="]}'
2019-06-20 15:57:22,551 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["o0on3GpJCPh7ERh2N0DdmqFwihMDkPS9JyHIF4RrhB4="]}
2019-06-20 15:57:22,717 DEBUG e.c.u.SafeUtils [Thread-36] message:"['VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']"
2019-06-20 15:57:22,717 DEBUG e.c.u.SafeUtils [Thread-36] ['VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI=']
2019-06-20 15:57:22,717 DEBUG e.c.u.SafeUtils [Thread-36] token:"VZwVdpuqyn_450EyGcZWNE-SG0gAhYcdV60Izv1BLMI="
2019-06-20 15:57:22,717 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserTagAclEntry
2019-06-20 15:57:22,717 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserTagAclEntry -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:22,717 DEBUG e.c.u.SafeUtils [Thread-36] postUserTagAclEntry  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:22,887 DEBUG e.c.u.SafeUtils [Thread-36] message:"['UiZUXQvx3SVctxmQq6U4EWOi29osauxSLlVR6G65TYs=']"
2019-06-20 15:57:22,887 DEBUG e.c.u.SafeUtils [Thread-36] ['UiZUXQvx3SVctxmQq6U4EWOi29osauxSLlVR6G65TYs=']
2019-06-20 15:57:22,888 DEBUG e.c.u.SafeUtils [Thread-36] token:"UiZUXQvx3SVctxmQq6U4EWOi29osauxSLlVR6G65TYs="
2019-06-20 15:57:22,888 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postASTagAclEntry
2019-06-20 15:57:22,888 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postASTagAclEntry -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","ipv4\"192.168.10.1/24\""]}'
2019-06-20 15:57:22,888 DEBUG e.c.u.SafeUtils [Thread-36] postASTagAclEntry  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","ipv4\"192.168.10.1/24\""]}
2019-06-20 15:57:23,068 DEBUG e.c.u.SafeUtils [Thread-36] message:"['SjIEKZsN9YxxiZfxqzCfI567f3xwPuBxk7OxLbSKvlM=']"
2019-06-20 15:57:23,068 DEBUG e.c.u.SafeUtils [Thread-36] ['SjIEKZsN9YxxiZfxqzCfI567f3xwPuBxk7OxLbSKvlM=']
2019-06-20 15:57:23,068 DEBUG e.c.u.SafeUtils [Thread-36] token:"SjIEKZsN9YxxiZfxqzCfI567f3xwPuBxk7OxLbSKvlM="
2019-06-20 15:57:23,068 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:23,068 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}'
2019-06-20 15:57:23,068 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}
2019-06-20 15:57:23,238 DEBUG e.c.u.SafeUtils [Thread-36] message:"['y7CrsKWkkNnslvV4GK5-n9W3SgjwFhGmHNway_aU7XM=']"
2019-06-20 15:57:23,238 DEBUG e.c.u.SafeUtils [Thread-36] ['y7CrsKWkkNnslvV4GK5-n9W3SgjwFhGmHNway_aU7XM=']
2019-06-20 15:57:23,238 DEBUG e.c.u.SafeUtils [Thread-36] token:"y7CrsKWkkNnslvV4GK5-n9W3SgjwFhGmHNway_aU7XM="
2019-06-20 15:57:23,238 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:23,238 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}'
2019-06-20 15:57:23,238 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}
2019-06-20 15:57:23,406 DEBUG e.c.u.SafeUtils [Thread-36] message:"['cgbriYkpIfSNE6dkhUhMnJT5RRefLoTYkJj_F0014BY=']"
2019-06-20 15:57:23,406 DEBUG e.c.u.SafeUtils [Thread-36] ['cgbriYkpIfSNE6dkhUhMnJT5RRefLoTYkJj_F0014BY=']
2019-06-20 15:57:23,406 DEBUG e.c.u.SafeUtils [Thread-36] token:"cgbriYkpIfSNE6dkhUhMnJT5RRefLoTYkJj_F0014BY="
2019-06-20 15:57:23,406 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:23,406 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}'
2019-06-20 15:57:23,406 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}
2019-06-20 15:57:23,579 DEBUG e.c.u.SafeUtils [Thread-36] message:"['unAtPXUFe9NWaqkJuTwB239lRMoHyOSvlsGE47BRs0o=']"
2019-06-20 15:57:23,579 DEBUG e.c.u.SafeUtils [Thread-36] ['unAtPXUFe9NWaqkJuTwB239lRMoHyOSvlsGE47BRs0o=']
2019-06-20 15:57:23,579 DEBUG e.c.u.SafeUtils [Thread-36] token:"unAtPXUFe9NWaqkJuTwB239lRMoHyOSvlsGE47BRs0o="
2019-06-20 15:57:23,579 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:23,579 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}'
2019-06-20 15:57:23,579 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": []}
2019-06-20 15:57:23,748 DEBUG e.c.u.SafeUtils [Thread-36] message:"['z7O30pGaTdc-tRf5CdN1c3iDfnzPUzResOn-ixRFdHM=']"
2019-06-20 15:57:23,748 DEBUG e.c.u.SafeUtils [Thread-36] ['z7O30pGaTdc-tRf5CdN1c3iDfnzPUzResOn-ixRFdHM=']
2019-06-20 15:57:23,748 DEBUG e.c.u.SafeUtils [Thread-36] token:"z7O30pGaTdc-tRf5CdN1c3iDfnzPUzResOn-ixRFdHM="
2019-06-20 15:57:23,748 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:57:23,748 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}'
2019-06-20 15:57:23,748 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}
2019-06-20 15:57:23,927 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rzT1SHSdxiHqOM92rGEOMRf7dT2q3sbzZYq0XS_WeBc=']"
2019-06-20 15:57:23,927 DEBUG e.c.u.SafeUtils [Thread-36] ['rzT1SHSdxiHqOM92rGEOMRf7dT2q3sbzZYq0XS_WeBc=']
2019-06-20 15:57:23,927 DEBUG e.c.u.SafeUtils [Thread-36] token:"rzT1SHSdxiHqOM92rGEOMRf7dT2q3sbzZYq0XS_WeBc="
2019-06-20 15:57:23,927 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:23,927 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["rzT1SHSdxiHqOM92rGEOMRf7dT2q3sbzZYq0XS_WeBc=","User"]}'
2019-06-20 15:57:23,928 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["rzT1SHSdxiHqOM92rGEOMRf7dT2q3sbzZYq0XS_WeBc=","User"]}
2019-06-20 15:57:24,108 DEBUG e.c.u.SafeUtils [Thread-36] message:"['mBoFfds2GixYogXVMuHqLt9jXe2N_34f0072vvrCKO0=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:24,108 DEBUG e.c.u.SafeUtils [Thread-36] ['mBoFfds2GixYogXVMuHqLt9jXe2N_34f0072vvrCKO0=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:57:24,108 DEBUG e.c.u.SafeUtils [Thread-36] token:"mBoFfds2GixYogXVMuHqLt9jXe2N_34f0072vvrCKO0="
2019-06-20 15:57:24,108 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:57:24,109 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:57:24,109 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:57:24,288 DEBUG e.c.u.SafeUtils [Thread-36] message:"['WO0gMlMiiHZY7nzeR86FWQmuH4d_h5COkkaZlvEibLY=']"
2019-06-20 15:57:24,288 DEBUG e.c.u.SafeUtils [Thread-36] ['WO0gMlMiiHZY7nzeR86FWQmuH4d_h5COkkaZlvEibLY=']
2019-06-20 15:57:24,288 DEBUG e.c.u.SafeUtils [Thread-36] token:"WO0gMlMiiHZY7nzeR86FWQmuH4d_h5COkkaZlvEibLY="
2019-06-20 15:57:24,288 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:24,288 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["WO0gMlMiiHZY7nzeR86FWQmuH4d_h5COkkaZlvEibLY=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:24,288 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["WO0gMlMiiHZY7nzeR86FWQmuH4d_h5COkkaZlvEibLY=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:24,468 DEBUG e.c.u.SafeUtils [Thread-36] message:"['_TQq7PMgIh10Q98XLgKdd6DIirYflPENLWmkP_b7Jc0=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:24,468 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:57:24,468 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:24,468 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=","subject":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:24,717 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:57:24,717 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:57:24,717 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:24,717 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:24,887 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:57:24,887 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:57:24,887 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:57:24,888 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:57:24,888 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:24,888 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:25,056 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:57:25,056 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:57:25,056 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:57:25,056 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:57:25,056 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:57:25,056 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:57:25,241 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ko6yt8bWAnFcRrQCXLogcUZ9QCtOVQzDPQvrGzbik98=']"
2019-06-20 15:57:25,241 DEBUG e.c.u.SafeUtils [Thread-36] ['ko6yt8bWAnFcRrQCXLogcUZ9QCtOVQzDPQvrGzbik98=']
2019-06-20 15:57:25,241 DEBUG e.c.u.SafeUtils [Thread-36] token:"ko6yt8bWAnFcRrQCXLogcUZ9QCtOVQzDPQvrGzbik98="
2019-06-20 15:57:25,241 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:25,241 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["ko6yt8bWAnFcRrQCXLogcUZ9QCtOVQzDPQvrGzbik98=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc"]}'
2019-06-20 15:57:25,241 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["ko6yt8bWAnFcRrQCXLogcUZ9QCtOVQzDPQvrGzbik98=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc"]}
2019-06-20 15:57:25,421 DEBUG e.c.u.SafeUtils [Thread-36] message:"['IMTb0A-_Au90MPZU3JeP7wbSUPuAglz4LfKT8_WdXx0=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:25,421 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:25,421 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}'
2019-06-20 15:57:25,421 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}
2019-06-20 15:57:25,587 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:25,587 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:25,588 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:25,588 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:25,588 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}'
2019-06-20 15:57:25,588 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}
2019-06-20 15:57:25,756 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:25,756 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:25,756 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:25,756 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:25,756 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}'
2019-06-20 15:57:25,756 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}
2019-06-20 15:57:25,928 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:25,928 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:25,928 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:25,928 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:25,928 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}'
2019-06-20 15:57:25,928 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="]}
2019-06-20 15:57:26,097 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:26,098 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:26,098 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:26,098 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:26,098 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:26,098 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:26,271 DEBUG e.c.u.SafeUtils [Thread-36] message:"['mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc=']"
2019-06-20 15:57:26,271 DEBUG e.c.u.SafeUtils [Thread-36] ['mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc=']
2019-06-20 15:57:26,271 DEBUG e.c.u.SafeUtils [Thread-36] token:"mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc="
2019-06-20 15:57:26,271 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:26,271 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:26,271 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc=","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:26,451 DEBUG e.c.u.SafeUtils [Thread-36] message:"['p_RO_BFpokdDqK2w0YtFwpHH4Rw0pFouJSFYr67E1MY=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:26,451 DEBUG e.c.u.SafeUtils [Thread-36] ['p_RO_BFpokdDqK2w0YtFwpHH4Rw0pFouJSFYr67E1MY=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:57:26,451 DEBUG e.c.u.SafeUtils [Thread-36] token:"p_RO_BFpokdDqK2w0YtFwpHH4Rw0pFouJSFYr67E1MY="
2019-06-20 15:57:26,451 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:26,451 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc="]}'
2019-06-20 15:57:26,451 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["mgkBJ-ZUBn32FHgvIgak5wkycUotYLa9t6zXANwB9Rc="]}
2019-06-20 15:57:26,618 DEBUG e.c.u.SafeUtils [Thread-36] message:"['wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:26,618 DEBUG e.c.u.SafeUtils [Thread-36] ['wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:57:26,618 DEBUG e.c.u.SafeUtils [Thread-36] token:"wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY="
2019-06-20 15:57:26,619 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:26,619 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:26,619 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:26,807 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\") }"
2019-06-20 15:57:26,807 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:26,808 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:26,808 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:26,982 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\") }"
2019-06-20 15:57:26,982 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:26,982 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:26,982 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:27,166 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\") }"
2019-06-20 15:57:27,167 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:27,167 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:27,167 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:27,336 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\") }"
2019-06-20 15:57:27,336 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:27,336 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:27,336 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:27,504 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']"
2019-06-20 15:57:27,504 DEBUG e.c.u.SafeUtils [Thread-36] ['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']
2019-06-20 15:57:27,504 DEBUG e.c.u.SafeUtils [Thread-36] token:"pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8="
2019-06-20 15:57:27,504 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:27,504 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}'
2019-06-20 15:57:27,504 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}
2019-06-20 15:57:27,674 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc=']"
2019-06-20 15:57:27,674 DEBUG e.c.u.SafeUtils [Thread-36] ['Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc=']
2019-06-20 15:57:27,674 DEBUG e.c.u.SafeUtils [Thread-36] token:"Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc="
2019-06-20 15:57:27,674 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:27,674 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:27,674 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:27,870 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ykBQVPBaRnbCYsBCyZd6W2YYrx4sX9FdLG6ypfcS-64=', 'j8aU2nDyb0OQ4D3uxU9Ho0hEcyC094tVSBNFqBBDIUM=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:27,870 DEBUG e.c.u.SafeUtils [Thread-36] ['ykBQVPBaRnbCYsBCyZd6W2YYrx4sX9FdLG6ypfcS-64=', 'j8aU2nDyb0OQ4D3uxU9Ho0hEcyC094tVSBNFqBBDIUM=', 'wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:57:27,870 DEBUG e.c.u.SafeUtils [Thread-36] token:"ykBQVPBaRnbCYsBCyZd6W2YYrx4sX9FdLG6ypfcS-64="
2019-06-20 15:57:27,870 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:27,870 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc="]}'
2019-06-20 15:57:27,870 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["Pk-AhK_O_dNBLpmiQ48q5wOSUacpXxfomBQBcUscRoc="]}
2019-06-20 15:57:28,039 DEBUG e.c.u.SafeUtils [Thread-36] message:"['wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']"
2019-06-20 15:57:28,039 DEBUG e.c.u.SafeUtils [Thread-36] ['wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY=']
2019-06-20 15:57:28,039 DEBUG e.c.u.SafeUtils [Thread-36] token:"wVfCzLrnlUfxPIDIf0UZg-5U36dCQXVjj49jrNK7cqY="
2019-06-20 15:57:28,039 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserTagAclEntry
2019-06-20 15:57:28,039 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserTagAclEntry -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:28,039 DEBUG e.c.u.SafeUtils [Thread-36] postUserTagAclEntry  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:28,209 DEBUG e.c.u.SafeUtils [Thread-36] message:"['uA6Y-n-FTUciyNAgTCHibYnCwKrWYfkXsPPhDnbtkOk=']"
2019-06-20 15:57:28,210 DEBUG e.c.u.SafeUtils [Thread-36] ['uA6Y-n-FTUciyNAgTCHibYnCwKrWYfkXsPPhDnbtkOk=']
2019-06-20 15:57:28,210 DEBUG e.c.u.SafeUtils [Thread-36] token:"uA6Y-n-FTUciyNAgTCHibYnCwKrWYfkXsPPhDnbtkOk="
2019-06-20 15:57:28,210 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postASTagAclEntry
2019-06-20 15:57:28,210 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postASTagAclEntry -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","ipv4\"192.168.20.1/24\""]}'
2019-06-20 15:57:28,210 DEBUG e.c.u.SafeUtils [Thread-36] postASTagAclEntry  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","ipv4\"192.168.20.1/24\""]}
2019-06-20 15:57:28,390 DEBUG e.c.u.SafeUtils [Thread-36] message:"['0KrfZSGLyIrMt5Z6OEQpJERwlpTV6Xzmqw1Qv3TQ0kU=']"
2019-06-20 15:57:28,390 DEBUG e.c.u.SafeUtils [Thread-36] ['0KrfZSGLyIrMt5Z6OEQpJERwlpTV6Xzmqw1Qv3TQ0kU=']
2019-06-20 15:57:28,390 DEBUG e.c.u.SafeUtils [Thread-36] token:"0KrfZSGLyIrMt5Z6OEQpJERwlpTV6Xzmqw1Qv3TQ0kU="
2019-06-20 15:57:28,390 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:28,390 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}'
2019-06-20 15:57:28,390 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}
2019-06-20 15:57:28,566 DEBUG e.c.u.SafeUtils [Thread-36] message:"['-IFH98wzhoJcOEIHX4OeiAh7oSp-5wvSsVTLZGyNEkc=']"
2019-06-20 15:57:28,567 DEBUG e.c.u.SafeUtils [Thread-36] ['-IFH98wzhoJcOEIHX4OeiAh7oSp-5wvSsVTLZGyNEkc=']
2019-06-20 15:57:28,567 DEBUG e.c.u.SafeUtils [Thread-36] token:"-IFH98wzhoJcOEIHX4OeiAh7oSp-5wvSsVTLZGyNEkc="
2019-06-20 15:57:28,567 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:28,567 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}'
2019-06-20 15:57:28,567 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}
2019-06-20 15:57:28,747 DEBUG e.c.u.SafeUtils [Thread-36] message:"['AgVgAOoBS9PrEEHYmFDhrAl3z5TAT9HwPBpWi1yScwY=']"
2019-06-20 15:57:28,747 DEBUG e.c.u.SafeUtils [Thread-36] ['AgVgAOoBS9PrEEHYmFDhrAl3z5TAT9HwPBpWi1yScwY=']
2019-06-20 15:57:28,747 DEBUG e.c.u.SafeUtils [Thread-36] token:"AgVgAOoBS9PrEEHYmFDhrAl3z5TAT9HwPBpWi1yScwY="
2019-06-20 15:57:28,747 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:28,747 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}'
2019-06-20 15:57:28,747 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}
2019-06-20 15:57:28,926 DEBUG e.c.u.SafeUtils [Thread-36] message:"['_jNyYa1Z2Ytl4_eBWZQQG5Fv_yZJjNz8tV67IkwRz-s=']"
2019-06-20 15:57:28,926 DEBUG e.c.u.SafeUtils [Thread-36] ['_jNyYa1Z2Ytl4_eBWZQQG5Fv_yZJjNz8tV67IkwRz-s=']
2019-06-20 15:57:28,926 DEBUG e.c.u.SafeUtils [Thread-36] token:"_jNyYa1Z2Ytl4_eBWZQQG5Fv_yZJjNz8tV67IkwRz-s="
2019-06-20 15:57:28,926 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:28,926 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}'
2019-06-20 15:57:28,926 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": []}
2019-06-20 15:57:29,102 DEBUG e.c.u.SafeUtils [Thread-36] message:"['6lKIphF5R_bpdtU5bw4qHtCZrBA_RzzMU0HglCOERMA=']"
2019-06-20 15:57:29,102 DEBUG e.c.u.SafeUtils [Thread-36] ['6lKIphF5R_bpdtU5bw4qHtCZrBA_RzzMU0HglCOERMA=']
2019-06-20 15:57:29,102 DEBUG e.c.u.SafeUtils [Thread-36] token:"6lKIphF5R_bpdtU5bw4qHtCZrBA_RzzMU0HglCOERMA="
2019-06-20 15:57:29,102 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:57:29,102 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}'
2019-06-20 15:57:29,102 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}
2019-06-20 15:57:29,290 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Y_-FjdaP1gBZnaoMtm5pGm_55DEFWwKkDGAE-ILLTX4=']"
2019-06-20 15:57:29,291 DEBUG e.c.u.SafeUtils [Thread-36] ['Y_-FjdaP1gBZnaoMtm5pGm_55DEFWwKkDGAE-ILLTX4=']
2019-06-20 15:57:29,291 DEBUG e.c.u.SafeUtils [Thread-36] token:"Y_-FjdaP1gBZnaoMtm5pGm_55DEFWwKkDGAE-ILLTX4="
2019-06-20 15:57:29,291 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:29,291 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["Y_-FjdaP1gBZnaoMtm5pGm_55DEFWwKkDGAE-ILLTX4=","User"]}'
2019-06-20 15:57:29,291 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["Y_-FjdaP1gBZnaoMtm5pGm_55DEFWwKkDGAE-ILLTX4=","User"]}
2019-06-20 15:57:29,471 DEBUG e.c.u.SafeUtils [Thread-36] message:"['BRf3Ms6XGmcWplegVLG_tl4SzHaXp7WDFnlO8LPqDmY=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:29,471 DEBUG e.c.u.SafeUtils [Thread-36] ['BRf3Ms6XGmcWplegVLG_tl4SzHaXp7WDFnlO8LPqDmY=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:57:29,471 DEBUG e.c.u.SafeUtils [Thread-36] token:"BRf3Ms6XGmcWplegVLG_tl4SzHaXp7WDFnlO8LPqDmY="
2019-06-20 15:57:29,471 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:57:29,471 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:57:29,471 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:57:29,640 DEBUG e.c.u.SafeUtils [Thread-36] message:"['4MYW8MHT7bkKILS1yhH5IznigCBDrN2csY9Uw8CMDv4=']"
2019-06-20 15:57:29,640 DEBUG e.c.u.SafeUtils [Thread-36] ['4MYW8MHT7bkKILS1yhH5IznigCBDrN2csY9Uw8CMDv4=']
2019-06-20 15:57:29,640 DEBUG e.c.u.SafeUtils [Thread-36] token:"4MYW8MHT7bkKILS1yhH5IznigCBDrN2csY9Uw8CMDv4="
2019-06-20 15:57:29,640 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:29,640 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["4MYW8MHT7bkKILS1yhH5IznigCBDrN2csY9Uw8CMDv4=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:29,640 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["4MYW8MHT7bkKILS1yhH5IznigCBDrN2csY9Uw8CMDv4=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:29,831 DEBUG e.c.u.SafeUtils [Thread-36] message:"['fnc1Z0qIqbf7RsJkM1rLRnc-xKDL9bjVul5oYkAxFtk=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:29,831 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:57:29,831 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:29,831 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=","subject":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:30,094 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:57:30,094 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:57:30,094 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:30,094 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:30,267 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:57:30,267 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:57:30,267 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:57:30,267 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:57:30,267 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:30,267 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:30,443 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:57:30,443 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:57:30,443 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:57:30,443 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:57:30,443 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:57:30,443 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:57:30,617 DEBUG e.c.u.SafeUtils [Thread-36] message:"['hoiAyQbUwys4nC1GW-Vna5jIjWVHk92_oXt-D5VthL8=']"
2019-06-20 15:57:30,617 DEBUG e.c.u.SafeUtils [Thread-36] ['hoiAyQbUwys4nC1GW-Vna5jIjWVHk92_oXt-D5VthL8=']
2019-06-20 15:57:30,617 DEBUG e.c.u.SafeUtils [Thread-36] token:"hoiAyQbUwys4nC1GW-Vna5jIjWVHk92_oXt-D5VthL8="
2019-06-20 15:57:30,617 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:30,617 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["hoiAyQbUwys4nC1GW-Vna5jIjWVHk92_oXt-D5VthL8=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc"]}'
2019-06-20 15:57:30,617 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["hoiAyQbUwys4nC1GW-Vna5jIjWVHk92_oXt-D5VthL8=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc"]}
2019-06-20 15:57:30,802 DEBUG e.c.u.SafeUtils [Thread-36] message:"['4c_Pd4ScTNTeY-IUZFad0GNy0VD6N9Fo6cX67CKiZGA=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:30,802 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:30,803 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}'
2019-06-20 15:57:30,803 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}
2019-06-20 15:57:30,980 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:30,980 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:30,980 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:30,981 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:30,981 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}'
2019-06-20 15:57:30,981 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}
2019-06-20 15:57:31,152 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:31,152 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:31,152 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:31,152 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:31,152 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}'
2019-06-20 15:57:31,152 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}
2019-06-20 15:57:31,327 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:31,327 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:31,327 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:31,327 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:31,327 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}'
2019-06-20 15:57:31,327 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="]}
2019-06-20 15:57:31,502 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:31,502 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:31,502 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:31,502 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:31,502 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:31,502 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:31,671 DEBUG e.c.u.SafeUtils [Thread-36] message:"['p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs=']"
2019-06-20 15:57:31,671 DEBUG e.c.u.SafeUtils [Thread-36] ['p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs=']
2019-06-20 15:57:31,671 DEBUG e.c.u.SafeUtils [Thread-36] token:"p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs="
2019-06-20 15:57:31,671 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:31,671 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:31,671 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs=","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:31,848 DEBUG e.c.u.SafeUtils [Thread-36] message:"['y0nwVgZ3irma_0dXmFFVaVnm6Mwqb_QbUqLMG4pfHGM=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:31,849 DEBUG e.c.u.SafeUtils [Thread-36] ['y0nwVgZ3irma_0dXmFFVaVnm6Mwqb_QbUqLMG4pfHGM=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:57:31,849 DEBUG e.c.u.SafeUtils [Thread-36] token:"y0nwVgZ3irma_0dXmFFVaVnm6Mwqb_QbUqLMG4pfHGM="
2019-06-20 15:57:31,849 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:31,849 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs="]}'
2019-06-20 15:57:31,849 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["p7TnrF20gFixNO5bdWCghMpK4txhnyWMW-ePaItXwbs="]}
2019-06-20 15:57:32,021 DEBUG e.c.u.SafeUtils [Thread-36] message:"['0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:32,021 DEBUG e.c.u.SafeUtils [Thread-36] ['0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:57:32,021 DEBUG e.c.u.SafeUtils [Thread-36] token:"0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E="
2019-06-20 15:57:32,021 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:32,021 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:32,021 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:32,204 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\") }"
2019-06-20 15:57:32,204 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:32,204 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:32,204 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:32,375 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\") }"
2019-06-20 15:57:32,375 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:32,375 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:32,375 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:32,548 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\") }"
2019-06-20 15:57:32,548 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:32,548 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:32,548 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:32,718 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\") }"
2019-06-20 15:57:32,719 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:32,719 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:32,719 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:32,888 DEBUG e.c.u.SafeUtils [Thread-36] message:"['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']"
2019-06-20 15:57:32,888 DEBUG e.c.u.SafeUtils [Thread-36] ['3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo=']
2019-06-20 15:57:32,888 DEBUG e.c.u.SafeUtils [Thread-36] token:"3hcFrbPU_FoXcJP6Yn4UJJ7LcoF8eDKnRSVMT474Tfo="
2019-06-20 15:57:32,888 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:32,888 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}'
2019-06-20 15:57:32,888 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","true"]}
2019-06-20 15:57:33,055 DEBUG e.c.u.SafeUtils [Thread-36] message:"['9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I=']"
2019-06-20 15:57:33,055 DEBUG e.c.u.SafeUtils [Thread-36] ['9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I=']
2019-06-20 15:57:33,055 DEBUG e.c.u.SafeUtils [Thread-36] token:"9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I="
2019-06-20 15:57:33,055 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:33,055 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:33,055 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:33,241 DEBUG e.c.u.SafeUtils [Thread-36] message:"['-2XeRq5eJJT2vKj1GZrYcixSkpE-vU5wIXxiowV5Dgw=', '3EwGVqU1IV7RpXqe4SO62sgkucGitzXaOlszLE16q94=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:33,241 DEBUG e.c.u.SafeUtils [Thread-36] ['-2XeRq5eJJT2vKj1GZrYcixSkpE-vU5wIXxiowV5Dgw=', '3EwGVqU1IV7RpXqe4SO62sgkucGitzXaOlszLE16q94=', '0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:57:33,241 DEBUG e.c.u.SafeUtils [Thread-36] token:"-2XeRq5eJJT2vKj1GZrYcixSkpE-vU5wIXxiowV5Dgw="
2019-06-20 15:57:33,241 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:33,241 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I="]}'
2019-06-20 15:57:33,241 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["9XoVmbpvaTlAn5v71O6xErWZVocm0EVPua2e-9iko1I="]}
2019-06-20 15:57:33,415 DEBUG e.c.u.SafeUtils [Thread-36] message:"['0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']"
2019-06-20 15:57:33,416 DEBUG e.c.u.SafeUtils [Thread-36] ['0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E=']
2019-06-20 15:57:33,416 DEBUG e.c.u.SafeUtils [Thread-36] token:"0l6rF97BehwMgKuw4YWBHgSgK2t9avf0SdnWoR9CN9E="
2019-06-20 15:57:33,416 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserTagAclEntry
2019-06-20 15:57:33,416 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserTagAclEntry -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}'
2019-06-20 15:57:33,416 DEBUG e.c.u.SafeUtils [Thread-36] postUserTagAclEntry  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0"]}
2019-06-20 15:57:33,585 DEBUG e.c.u.SafeUtils [Thread-36] message:"['SBqaESlsYKYEylITpB_15HmlIfUKLp2FQVRJn3kcpoE=']"
2019-06-20 15:57:33,585 DEBUG e.c.u.SafeUtils [Thread-36] ['SBqaESlsYKYEylITpB_15HmlIfUKLp2FQVRJn3kcpoE=']
2019-06-20 15:57:33,585 DEBUG e.c.u.SafeUtils [Thread-36] token:"SBqaESlsYKYEylITpB_15HmlIfUKLp2FQVRJn3kcpoE="
2019-06-20 15:57:33,585 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postASTagAclEntry
2019-06-20 15:57:33,586 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postASTagAclEntry -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","ipv4\"192.168.30.1/24\""]}'
2019-06-20 15:57:33,586 DEBUG e.c.u.SafeUtils [Thread-36] postASTagAclEntry  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag0","ipv4\"192.168.30.1/24\""]}
2019-06-20 15:57:33,758 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rPOFfGHfAu0QyKk4HxuPwhwFg7GPvtunprkLuAPrEsM=']"
2019-06-20 15:57:33,758 DEBUG e.c.u.SafeUtils [Thread-36] ['rPOFfGHfAu0QyKk4HxuPwhwFg7GPvtunprkLuAPrEsM=']
2019-06-20 15:57:33,758 DEBUG e.c.u.SafeUtils [Thread-36] token:"rPOFfGHfAu0QyKk4HxuPwhwFg7GPvtunprkLuAPrEsM="
2019-06-20 15:57:33,758 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:33,758 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}'
2019-06-20 15:57:33,758 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}
2019-06-20 15:57:33,926 DEBUG e.c.u.SafeUtils [Thread-36] message:"['KAiAJTTjF4ZUSJyrPTUoJsygn4UWWSY5AgYiY6-dtng=']"
2019-06-20 15:57:33,926 DEBUG e.c.u.SafeUtils [Thread-36] ['KAiAJTTjF4ZUSJyrPTUoJsygn4UWWSY5AgYiY6-dtng=']
2019-06-20 15:57:33,926 DEBUG e.c.u.SafeUtils [Thread-36] token:"KAiAJTTjF4ZUSJyrPTUoJsygn4UWWSY5AgYiY6-dtng="
2019-06-20 15:57:33,926 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:33,926 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}'
2019-06-20 15:57:33,926 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}
2019-06-20 15:57:34,093 DEBUG e.c.u.SafeUtils [Thread-36] message:"['h4N6klPkyxqoNUi_BpHTHuQ01kbfwDrIuGrMjd4Wa2Q=']"
2019-06-20 15:57:34,093 DEBUG e.c.u.SafeUtils [Thread-36] ['h4N6klPkyxqoNUi_BpHTHuQ01kbfwDrIuGrMjd4Wa2Q=']
2019-06-20 15:57:34,093 DEBUG e.c.u.SafeUtils [Thread-36] token:"h4N6klPkyxqoNUi_BpHTHuQ01kbfwDrIuGrMjd4Wa2Q="
2019-06-20 15:57:34,093 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:34,093 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}'
2019-06-20 15:57:34,094 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}
2019-06-20 15:57:34,266 DEBUG e.c.u.SafeUtils [Thread-36] message:"['AKxllaT6u3kxw4yIPFS9Y6yf4Ofkum4OsWapDGv_3PY=']"
2019-06-20 15:57:34,266 DEBUG e.c.u.SafeUtils [Thread-36] ['AKxllaT6u3kxw4yIPFS9Y6yf4Ofkum4OsWapDGv_3PY=']
2019-06-20 15:57:34,266 DEBUG e.c.u.SafeUtils [Thread-36] token:"AKxllaT6u3kxw4yIPFS9Y6yf4Ofkum4OsWapDGv_3PY="
2019-06-20 15:57:34,266 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:34,266 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}'
2019-06-20 15:57:34,266 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": []}
2019-06-20 15:57:34,435 DEBUG e.c.u.SafeUtils [Thread-36] message:"['NW9biWMoM_IQEKF9Jo6CwLMTLeCRGJankBqZqp1YSKY=']"
2019-06-20 15:57:34,435 DEBUG e.c.u.SafeUtils [Thread-36] ['NW9biWMoM_IQEKF9Jo6CwLMTLeCRGJankBqZqp1YSKY=']
2019-06-20 15:57:34,436 DEBUG e.c.u.SafeUtils [Thread-36] token:"NW9biWMoM_IQEKF9Jo6CwLMTLeCRGJankBqZqp1YSKY="
2019-06-20 15:57:34,436 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:57:34,436 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}'
2019-06-20 15:57:34,436 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}
2019-06-20 15:57:34,605 DEBUG e.c.u.SafeUtils [Thread-36] message:"['6aOLFvDyTGrsAE1ynimrmXzHN_9hFIgVTX5ZnuY0DTM=']"
2019-06-20 15:57:34,605 DEBUG e.c.u.SafeUtils [Thread-36] ['6aOLFvDyTGrsAE1ynimrmXzHN_9hFIgVTX5ZnuY0DTM=']
2019-06-20 15:57:34,605 DEBUG e.c.u.SafeUtils [Thread-36] token:"6aOLFvDyTGrsAE1ynimrmXzHN_9hFIgVTX5ZnuY0DTM="
2019-06-20 15:57:34,605 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:34,605 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["6aOLFvDyTGrsAE1ynimrmXzHN_9hFIgVTX5ZnuY0DTM=","User"]}'
2019-06-20 15:57:34,605 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["6aOLFvDyTGrsAE1ynimrmXzHN_9hFIgVTX5ZnuY0DTM=","User"]}
2019-06-20 15:57:34,868 DEBUG e.c.u.SafeUtils [Thread-36] message:"['8a3ZsdhaRyyTvQu55gh3hhNAt3JxSlOL3MwEix7Lfmk=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:34,868 DEBUG e.c.u.SafeUtils [Thread-36] ['8a3ZsdhaRyyTvQu55gh3hhNAt3JxSlOL3MwEix7Lfmk=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:57:34,868 DEBUG e.c.u.SafeUtils [Thread-36] token:"8a3ZsdhaRyyTvQu55gh3hhNAt3JxSlOL3MwEix7Lfmk="
2019-06-20 15:57:34,868 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:57:34,868 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:57:34,868 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:57:35,041 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Lys3hfPrByES4UVmdA2RYhbzHJVYxdVwQNmSwPqD74w=']"
2019-06-20 15:57:35,041 DEBUG e.c.u.SafeUtils [Thread-36] ['Lys3hfPrByES4UVmdA2RYhbzHJVYxdVwQNmSwPqD74w=']
2019-06-20 15:57:35,041 DEBUG e.c.u.SafeUtils [Thread-36] token:"Lys3hfPrByES4UVmdA2RYhbzHJVYxdVwQNmSwPqD74w="
2019-06-20 15:57:35,041 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:35,041 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["Lys3hfPrByES4UVmdA2RYhbzHJVYxdVwQNmSwPqD74w=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:35,041 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["Lys3hfPrByES4UVmdA2RYhbzHJVYxdVwQNmSwPqD74w=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:35,227 DEBUG e.c.u.SafeUtils [Thread-36] message:"['RYcYJ9CNDsBOTSZhmlurzYtjuUyb7dBZ9zVtmS4_hVI=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:35,227 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:57:35,227 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:35,227 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=","subject":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:35,473 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:57:35,473 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:57:35,473 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:35,473 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:35,647 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:57:35,647 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:57:35,647 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:57:35,647 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:57:35,647 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:35,647 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:35,815 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:57:35,815 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:57:35,815 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:57:35,815 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:57:35,815 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:57:35,815 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:57:35,994 DEBUG e.c.u.SafeUtils [Thread-36] message:"['qpY_HujfugLMft7Mc_FuWM_EnNcdOYvmq2G6Gcp25I4=']"
2019-06-20 15:57:35,994 DEBUG e.c.u.SafeUtils [Thread-36] ['qpY_HujfugLMft7Mc_FuWM_EnNcdOYvmq2G6Gcp25I4=']
2019-06-20 15:57:35,994 DEBUG e.c.u.SafeUtils [Thread-36] token:"qpY_HujfugLMft7Mc_FuWM_EnNcdOYvmq2G6Gcp25I4="
2019-06-20 15:57:35,994 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:35,994 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["qpY_HujfugLMft7Mc_FuWM_EnNcdOYvmq2G6Gcp25I4=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc"]}'
2019-06-20 15:57:35,994 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["qpY_HujfugLMft7Mc_FuWM_EnNcdOYvmq2G6Gcp25I4=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc"]}
2019-06-20 15:57:36,173 DEBUG e.c.u.SafeUtils [Thread-36] message:"['3SjEqn9AgP7eXiPOJY91duPzeqV2RGo0GYEswcWZAp0=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:36,173 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:36,173 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}'
2019-06-20 15:57:36,173 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}
2019-06-20 15:57:36,342 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:36,342 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:36,342 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:36,342 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:36,342 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}'
2019-06-20 15:57:36,342 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}
2019-06-20 15:57:36,518 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:36,518 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:36,518 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:36,518 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:36,518 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}'
2019-06-20 15:57:36,518 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}
2019-06-20 15:57:36,690 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:36,691 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:36,691 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:36,691 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:36,691 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}'
2019-06-20 15:57:36,691 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="]}
2019-06-20 15:57:36,866 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:36,866 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:36,866 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:36,866 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:36,866 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:36,866 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:37,041 DEBUG e.c.u.SafeUtils [Thread-36] message:"['8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc=']"
2019-06-20 15:57:37,041 DEBUG e.c.u.SafeUtils [Thread-36] ['8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc=']
2019-06-20 15:57:37,041 DEBUG e.c.u.SafeUtils [Thread-36] token:"8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc="
2019-06-20 15:57:37,041 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:37,041 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:37,041 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:37,222 DEBUG e.c.u.SafeUtils [Thread-36] message:"['GZxztmhNwGBUx8XkgYNiMPbCpGwcpjy1-OcCyYpGwGI=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:37,222 DEBUG e.c.u.SafeUtils [Thread-36] ['GZxztmhNwGBUx8XkgYNiMPbCpGwcpjy1-OcCyYpGwGI=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:57:37,222 DEBUG e.c.u.SafeUtils [Thread-36] token:"GZxztmhNwGBUx8XkgYNiMPbCpGwcpjy1-OcCyYpGwGI="
2019-06-20 15:57:37,222 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:37,222 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc="]}'
2019-06-20 15:57:37,222 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["8CqzkqBFr1kzR6R78CJvz2JznPyfaZATT7N7RCTaJjc="]}
2019-06-20 15:57:37,397 DEBUG e.c.u.SafeUtils [Thread-36] message:"['GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:37,397 DEBUG e.c.u.SafeUtils [Thread-36] ['GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:57:37,397 DEBUG e.c.u.SafeUtils [Thread-36] token:"GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw="
2019-06-20 15:57:37,397 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:37,397 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:37,397 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:37,578 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\") }"
2019-06-20 15:57:37,578 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:37,578 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:37,578 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:37,754 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\") }"
2019-06-20 15:57:37,754 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:37,754 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:37,754 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:37,925 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\") }"
2019-06-20 15:57:37,925 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:37,925 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:37,925 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:38,110 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\") }"
2019-06-20 15:57:38,110 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagSet
2019-06-20 15:57:38,110 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagSet -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:38,110 DEBUG e.c.u.SafeUtils [Thread-36] postTagSet  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:38,283 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']"
2019-06-20 15:57:38,283 DEBUG e.c.u.SafeUtils [Thread-36] ['pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8=']
2019-06-20 15:57:38,283 DEBUG e.c.u.SafeUtils [Thread-36] token:"pPOSfddQNWhGjkClF5gOo0qd9bzYeJ5jTyNym-Wd-z8="
2019-06-20 15:57:38,283 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postGrantTagPriv
2019-06-20 15:57:38,283 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postGrantTagPriv -H "Content-Type:application/json" -d '{"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}'
2019-06-20 15:57:38,284 DEBUG e.c.u.SafeUtils [Thread-36] postGrantTagPriv  {"principal": "0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","true"]}
2019-06-20 15:57:38,455 DEBUG e.c.u.SafeUtils [Thread-36] message:"['QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0=']"
2019-06-20 15:57:38,455 DEBUG e.c.u.SafeUtils [Thread-36] ['QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0=']
2019-06-20 15:57:38,455 DEBUG e.c.u.SafeUtils [Thread-36] token:"QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0="
2019-06-20 15:57:38,455 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateTagSet
2019-06-20 15:57:38,455 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateTagSet -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:38,455 DEBUG e.c.u.SafeUtils [Thread-36] updateTagSet  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0=","0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:38,647 DEBUG e.c.u.SafeUtils [Thread-36] message:"['CqZg3axzjfXzCQPc8TqGxIwDabrnK5IsF_r8IcWtXvI=', 'KGQH_KNPqncxURp97JzJf_ZdBkHcpP6GTtMn4CgJ1dw=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:38,647 DEBUG e.c.u.SafeUtils [Thread-36] ['CqZg3axzjfXzCQPc8TqGxIwDabrnK5IsF_r8IcWtXvI=', 'KGQH_KNPqncxURp97JzJf_ZdBkHcpP6GTtMn4CgJ1dw=', 'GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:57:38,647 DEBUG e.c.u.SafeUtils [Thread-36] token:"CqZg3axzjfXzCQPc8TqGxIwDabrnK5IsF_r8IcWtXvI="
2019-06-20 15:57:38,647 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:38,647 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0="]}'
2019-06-20 15:57:38,647 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["QEbpp9Bux4YYY_UCp22Sap8Aiiw5tyCWEReKGU-6lk0="]}
2019-06-20 15:57:38,828 DEBUG e.c.u.SafeUtils [Thread-36] message:"['GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']"
2019-06-20 15:57:38,828 DEBUG e.c.u.SafeUtils [Thread-36] ['GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw=']
2019-06-20 15:57:38,828 DEBUG e.c.u.SafeUtils [Thread-36] token:"GvL197CrQ20g-2zRyji73Dzd1pzn-zUEbak99ctMANw="
2019-06-20 15:57:38,828 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserTagAclEntry
2019-06-20 15:57:38,828 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserTagAclEntry -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}'
2019-06-20 15:57:38,828 DEBUG e.c.u.SafeUtils [Thread-36] postUserTagAclEntry  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1"]}
2019-06-20 15:57:38,997 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Ur_aiixOV05qZjgOPasXUs6dpZsceN4ojtW24owB8BE=']"
2019-06-20 15:57:38,997 DEBUG e.c.u.SafeUtils [Thread-36] ['Ur_aiixOV05qZjgOPasXUs6dpZsceN4ojtW24owB8BE=']
2019-06-20 15:57:38,997 DEBUG e.c.u.SafeUtils [Thread-36] token:"Ur_aiixOV05qZjgOPasXUs6dpZsceN4ojtW24owB8BE="
2019-06-20 15:57:38,997 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postASTagAclEntry
2019-06-20 15:57:38,997 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postASTagAclEntry -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","ipv4\"192.168.40.1/24\""]}'
2019-06-20 15:57:38,997 DEBUG e.c.u.SafeUtils [Thread-36] postASTagAclEntry  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["0_ah37_Nyt8Xgqq1JFHfAD3TA9Mrx0WpLgrRx2w7Dgc=:tag1","ipv4\"192.168.40.1/24\""]}
2019-06-20 15:57:39,162 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xINARIuoWxEofvSxlWWhPB31yqTOR0PBVrs5971GSIM=']"
2019-06-20 15:57:39,162 DEBUG e.c.u.SafeUtils [Thread-36] ['xINARIuoWxEofvSxlWWhPB31yqTOR0PBVrs5971GSIM=']
2019-06-20 15:57:39,162 DEBUG e.c.u.SafeUtils [Thread-36] token:"xINARIuoWxEofvSxlWWhPB31yqTOR0PBVrs5971GSIM="
2019-06-20 15:57:39,162 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:39,162 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}'
2019-06-20 15:57:39,162 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}
2019-06-20 15:57:39,332 DEBUG e.c.u.SafeUtils [Thread-36] message:"['BF1GyZzHXiAc_Z17ZVwmeRS2h3VSwdPubX1BGSKhh-4=']"
2019-06-20 15:57:39,332 DEBUG e.c.u.SafeUtils [Thread-36] ['BF1GyZzHXiAc_Z17ZVwmeRS2h3VSwdPubX1BGSKhh-4=']
2019-06-20 15:57:39,332 DEBUG e.c.u.SafeUtils [Thread-36] token:"BF1GyZzHXiAc_Z17ZVwmeRS2h3VSwdPubX1BGSKhh-4="
2019-06-20 15:57:39,332 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:39,332 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}'
2019-06-20 15:57:39,332 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}
2019-06-20 15:57:39,500 DEBUG e.c.u.SafeUtils [Thread-36] message:"['fDyqRq8Tv1timh60jhwD1zLPc-ROTTUT0qmna_wHvNs=']"
2019-06-20 15:57:39,500 DEBUG e.c.u.SafeUtils [Thread-36] ['fDyqRq8Tv1timh60jhwD1zLPc-ROTTUT0qmna_wHvNs=']
2019-06-20 15:57:39,500 DEBUG e.c.u.SafeUtils [Thread-36] token:"fDyqRq8Tv1timh60jhwD1zLPc-ROTTUT0qmna_wHvNs="
2019-06-20 15:57:39,500 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:39,500 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}'
2019-06-20 15:57:39,500 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}
2019-06-20 15:57:39,672 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Z0NCL1qvpcPKYTnMDCZVPIfE52hWlf3OZQ5mFX_d2d8=']"
2019-06-20 15:57:39,672 DEBUG e.c.u.SafeUtils [Thread-36] ['Z0NCL1qvpcPKYTnMDCZVPIfE52hWlf3OZQ5mFX_d2d8=']
2019-06-20 15:57:39,672 DEBUG e.c.u.SafeUtils [Thread-36] token:"Z0NCL1qvpcPKYTnMDCZVPIfE52hWlf3OZQ5mFX_d2d8="
2019-06-20 15:57:39,672 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:39,672 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}'
2019-06-20 15:57:39,672 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": []}
2019-06-20 15:57:39,844 DEBUG e.c.u.SafeUtils [Thread-36] message:"['6mu11Jls67vqrj8VBYbOcXoU0Gxp1MC-0YDLTXxqk1A=']"
2019-06-20 15:57:39,845 DEBUG e.c.u.SafeUtils [Thread-36] ['6mu11Jls67vqrj8VBYbOcXoU0Gxp1MC-0YDLTXxqk1A=']
2019-06-20 15:57:39,845 DEBUG e.c.u.SafeUtils [Thread-36] token:"6mu11Jls67vqrj8VBYbOcXoU0Gxp1MC-0YDLTXxqk1A="
2019-06-20 15:57:39,845 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:57:39,845 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:57:39,845 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:57:40,014 DEBUG e.c.u.SafeUtils [Thread-36] message:"['UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=']"
2019-06-20 15:57:40,014 DEBUG e.c.u.SafeUtils [Thread-36] ['UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=']
2019-06-20 15:57:40,014 DEBUG e.c.u.SafeUtils [Thread-36] token:"UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY="
2019-06-20 15:57:40,014 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:40,014 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=","User"]}'
2019-06-20 15:57:40,014 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["UI7Y_CsAz92DBzF4R8yGN_2TsRfChz3ilPM58FBmTJY=","User"]}
2019-06-20 15:57:40,200 DEBUG e.c.u.SafeUtils [Thread-36] message:"['z3rFVKKa8GRruy9qqDd5hcE5qua30Ym4YJI0crbaVT0=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:57:40,200 DEBUG e.c.u.SafeUtils [Thread-36] ['z3rFVKKa8GRruy9qqDd5hcE5qua30Ym4YJI0crbaVT0=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']
2019-06-20 15:57:40,200 DEBUG e.c.u.SafeUtils [Thread-36] token:"z3rFVKKa8GRruy9qqDd5hcE5qua30Ym4YJI0crbaVT0="
2019-06-20 15:57:40,200 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:57:40,200 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:57:40,200 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:57:40,369 DEBUG e.c.u.SafeUtils [Thread-36] message:"['HBtFqLbHpxmCmJWCs4KRPiESjL59Ebl9hXubLKZiBfI=']"
2019-06-20 15:57:40,369 DEBUG e.c.u.SafeUtils [Thread-36] ['HBtFqLbHpxmCmJWCs4KRPiESjL59Ebl9hXubLKZiBfI=']
2019-06-20 15:57:40,369 DEBUG e.c.u.SafeUtils [Thread-36] token:"HBtFqLbHpxmCmJWCs4KRPiESjL59Ebl9hXubLKZiBfI="
2019-06-20 15:57:40,369 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:40,369 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["HBtFqLbHpxmCmJWCs4KRPiESjL59Ebl9hXubLKZiBfI=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:40,369 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["HBtFqLbHpxmCmJWCs4KRPiESjL59Ebl9hXubLKZiBfI=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:40,555 DEBUG e.c.u.SafeUtils [Thread-36] message:"['oi4PDe90M9IVIEwItQ__lB5KweXEd_bfvdL5MUevIS4=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:57:40,555 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:57:40,556 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:40,556 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=","subject":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:40,810 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:57:40,810 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:57:40,810 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:40,810 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:40,984 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:57:40,984 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:57:40,984 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:57:40,984 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:57:40,984 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:40,984 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:41,157 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:57:41,157 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:57:41,158 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:57:41,158 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:57:41,158 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:57:41,158 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:57:41,328 DEBUG e.c.u.SafeUtils [Thread-36] message:"['_JXqyouUcfddTGsxYsZC03lLzdOOm5_LMePdpWsG4n8=']"
2019-06-20 15:57:41,329 DEBUG e.c.u.SafeUtils [Thread-36] ['_JXqyouUcfddTGsxYsZC03lLzdOOm5_LMePdpWsG4n8=']
2019-06-20 15:57:41,329 DEBUG e.c.u.SafeUtils [Thread-36] token:"_JXqyouUcfddTGsxYsZC03lLzdOOm5_LMePdpWsG4n8="
2019-06-20 15:57:41,329 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:41,329 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["_JXqyouUcfddTGsxYsZC03lLzdOOm5_LMePdpWsG4n8=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}'
2019-06-20 15:57:41,329 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["_JXqyouUcfddTGsxYsZC03lLzdOOm5_LMePdpWsG4n8=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}
2019-06-20 15:57:41,506 DEBUG e.c.u.SafeUtils [Thread-36] message:"['gQlICAGQgGp1WvjaDmXgHtAMljh0QNC-H4nx9_rLoKw=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:57:41,506 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:41,506 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:57:41,506 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:57:41,679 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:41,679 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:41,679 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:41,679 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:41,679 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:57:41,679 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:57:41,850 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:41,850 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:41,850 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:41,850 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:41,850 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:57:41,850 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:57:42,161 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:42,161 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:42,161 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:42,161 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:42,161 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}'
2019-06-20 15:57:42,161 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="]}
2019-06-20 15:57:42,333 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:42,333 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:42,333 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:42,333 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:42,333 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:42,333 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:42,511 DEBUG e.c.u.SafeUtils [Thread-36] message:"['KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs=']"
2019-06-20 15:57:42,511 DEBUG e.c.u.SafeUtils [Thread-36] ['KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs=']
2019-06-20 15:57:42,511 DEBUG e.c.u.SafeUtils [Thread-36] token:"KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs="
2019-06-20 15:57:42,511 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:42,511 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs=","ipv4\"192.168.100.1/24\""]}'
2019-06-20 15:57:42,511 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs=","ipv4\"192.168.100.1/24\""]}
2019-06-20 15:57:42,707 DEBUG e.c.u.SafeUtils [Thread-36] message:"['mnshVwYkLeYcI_FG5OjYAS3tts-F29sbAPl2xnIihBY=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:57:42,707 DEBUG e.c.u.SafeUtils [Thread-36] ['mnshVwYkLeYcI_FG5OjYAS3tts-F29sbAPl2xnIihBY=', 'H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']
2019-06-20 15:57:42,707 DEBUG e.c.u.SafeUtils [Thread-36] token:"mnshVwYkLeYcI_FG5OjYAS3tts-F29sbAPl2xnIihBY="
2019-06-20 15:57:42,707 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:42,707 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs="]}'
2019-06-20 15:57:42,707 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["KbNRlbz4UDiDSydzbcO104ALwYlI1ToaNQNzSDEqZbs="]}
2019-06-20 15:57:42,876 DEBUG e.c.u.SafeUtils [Thread-36] message:"['H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']"
2019-06-20 15:57:42,876 DEBUG e.c.u.SafeUtils [Thread-36] ['H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8=']
2019-06-20 15:57:42,876 DEBUG e.c.u.SafeUtils [Thread-36] token:"H82Wnl-v-ClantN4NugQRj4Zv6IGC7quhM22CCINMD8="
2019-06-20 15:57:42,876 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:42,876 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}'
2019-06-20 15:57:42,876 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}
2019-06-20 15:57:43,057 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=',ipv4\"192.168.100.1/24\") }"
2019-06-20 15:57:43,057 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:43,057 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}'
2019-06-20 15:57:43,057 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}
2019-06-20 15:57:43,227 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=',ipv4\"192.168.100.1/24\") }"
2019-06-20 15:57:43,227 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:43,227 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}'
2019-06-20 15:57:43,227 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}
2019-06-20 15:57:43,397 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=',ipv4\"192.168.100.1/24\") }"
2019-06-20 15:57:43,397 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:43,397 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}'
2019-06-20 15:57:43,397 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipv4\"192.168.100.1/24\""]}
2019-06-20 15:57:43,567 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=',ipv4\"192.168.100.1/24\") }"
2019-06-20 15:57:43,567 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:43,567 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:57:43,567 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:57:43,732 DEBUG e.c.u.SafeUtils [Thread-36] message:"['w4eCluuu4Ci17U2RvxDQgTwFJz3spQQKBjLLV0JQmac=']"
2019-06-20 15:57:43,732 DEBUG e.c.u.SafeUtils [Thread-36] ['w4eCluuu4Ci17U2RvxDQgTwFJz3spQQKBjLLV0JQmac=']
2019-06-20 15:57:43,732 DEBUG e.c.u.SafeUtils [Thread-36] token:"w4eCluuu4Ci17U2RvxDQgTwFJz3spQQKBjLLV0JQmac="
2019-06-20 15:57:43,732 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:43,732 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:57:43,732 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:57:43,900 DEBUG e.c.u.SafeUtils [Thread-36] message:"['5b9feYcAoU9WFw7B7Qi_yZ9g_n268PaOq46xzsJTBEg=']"
2019-06-20 15:57:43,900 DEBUG e.c.u.SafeUtils [Thread-36] ['5b9feYcAoU9WFw7B7Qi_yZ9g_n268PaOq46xzsJTBEg=']
2019-06-20 15:57:43,900 DEBUG e.c.u.SafeUtils [Thread-36] token:"5b9feYcAoU9WFw7B7Qi_yZ9g_n268PaOq46xzsJTBEg="
2019-06-20 15:57:43,900 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:43,900 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:57:43,900 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:57:44,070 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tH374Y39HbsbwMSBNDtOx7MEObwShoFP6iDJ8EzdtVM=']"
2019-06-20 15:57:44,070 DEBUG e.c.u.SafeUtils [Thread-36] ['tH374Y39HbsbwMSBNDtOx7MEObwShoFP6iDJ8EzdtVM=']
2019-06-20 15:57:44,070 DEBUG e.c.u.SafeUtils [Thread-36] token:"tH374Y39HbsbwMSBNDtOx7MEObwShoFP6iDJ8EzdtVM="
2019-06-20 15:57:44,070 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:44,070 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}'
2019-06-20 15:57:44,070 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": []}
2019-06-20 15:57:44,242 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ob01qdQApbUtrCYJ3jAeV41NB-u2AR8E-rPx7wLRi_Y=']"
2019-06-20 15:57:44,242 DEBUG e.c.u.SafeUtils [Thread-36] ['ob01qdQApbUtrCYJ3jAeV41NB-u2AR8E-rPx7wLRi_Y=']
2019-06-20 15:57:44,242 DEBUG e.c.u.SafeUtils [Thread-36] token:"ob01qdQApbUtrCYJ3jAeV41NB-u2AR8E-rPx7wLRi_Y="
2019-06-20 15:57:44,242 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:57:44,242 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:57:44,242 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:57:44,420 DEBUG e.c.u.SafeUtils [Thread-36] message:"['A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=']"
2019-06-20 15:57:44,420 DEBUG e.c.u.SafeUtils [Thread-36] ['A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=']
2019-06-20 15:57:44,420 DEBUG e.c.u.SafeUtils [Thread-36] token:"A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I="
2019-06-20 15:57:44,420 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:44,420 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=","User"]}'
2019-06-20 15:57:44,420 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["A4-DS7w0Z9DVvpDCW7AeNCPHDU7rlUhDNo34pUZ8m8I=","User"]}
2019-06-20 15:57:44,598 DEBUG e.c.u.SafeUtils [Thread-36] message:"['RGhliAJHbYBXbARvpMTp-E_3JJgt0gsfvWyh4V1GjPQ=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:57:44,598 DEBUG e.c.u.SafeUtils [Thread-36] ['RGhliAJHbYBXbARvpMTp-E_3JJgt0gsfvWyh4V1GjPQ=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']
2019-06-20 15:57:44,598 DEBUG e.c.u.SafeUtils [Thread-36] token:"RGhliAJHbYBXbARvpMTp-E_3JJgt0gsfvWyh4V1GjPQ="
2019-06-20 15:57:44,598 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:57:44,598 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:57:44,598 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:57:44,768 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Vp-5gFzcYkBh3quhJ7Z3Pae_oB8fl2DZgF1UqfBNRFg=']"
2019-06-20 15:57:44,768 DEBUG e.c.u.SafeUtils [Thread-36] ['Vp-5gFzcYkBh3quhJ7Z3Pae_oB8fl2DZgF1UqfBNRFg=']
2019-06-20 15:57:44,768 DEBUG e.c.u.SafeUtils [Thread-36] token:"Vp-5gFzcYkBh3quhJ7Z3Pae_oB8fl2DZgF1UqfBNRFg="
2019-06-20 15:57:44,768 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:44,768 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Vp-5gFzcYkBh3quhJ7Z3Pae_oB8fl2DZgF1UqfBNRFg=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:44,768 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Vp-5gFzcYkBh3quhJ7Z3Pae_oB8fl2DZgF1UqfBNRFg=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:44,959 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pi88bpyvOl7C5Gcl0nMnm1bMSGVqWPcI2v0Oziwk-XA=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:57:44,959 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:57:44,959 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:44,959 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=","subject":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:45,201 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:57:45,201 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:57:45,201 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:45,202 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:45,368 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:57:45,368 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:57:45,368 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:57:45,368 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:57:45,368 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:45,368 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:45,536 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:57:45,536 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:57:45,536 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:57:45,536 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:57:45,536 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:57:45,536 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:57:45,704 DEBUG e.c.u.SafeUtils [Thread-36] message:"['jlyJp_MDiP7W5Ey3M8XnzU07Td6Q-VNnKGwIpXAB7sI=']"
2019-06-20 15:57:45,704 DEBUG e.c.u.SafeUtils [Thread-36] ['jlyJp_MDiP7W5Ey3M8XnzU07Td6Q-VNnKGwIpXAB7sI=']
2019-06-20 15:57:45,704 DEBUG e.c.u.SafeUtils [Thread-36] token:"jlyJp_MDiP7W5Ey3M8XnzU07Td6Q-VNnKGwIpXAB7sI="
2019-06-20 15:57:45,704 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:45,704 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["jlyJp_MDiP7W5Ey3M8XnzU07Td6Q-VNnKGwIpXAB7sI=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}'
2019-06-20 15:57:45,704 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["jlyJp_MDiP7W5Ey3M8XnzU07Td6Q-VNnKGwIpXAB7sI=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}
2019-06-20 15:57:45,889 DEBUG e.c.u.SafeUtils [Thread-36] message:"['5y0rRFV_kgukWPoVk7ON8PQIhsuYnrScU0LhUo0A9Ng=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:57:45,889 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:45,889 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:57:45,889 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:57:46,058 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:46,059 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:46,059 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:46,059 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:46,059 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:57:46,059 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:57:46,230 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:46,230 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:46,231 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:46,231 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:46,231 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:57:46,231 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:57:46,410 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:46,410 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:46,410 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:46,410 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:46,410 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}'
2019-06-20 15:57:46,410 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="]}
2019-06-20 15:57:46,606 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:46,606 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:46,606 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:46,606 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:46,606 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:46,606 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:46,786 DEBUG e.c.u.SafeUtils [Thread-36] message:"['1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc=']"
2019-06-20 15:57:46,786 DEBUG e.c.u.SafeUtils [Thread-36] ['1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc=']
2019-06-20 15:57:46,786 DEBUG e.c.u.SafeUtils [Thread-36] token:"1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc="
2019-06-20 15:57:46,786 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:46,786 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc=","ipv4\"192.168.120.1/24\""]}'
2019-06-20 15:57:46,786 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc=","ipv4\"192.168.120.1/24\""]}
2019-06-20 15:57:46,968 DEBUG e.c.u.SafeUtils [Thread-36] message:"['WtFVwZ-R2j9-afN0KIqa5Xay4mtXDoQFlNp7QSO1Hdc=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:57:46,968 DEBUG e.c.u.SafeUtils [Thread-36] ['WtFVwZ-R2j9-afN0KIqa5Xay4mtXDoQFlNp7QSO1Hdc=', 'bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']
2019-06-20 15:57:46,968 DEBUG e.c.u.SafeUtils [Thread-36] token:"WtFVwZ-R2j9-afN0KIqa5Xay4mtXDoQFlNp7QSO1Hdc="
2019-06-20 15:57:46,968 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:46,968 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc="]}'
2019-06-20 15:57:46,968 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["1_Cj78rAzC22N2go1AIuT4CMGLXH9ukDinFv2oUWJBc="]}
2019-06-20 15:57:47,135 DEBUG e.c.u.SafeUtils [Thread-36] message:"['bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']"
2019-06-20 15:57:47,135 DEBUG e.c.u.SafeUtils [Thread-36] ['bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34=']
2019-06-20 15:57:47,135 DEBUG e.c.u.SafeUtils [Thread-36] token:"bX8LPdWU_hKr9PL4OFePpdYXvdjaxk9LUSdvnTsEN34="
2019-06-20 15:57:47,135 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:47,135 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}'
2019-06-20 15:57:47,135 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}
2019-06-20 15:57:47,315 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=',ipv4\"192.168.120.1/24\") }"
2019-06-20 15:57:47,316 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:47,316 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}'
2019-06-20 15:57:47,316 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}
2019-06-20 15:57:47,494 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=',ipv4\"192.168.120.1/24\") }"
2019-06-20 15:57:47,494 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:47,495 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}'
2019-06-20 15:57:47,495 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}
2019-06-20 15:57:47,666 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=',ipv4\"192.168.120.1/24\") }"
2019-06-20 15:57:47,666 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:47,666 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}'
2019-06-20 15:57:47,666 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipv4\"192.168.120.1/24\""]}
2019-06-20 15:57:47,838 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=',ipv4\"192.168.120.1/24\") }"
2019-06-20 15:57:47,838 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:47,838 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:57:47,838 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:57:48,007 DEBUG e.c.u.SafeUtils [Thread-36] message:"['0wPYheRyJ_1w2hsXxSMqrLEJCsj5ki2Oc4aWpFVxM9s=']"
2019-06-20 15:57:48,007 DEBUG e.c.u.SafeUtils [Thread-36] ['0wPYheRyJ_1w2hsXxSMqrLEJCsj5ki2Oc4aWpFVxM9s=']
2019-06-20 15:57:48,007 DEBUG e.c.u.SafeUtils [Thread-36] token:"0wPYheRyJ_1w2hsXxSMqrLEJCsj5ki2Oc4aWpFVxM9s="
2019-06-20 15:57:48,007 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:48,007 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:57:48,007 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:57:48,175 DEBUG e.c.u.SafeUtils [Thread-36] message:"['YoRkzJoN6It7y7CAuxYrwAoyBTjPPhGUCaACUk-iqnM=']"
2019-06-20 15:57:48,175 DEBUG e.c.u.SafeUtils [Thread-36] ['YoRkzJoN6It7y7CAuxYrwAoyBTjPPhGUCaACUk-iqnM=']
2019-06-20 15:57:48,175 DEBUG e.c.u.SafeUtils [Thread-36] token:"YoRkzJoN6It7y7CAuxYrwAoyBTjPPhGUCaACUk-iqnM="
2019-06-20 15:57:48,175 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:48,175 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:57:48,175 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:57:48,345 DEBUG e.c.u.SafeUtils [Thread-36] message:"['iYNsajBs11xbQ3GlNBWW_sY5teEyctDy-L5-RVtO3zg=']"
2019-06-20 15:57:48,345 DEBUG e.c.u.SafeUtils [Thread-36] ['iYNsajBs11xbQ3GlNBWW_sY5teEyctDy-L5-RVtO3zg=']
2019-06-20 15:57:48,345 DEBUG e.c.u.SafeUtils [Thread-36] token:"iYNsajBs11xbQ3GlNBWW_sY5teEyctDy-L5-RVtO3zg="
2019-06-20 15:57:48,345 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:48,345 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}'
2019-06-20 15:57:48,345 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": []}
2019-06-20 15:57:48,523 DEBUG e.c.u.SafeUtils [Thread-36] message:"['8PcvyNOINX72YTAcdxZQ0ngg-4EwQ2mMh8oDy9QMHdk=']"
2019-06-20 15:57:48,523 DEBUG e.c.u.SafeUtils [Thread-36] ['8PcvyNOINX72YTAcdxZQ0ngg-4EwQ2mMh8oDy9QMHdk=']
2019-06-20 15:57:48,523 DEBUG e.c.u.SafeUtils [Thread-36] token:"8PcvyNOINX72YTAcdxZQ0ngg-4EwQ2mMh8oDy9QMHdk="
2019-06-20 15:57:48,523 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:57:48,523 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:57:48,523 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:57:48,703 DEBUG e.c.u.SafeUtils [Thread-36] message:"['MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=']"
2019-06-20 15:57:48,703 DEBUG e.c.u.SafeUtils [Thread-36] ['MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=']
2019-06-20 15:57:48,703 DEBUG e.c.u.SafeUtils [Thread-36] token:"MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4="
2019-06-20 15:57:48,704 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:48,704 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=","User"]}'
2019-06-20 15:57:48,704 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["MLpzuMJUz2YgA9k6AT2a5rxsN2h44jjrpEfwIkUNCF4=","User"]}
2019-06-20 15:57:48,895 DEBUG e.c.u.SafeUtils [Thread-36] message:"['QwT-mYscPbVJyxgHoGH9Z1351HgtEp4yF8Dmf_8BUT4=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:57:48,895 DEBUG e.c.u.SafeUtils [Thread-36] ['QwT-mYscPbVJyxgHoGH9Z1351HgtEp4yF8Dmf_8BUT4=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']
2019-06-20 15:57:48,895 DEBUG e.c.u.SafeUtils [Thread-36] token:"QwT-mYscPbVJyxgHoGH9Z1351HgtEp4yF8Dmf_8BUT4="
2019-06-20 15:57:48,895 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:57:48,895 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:57:48,895 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:57:49,071 DEBUG e.c.u.SafeUtils [Thread-36] message:"['FmJU9DPto9ZeJBfZE_XU80gtE4uDOxPfqsoZ0PPl5Ww=']"
2019-06-20 15:57:49,071 DEBUG e.c.u.SafeUtils [Thread-36] ['FmJU9DPto9ZeJBfZE_XU80gtE4uDOxPfqsoZ0PPl5Ww=']
2019-06-20 15:57:49,071 DEBUG e.c.u.SafeUtils [Thread-36] token:"FmJU9DPto9ZeJBfZE_XU80gtE4uDOxPfqsoZ0PPl5Ww="
2019-06-20 15:57:49,071 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:49,071 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["FmJU9DPto9ZeJBfZE_XU80gtE4uDOxPfqsoZ0PPl5Ww=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:49,071 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["FmJU9DPto9ZeJBfZE_XU80gtE4uDOxPfqsoZ0PPl5Ww=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:49,258 DEBUG e.c.u.SafeUtils [Thread-36] message:"['95sauUCZ272WqUO12OJg958IPHYLOWmogCrSxZFdKZQ=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:57:49,259 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:57:49,259 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:49,259 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=","subject":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:49,509 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:57:49,509 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:57:49,509 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:49,509 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:49,682 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:57:49,682 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:57:49,682 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:57:49,682 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:57:49,682 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:49,682 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:49,855 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:57:49,855 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:57:49,855 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:57:49,855 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:57:49,855 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:57:49,855 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:57:50,026 DEBUG e.c.u.SafeUtils [Thread-36] message:"['kytztzWAKLYXxmnYuL1Or52t-qlZo_yd02qYhlhr1FM=']"
2019-06-20 15:57:50,026 DEBUG e.c.u.SafeUtils [Thread-36] ['kytztzWAKLYXxmnYuL1Or52t-qlZo_yd02qYhlhr1FM=']
2019-06-20 15:57:50,026 DEBUG e.c.u.SafeUtils [Thread-36] token:"kytztzWAKLYXxmnYuL1Or52t-qlZo_yd02qYhlhr1FM="
2019-06-20 15:57:50,026 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:50,027 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["kytztzWAKLYXxmnYuL1Or52t-qlZo_yd02qYhlhr1FM=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}'
2019-06-20 15:57:50,027 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["kytztzWAKLYXxmnYuL1Or52t-qlZo_yd02qYhlhr1FM=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}
2019-06-20 15:57:50,215 DEBUG e.c.u.SafeUtils [Thread-36] message:"['cOTxouHpUye2ZbeSm4W4JquHmeo-PjQSdS2RmOTiDhw=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:57:50,215 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:50,215 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:57:50,215 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:57:50,383 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:50,383 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:50,383 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:50,383 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:50,384 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:57:50,384 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:57:50,569 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:50,569 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:50,569 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:50,569 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:50,569 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:57:50,569 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:57:50,741 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:50,741 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:50,741 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:50,741 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:50,741 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}'
2019-06-20 15:57:50,741 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="]}
2019-06-20 15:57:50,912 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:50,912 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:50,912 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:50,912 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:50,912 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:50,912 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:51,084 DEBUG e.c.u.SafeUtils [Thread-36] message:"['_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE=']"
2019-06-20 15:57:51,084 DEBUG e.c.u.SafeUtils [Thread-36] ['_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE=']
2019-06-20 15:57:51,084 DEBUG e.c.u.SafeUtils [Thread-36] token:"_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE="
2019-06-20 15:57:51,084 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:51,084 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE=","ipv4\"192.168.140.1/24\""]}'
2019-06-20 15:57:51,084 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE=","ipv4\"192.168.140.1/24\""]}
2019-06-20 15:57:51,267 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xPNn74YWm4by1umWmxvaN3I3ca8whOGRTn0www7w2Bo=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:57:51,267 DEBUG e.c.u.SafeUtils [Thread-36] ['xPNn74YWm4by1umWmxvaN3I3ca8whOGRTn0www7w2Bo=', 'B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']
2019-06-20 15:57:51,267 DEBUG e.c.u.SafeUtils [Thread-36] token:"xPNn74YWm4by1umWmxvaN3I3ca8whOGRTn0www7w2Bo="
2019-06-20 15:57:51,267 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:51,267 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE="]}'
2019-06-20 15:57:51,267 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["_oLgbSgk4UNIE56xTDMf24HM_zQeSITSVGnO56cTivE="]}
2019-06-20 15:57:51,435 DEBUG e.c.u.SafeUtils [Thread-36] message:"['B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']"
2019-06-20 15:57:51,435 DEBUG e.c.u.SafeUtils [Thread-36] ['B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ=']
2019-06-20 15:57:51,435 DEBUG e.c.u.SafeUtils [Thread-36] token:"B45PyN6vS14w5H981pJOsIaPQFrt14ndB0IWJW1DffQ="
2019-06-20 15:57:51,435 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:51,435 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}'
2019-06-20 15:57:51,435 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}
2019-06-20 15:57:51,616 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=',ipv4\"192.168.140.1/24\") }"
2019-06-20 15:57:51,617 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:51,617 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}'
2019-06-20 15:57:51,617 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}
2019-06-20 15:57:51,790 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=',ipv4\"192.168.140.1/24\") }"
2019-06-20 15:57:51,790 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:51,791 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}'
2019-06-20 15:57:51,791 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}
2019-06-20 15:57:51,963 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=',ipv4\"192.168.140.1/24\") }"
2019-06-20 15:57:51,963 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:51,963 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}'
2019-06-20 15:57:51,963 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","ipv4\"192.168.140.1/24\""]}
2019-06-20 15:57:52,137 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=',ipv4\"192.168.140.1/24\") }"
2019-06-20 15:57:52,137 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:52,137 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:57:52,137 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:57:52,321 DEBUG e.c.u.SafeUtils [Thread-36] message:"['SSjW3rqyZLpbDWIBRcIZ1HOZ0ktjla9MeKcPi4REqkU=']"
2019-06-20 15:57:52,321 DEBUG e.c.u.SafeUtils [Thread-36] ['SSjW3rqyZLpbDWIBRcIZ1HOZ0ktjla9MeKcPi4REqkU=']
2019-06-20 15:57:52,321 DEBUG e.c.u.SafeUtils [Thread-36] token:"SSjW3rqyZLpbDWIBRcIZ1HOZ0ktjla9MeKcPi4REqkU="
2019-06-20 15:57:52,321 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:52,321 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:57:52,321 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:57:52,490 DEBUG e.c.u.SafeUtils [Thread-36] message:"['WHVHxVZS9AjlpK0xcU5PvGclc6UhIhsCK5-uWpvlr6c=']"
2019-06-20 15:57:52,490 DEBUG e.c.u.SafeUtils [Thread-36] ['WHVHxVZS9AjlpK0xcU5PvGclc6UhIhsCK5-uWpvlr6c=']
2019-06-20 15:57:52,490 DEBUG e.c.u.SafeUtils [Thread-36] token:"WHVHxVZS9AjlpK0xcU5PvGclc6UhIhsCK5-uWpvlr6c="
2019-06-20 15:57:52,491 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:52,491 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:57:52,491 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:57:52,665 DEBUG e.c.u.SafeUtils [Thread-36] message:"['XZT5ICgZ3jyuUIqc-jRXVBjp4AKhFLWRDXlpvdetNlI=']"
2019-06-20 15:57:52,665 DEBUG e.c.u.SafeUtils [Thread-36] ['XZT5ICgZ3jyuUIqc-jRXVBjp4AKhFLWRDXlpvdetNlI=']
2019-06-20 15:57:52,665 DEBUG e.c.u.SafeUtils [Thread-36] token:"XZT5ICgZ3jyuUIqc-jRXVBjp4AKhFLWRDXlpvdetNlI="
2019-06-20 15:57:52,665 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:52,665 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}'
2019-06-20 15:57:52,665 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": []}
2019-06-20 15:57:52,834 DEBUG e.c.u.SafeUtils [Thread-36] message:"['l0TIXO26cs_dbsdrbMm1IDZuM7zLyxtCLvDSy_fnnI8=']"
2019-06-20 15:57:52,834 DEBUG e.c.u.SafeUtils [Thread-36] ['l0TIXO26cs_dbsdrbMm1IDZuM7zLyxtCLvDSy_fnnI8=']
2019-06-20 15:57:52,834 DEBUG e.c.u.SafeUtils [Thread-36] token:"l0TIXO26cs_dbsdrbMm1IDZuM7zLyxtCLvDSy_fnnI8="
2019-06-20 15:57:52,834 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserEndorsement
2019-06-20 15:57:52,834 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserEndorsement -H "Content-Type:application/json" -d '{"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:57:52,834 DEBUG e.c.u.SafeUtils [Thread-36] postUserEndorsement  {"principal": "FaMf75fikuEd_-Fw8C6Lj97sVZP9d75VH1kfkA4dUQE=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:57:53,004 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=']"
2019-06-20 15:57:53,004 DEBUG e.c.u.SafeUtils [Thread-36] ['xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=']
2019-06-20 15:57:53,004 DEBUG e.c.u.SafeUtils [Thread-36] token:"xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o="
2019-06-20 15:57:53,004 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:53,004 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=","User"]}'
2019-06-20 15:57:53,004 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["xcm-FbNf-SCa6WQ70UZcg32X8hklTf_KKfW34xIFw8o=","User"]}
2019-06-20 15:57:53,192 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ZLzQd1bfqT9-pAzlxcn5NziqASSDMYbvaj7s48c602Y=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:57:53,192 DEBUG e.c.u.SafeUtils [Thread-36] ['ZLzQd1bfqT9-pAzlxcn5NziqASSDMYbvaj7s48c602Y=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']
2019-06-20 15:57:53,192 DEBUG e.c.u.SafeUtils [Thread-36] token:"ZLzQd1bfqT9-pAzlxcn5NziqASSDMYbvaj7s48c602Y="
2019-06-20 15:57:53,192 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postProjectMembership
2019-06-20 15:57:53,192 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postProjectMembership -H "Content-Type:application/json" -d '{"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}'
2019-06-20 15:57:53,192 DEBUG e.c.u.SafeUtils [Thread-36] postProjectMembership  {"principal": "yW9sKynNCDRiWoB0h6j-GsDYfo4F7PX0-_7tZIFFLwc=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","true"]}
2019-06-20 15:57:53,364 DEBUG e.c.u.SafeUtils [Thread-36] message:"['x32k7HWGgfeaoALLP16ZBTlJRXrxqlStx2SgaN_r_Ek=']"
2019-06-20 15:57:53,364 DEBUG e.c.u.SafeUtils [Thread-36] ['x32k7HWGgfeaoALLP16ZBTlJRXrxqlStx2SgaN_r_Ek=']
2019-06-20 15:57:53,364 DEBUG e.c.u.SafeUtils [Thread-36] token:"x32k7HWGgfeaoALLP16ZBTlJRXrxqlStx2SgaN_r_Ek="
2019-06-20 15:57:53,364 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:53,364 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["x32k7HWGgfeaoALLP16ZBTlJRXrxqlStx2SgaN_r_Ek=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:53,364 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["x32k7HWGgfeaoALLP16ZBTlJRXrxqlStx2SgaN_r_Ek=","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:53,542 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Uowh6-3zbFQ-zhEf27EaiZ59aybdzmjIFUO-QQWJniE=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:57:53,542 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/createSlice
2019-06-20 15:57:53,542 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/createSlice -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}'
2019-06-20 15:57:53,542 DEBUG e.c.u.SafeUtils [Thread-36] createSlice  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "bearerRef":"DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=","subject":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","methodParams": ["SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1"]}
2019-06-20 15:57:53,786 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':approveSlice('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1') }"
2019-06-20 15:57:53,787 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceControlSet
2019-06-20 15:57:53,787 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceControlSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:53,787 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceControlSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:53,955 DEBUG e.c.u.SafeUtils [Thread-36] message:"['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']"
2019-06-20 15:57:53,955 DEBUG e.c.u.SafeUtils [Thread-36] ['rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=']
2019-06-20 15:57:53,955 DEBUG e.c.u.SafeUtils [Thread-36] token:"rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk="
2019-06-20 15:57:53,955 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet
2019-06-20 15:57:53,956 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postStandardSliceDefaultPrivilegeSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}'
2019-06-20 15:57:53,956 DEBUG e.c.u.SafeUtils [Thread-36] postStandardSliceDefaultPrivilegeSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": []}
2019-06-20 15:57:54,123 DEBUG e.c.u.SafeUtils [Thread-36] message:"['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']"
2019-06-20 15:57:54,123 DEBUG e.c.u.SafeUtils [Thread-36] ['xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs=']
2019-06-20 15:57:54,123 DEBUG e.c.u.SafeUtils [Thread-36] token:"xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="
2019-06-20 15:57:54,123 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postSliceSet
2019-06-20 15:57:54,123 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postSliceSet -H "Content-Type:application/json" -d '{"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}'
2019-06-20 15:57:54,123 DEBUG e.c.u.SafeUtils [Thread-36] postSliceSet  {"principal": "vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2","SF5x9ObjJWzzTBIn0aachXlIEbcOq7hkJdjbJuyoLfA=:project1","rheYLluCEYSDJZoma-vMAaJEkIvvbM126Zo09iiSfJk=","xhHtC3LZY_rWJMFy7ND_VH7bKT6pETBtfEVISgsnUXs="]}
2019-06-20 15:57:54,308 DEBUG e.c.u.SafeUtils [Thread-36] message:"['ha0wuc9zVebAqzFPaf16M8uN55anPWeP6OouHB4LYsI=']"
2019-06-20 15:57:54,309 DEBUG e.c.u.SafeUtils [Thread-36] ['ha0wuc9zVebAqzFPaf16M8uN55anPWeP6OouHB4LYsI=']
2019-06-20 15:57:54,309 DEBUG e.c.u.SafeUtils [Thread-36] token:"ha0wuc9zVebAqzFPaf16M8uN55anPWeP6OouHB4LYsI="
2019-06-20 15:57:54,309 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/passDelegation
2019-06-20 15:57:54,309 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/passDelegation -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["ha0wuc9zVebAqzFPaf16M8uN55anPWeP6OouHB4LYsI=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}'
2019-06-20 15:57:54,309 DEBUG e.c.u.SafeUtils [Thread-36] passDelegation  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["ha0wuc9zVebAqzFPaf16M8uN55anPWeP6OouHB4LYsI=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}
2019-06-20 15:57:54,496 DEBUG e.c.u.SafeUtils [Thread-36] message:"['2L66-_HJCeIE2hgc1tTcXBIGaUmlC4P3UBM0FFBZZ74=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:57:54,496 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:54,496 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:57:54,496 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:57:54,668 DEBUG e.c.u.SafeUtils [Thread-36] message:"['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']"
2019-06-20 15:57:54,668 DEBUG e.c.u.SafeUtils [Thread-36] ['tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y=']
2019-06-20 15:57:54,668 DEBUG e.c.u.SafeUtils [Thread-36] token:"tXcHIp-3r1zDFF-svHP_giWo3QOkLuSUoyOxr9J6A8Y="
2019-06-20 15:57:54,668 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:54,668 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:57:54,668 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:57:54,843 DEBUG e.c.u.SafeUtils [Thread-36] message:"['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']"
2019-06-20 15:57:54,843 DEBUG e.c.u.SafeUtils [Thread-36] ['v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8=']
2019-06-20 15:57:54,843 DEBUG e.c.u.SafeUtils [Thread-36] token:"v1VL9tVnb747vNGAEK31PJcuqeCkXdZsdiXmE1i1XG8="
2019-06-20 15:57:54,843 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:54,843 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:57:54,843 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:57:55,011 DEBUG e.c.u.SafeUtils [Thread-36] message:"['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']"
2019-06-20 15:57:55,012 DEBUG e.c.u.SafeUtils [Thread-36] ['7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU=']
2019-06-20 15:57:55,012 DEBUG e.c.u.SafeUtils [Thread-36] token:"7Q4JWutqyMT23XWv18Ose3s3jz28bCBz1SlvyBz0hqU="
2019-06-20 15:57:55,012 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postUserAclEntry
2019-06-20 15:57:55,012 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postUserAclEntry -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}'
2019-06-20 15:57:55,012 DEBUG e.c.u.SafeUtils [Thread-36] postUserAclEntry  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="]}
2019-06-20 15:57:55,180 DEBUG e.c.u.SafeUtils [Thread-36] message:"['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']"
2019-06-20 15:57:55,180 DEBUG e.c.u.SafeUtils [Thread-36] ['nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I=']
2019-06-20 15:57:55,180 DEBUG e.c.u.SafeUtils [Thread-36] token:"nOLatyvf2QCfuAyM2wn0aBUVTZbEjpVWv1zvxDIkH2I="
2019-06-20 15:57:55,181 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postIPAllocate
2019-06-20 15:57:55,181 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postIPAllocate -H "Content-Type:application/json" -d '{"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}'
2019-06-20 15:57:55,181 DEBUG e.c.u.SafeUtils [Thread-36] postIPAllocate  {"principal": "FcHzu-wG1BEHYBljyKf-4l9H3mFqsD2IOObzrhq2KcE=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\"","ipv4\"192.1.1.1/24\""]}
2019-06-20 15:57:55,355 DEBUG e.c.u.SafeUtils [Thread-36] message:"['vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY=']"
2019-06-20 15:57:55,355 DEBUG e.c.u.SafeUtils [Thread-36] ['vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY=']
2019-06-20 15:57:55,355 DEBUG e.c.u.SafeUtils [Thread-36] token:"vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY="
2019-06-20 15:57:55,355 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postDlgToken
2019-06-20 15:57:55,355 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postDlgToken -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY=","ipv4\"192.168.160.1/24\""]}'
2019-06-20 15:57:55,355 DEBUG e.c.u.SafeUtils [Thread-36] postDlgToken  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY=","ipv4\"192.168.160.1/24\""]}
2019-06-20 15:57:55,539 DEBUG e.c.u.SafeUtils [Thread-36] message:"['pZebArWUdOoktGH1TY17LjaRTRBm-Brp7fIDipku7FM=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:57:55,539 DEBUG e.c.u.SafeUtils [Thread-36] ['pZebArWUdOoktGH1TY17LjaRTRBm-Brp7fIDipku7FM=', 'DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']
2019-06-20 15:57:55,539 DEBUG e.c.u.SafeUtils [Thread-36] token:"pZebArWUdOoktGH1TY17LjaRTRBm-Brp7fIDipku7FM="
2019-06-20 15:57:55,539 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/updateSubjectSet
2019-06-20 15:57:55,539 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/updateSubjectSet -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY="]}'
2019-06-20 15:57:55,539 DEBUG e.c.u.SafeUtils [Thread-36] updateSubjectSet  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["vX4ucKRPZlT3FWw4VNV8cMiulGuj3_IG64BUWgDfJGY="]}
2019-06-20 15:57:55,717 DEBUG e.c.u.SafeUtils [Thread-36] message:"['DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']"
2019-06-20 15:57:55,717 DEBUG e.c.u.SafeUtils [Thread-36] ['DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk=']
2019-06-20 15:57:55,718 DEBUG e.c.u.SafeUtils [Thread-36] token:"DWV7JpPMRbHlTAdwZguk18WMcTiRVM0kk8gRhfHIcjk="
2019-06-20 15:57:55,718 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:55,718 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}'
2019-06-20 15:57:55,718 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}
2019-06-20 15:57:55,903 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=',ipv4\"192.168.160.1/24\") }"
2019-06-20 15:57:55,903 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:55,903 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}'
2019-06-20 15:57:55,903 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}
2019-06-20 15:57:56,078 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=',ipv4\"192.168.160.1/24\") }"
2019-06-20 15:57:56,078 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:56,079 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}'
2019-06-20 15:57:56,079 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}
2019-06-20 15:57:56,249 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=',ipv4\"192.168.160.1/24\") }"
2019-06-20 15:57:56,249 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeOwnPrefix
2019-06-20 15:57:56,249 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeOwnPrefix -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}'
2019-06-20 15:57:56,249 DEBUG e.c.u.SafeUtils [Thread-36] authorizeOwnPrefix  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","ipv4\"192.168.160.1/24\""]}
2019-06-20 15:57:56,423 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':ownPrefix('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=',ipv4\"192.168.160.1/24\") }"
2019-06-20 15:57:56,423 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerConnectionPolicy
2019-06-20 15:57:56,423 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerConnectionPolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:57:56,423 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerConnectionPolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:57:56,592 DEBUG e.c.u.SafeUtils [Thread-36] message:"['avobVqaxMi9Ee7FN1he2ddZuDBnkpA4g761htK8s1QI=']"
2019-06-20 15:57:56,592 DEBUG e.c.u.SafeUtils [Thread-36] ['avobVqaxMi9Ee7FN1he2ddZuDBnkpA4g761htK8s1QI=']
2019-06-20 15:57:56,592 DEBUG e.c.u.SafeUtils [Thread-36] token:"avobVqaxMi9Ee7FN1he2ddZuDBnkpA4g761htK8s1QI="
2019-06-20 15:57:56,592 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postTagPrivilegePolicy
2019-06-20 15:57:56,592 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postTagPrivilegePolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:57:56,592 DEBUG e.c.u.SafeUtils [Thread-36] postTagPrivilegePolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:57:56,760 DEBUG e.c.u.SafeUtils [Thread-36] message:"['Qp5LbVyYM-DiRWyj0mP3NP259LgfvEv-LH9vGIM_Nt4=']"
2019-06-20 15:57:56,760 DEBUG e.c.u.SafeUtils [Thread-36] ['Qp5LbVyYM-DiRWyj0mP3NP259LgfvEv-LH9vGIM_Nt4=']
2019-06-20 15:57:56,760 DEBUG e.c.u.SafeUtils [Thread-36] token:"Qp5LbVyYM-DiRWyj0mP3NP259LgfvEv-LH9vGIM_Nt4="
2019-06-20 15:57:56,760 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postCustomerPolicy
2019-06-20 15:57:56,760 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postCustomerPolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:57:56,760 DEBUG e.c.u.SafeUtils [Thread-36] postCustomerPolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:57:56,953 DEBUG e.c.u.SafeUtils [Thread-36] message:"['zwf7UvKelLHe26ecxFIENWc9lIdTBdekBXcWqAi-SSY=']"
2019-06-20 15:57:56,953 DEBUG e.c.u.SafeUtils [Thread-36] ['zwf7UvKelLHe26ecxFIENWc9lIdTBdekBXcWqAi-SSY=']
2019-06-20 15:57:56,953 DEBUG e.c.u.SafeUtils [Thread-36] token:"zwf7UvKelLHe26ecxFIENWc9lIdTBdekBXcWqAi-SSY="
2019-06-20 15:57:56,953 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/postAuthorizeASPolicy
2019-06-20 15:57:56,953 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/postAuthorizeASPolicy -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}'
2019-06-20 15:57:56,953 DEBUG e.c.u.SafeUtils [Thread-36] postAuthorizeASPolicy  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": []}
2019-06-20 15:57:57,121 DEBUG e.c.u.SafeUtils [Thread-36] message:"['9nQREga9hbneaVKMlCjeJpp8nJbzp4d__YezE-mff4Y=']"
2019-06-20 15:57:57,121 DEBUG e.c.u.SafeUtils [Thread-36] ['9nQREga9hbneaVKMlCjeJpp8nJbzp4d__YezE-mff4Y=']
2019-06-20 15:57:57,121 DEBUG e.c.u.SafeUtils [Thread-36] token:"9nQREga9hbneaVKMlCjeJpp8nJbzp4d__YezE-mff4Y="
2019-06-20 15:57:57,121 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:57,121 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}'
2019-06-20 15:57:57,121 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}
2019-06-20 15:57:57,330 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':approveStitchByUID('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1') }"
2019-06-20 15:57:57,330 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:57,330 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}'
2019-06-20 15:57:57,330 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}
2019-06-20 15:57:57,522 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':approveStitchByUID('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1') }"
2019-06-20 15:57:57,522 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:57,522 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}'
2019-06-20 15:57:57,522 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}
2019-06-20 15:57:57,711 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':approveStitchByUID('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1') }"
2019-06-20 15:57:57,711 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:57,711 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}'
2019-06-20 15:57:57,711 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}
2019-06-20 15:57:57,905 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':approveStitchByUID('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1') }"
2019-06-20 15:57:57,905 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:57,905 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}'
2019-06-20 15:57:57,905 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}
2019-06-20 15:57:58,103 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':approveStitchByUID('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1') }"
2019-06-20 15:57:58,103 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:58,103 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}'
2019-06-20 15:57:58,103 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}
2019-06-20 15:57:58,290 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':approveStitchByUID('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1') }"
2019-06-20 15:57:58,290 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:58,290 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}'
2019-06-20 15:57:58,290 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}
2019-06-20 15:57:58,479 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':approveStitchByUID('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1') }"
2019-06-20 15:57:58,479 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:58,479 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}'
2019-06-20 15:57:58,479 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}
2019-06-20 15:57:58,665 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':approveStitchByUID('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1') }"
2019-06-20 15:57:58,665 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:58,665 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}'
2019-06-20 15:57:58,665 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}
2019-06-20 15:57:58,859 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':approveStitchByUID('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2') }"
2019-06-20 15:57:58,859 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:58,859 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}'
2019-06-20 15:57:58,859 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}
2019-06-20 15:57:59,043 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':approveStitchByUID('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2') }"
2019-06-20 15:57:59,043 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:59,043 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}'
2019-06-20 15:57:59,043 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}
2019-06-20 15:57:59,233 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':approveStitchByUID('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2') }"
2019-06-20 15:57:59,233 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:59,233 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}'
2019-06-20 15:57:59,233 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}
2019-06-20 15:57:59,423 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':approveStitchByUID('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2') }"
2019-06-20 15:57:59,423 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:59,423 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}'
2019-06-20 15:57:59,423 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}
2019-06-20 15:57:59,611 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':approveStitchByUID('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2') }"
2019-06-20 15:57:59,611 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:59,611 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}'
2019-06-20 15:57:59,611 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}
2019-06-20 15:57:59,800 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':approveStitchByUID('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2') }"
2019-06-20 15:57:59,800 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:59,800 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}'
2019-06-20 15:57:59,800 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}
2019-06-20 15:57:59,987 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':approveStitchByUID('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2') }"
2019-06-20 15:57:59,987 DEBUG e.c.u.SafeUtils [Thread-36] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 15:57:59,987 INFO e.c.u.SafeUtils [Thread-36] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}'
2019-06-20 15:57:59,987 DEBUG e.c.u.SafeUtils [Thread-36] authorizeStitchByUID  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2"]}
2019-06-20 15:58:00,181 DEBUG e.c.u.SafeUtils [Thread-36] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':approveStitchByUID('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-2') }"
2019-06-20 15:58:00,181 DEBUG s.m.AuthorityMockMultiSdx [Thread-36] safe preparation made
2019-06-20 15:58:00,181 DEBUG e.s.c.SliceHelper [Thread-7] Finished checking prerequisites
2019-06-20 15:58:00,188 DEBUG e.s.c.SliceHelper [Thread-138] 192.168.10.1/24
2019-06-20 15:58:00,188 DEBUG e.s.c.SliceHelper [Thread-139] 192.168.10.1/24
2019-06-20 15:58:00,188 DEBUG e.s.c.SliceHelper [Thread-140] 192.168.10.1/24
2019-06-20 15:58:00,188 DEBUG e.s.c.SliceHelper [Thread-139] 192.168.30.1/24
2019-06-20 15:58:00,188 DEBUG e.s.c.SliceHelper [Thread-137] 192.168.10.1/24
2019-06-20 15:58:00,188 DEBUG e.s.c.SliceHelper [Thread-138] 192.168.20.1/24
2019-06-20 15:58:00,188 DEBUG e.s.c.SliceHelper [Thread-140] 192.168.40.1/24
2019-06-20 15:58:00,189 DEBUG e.s.c.SliceHelper [Thread-137] 192.168.10.1/24
2019-06-20 15:58:00,195 INFO e.s.s.e.ExoSliceManager [Thread-140] create c3-tc
2019-06-20 15:58:00,195 INFO e.s.s.e.ExoSliceManager [Thread-138] create c1-tc
2019-06-20 15:58:00,195 INFO e.s.s.e.ExoSliceManager [Thread-139] create c2-tc
2019-06-20 15:58:00,195 INFO e.s.s.e.ExoSliceManager [Thread-137] create c0-tc
2019-06-20 15:58:00,239 DEBUG e.s.s.e.ExoSliceManager [Thread-137] Adding new compute node CNode1 to slice c0-tc
2019-06-20 15:58:00,239 DEBUG e.s.s.e.ExoSliceManager [Thread-138] Adding new compute node CNode1 to slice c1-tc
2019-06-20 15:58:00,243 DEBUG e.s.s.e.ExoSliceManager [Thread-140] Adding new compute node CNode1 to slice c3-tc
2019-06-20 15:58:00,246 DEBUG e.s.s.e.ExoSliceManager [Thread-139] Adding new compute node CNode1 to slice c2-tc
2019-06-20 15:58:35,106 DEBUG e.s.s.e.ExoSliceManager [Thread-137] Unable to create slice: ERROR: duplicate slice urn c0-tc
2019-06-20 15:58:35,106 WARN e.s.s.e.ExoSliceManager [Thread-137] Slice commit failed: sleeping for 10 seconds. 
2019-06-20 15:58:35,112 DEBUG e.s.s.e.ExoSliceManager [Thread-140] Unable to create slice: ERROR: duplicate slice urn c3-tc
2019-06-20 15:58:35,112 WARN e.s.s.e.ExoSliceManager [Thread-140] Slice commit failed: sleeping for 10 seconds. 
2019-06-20 15:58:35,115 DEBUG e.s.s.e.ExoSliceManager [Thread-138] Unable to create slice: ERROR: duplicate slice urn c1-tc
2019-06-20 15:58:35,115 WARN e.s.s.e.ExoSliceManager [Thread-138] Slice commit failed: sleeping for 10 seconds. 
2019-06-20 15:58:35,115 DEBUG e.s.s.e.ExoSliceManager [Thread-139] Unable to create slice: ERROR: duplicate slice urn c2-tc
2019-06-20 15:58:35,115 WARN e.s.s.e.ExoSliceManager [Thread-139] Slice commit failed: sleeping for 10 seconds. 
2019-06-20 15:58:48,754 INFO e.s.s.e.ExoSliceManager [Thread-140] Wait until following resources are active: CNode1
2019-06-20 15:58:48,860 INFO e.s.s.e.ExoSliceManager [Thread-138] Wait until following resources are active: CNode1
2019-06-20 15:58:48,886 INFO e.s.s.e.ExoSliceManager [Thread-137] Wait until following resources are active: CNode1
2019-06-20 15:58:48,919 INFO e.s.s.e.ExoSliceManager [Thread-139] Wait until following resources are active: CNode1
2019-06-20 15:58:51,909 DEBUG e.s.s.e.ExoSliceManager [Thread-140] ExoSliceManager: [CNode1]
2019-06-20 15:58:51,913 DEBUG e.s.s.e.ExoSliceManager [Thread-140] [c3-tc] Resource: CNode1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 15:58:51,922 DEBUG e.c.u.Exec [Thread-140] ping -c 1 128.194.6.140
2019-06-20 15:58:51,990 DEBUG e.c.u.Exec [Thread-140] PING 128.194.6.140 (128.194.6.140): 56 data bytes
2019-06-20 15:58:51,990 DEBUG e.c.u.Exec [Thread-140] 64 bytes from 128.194.6.140: icmp_seq=0 ttl=49 time=57.872 ms
2019-06-20 15:58:51,990 DEBUG e.c.u.Exec [Thread-140] 
2019-06-20 15:58:51,990 DEBUG e.c.u.Exec [Thread-140] --- 128.194.6.140 ping statistics ---
2019-06-20 15:58:51,990 DEBUG e.c.u.Exec [Thread-140] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:58:51,990 DEBUG e.c.u.Exec [Thread-140] round-trip min/avg/max/stddev = 57.872/57.872/57.872/0.000 ms
2019-06-20 15:58:51,990 INFO e.s.s.e.ExoSliceManager [Thread-140] Done, those  resources are active now: CNode1
2019-06-20 15:58:51,991 DEBUG e.s.s.e.ExoSliceManager [Thread-140] ComputeNode: CNode1, Managment IP =  128.194.6.140
2019-06-20 15:58:52,537 DEBUG e.s.s.e.ExoSliceManager [Thread-137] ExoSliceManager: [CNode1]
2019-06-20 15:58:52,537 DEBUG e.s.s.e.ExoSliceManager [Thread-137] [c0-tc] Resource: CNode1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 15:58:52,538 DEBUG e.c.u.Exec [Thread-137] ping -c 1 128.194.6.138
2019-06-20 15:58:52,577 DEBUG e.s.s.e.ExoSliceManager [Thread-138] ExoSliceManager: [CNode1]
2019-06-20 15:58:52,577 DEBUG e.s.s.e.ExoSliceManager [Thread-139] ExoSliceManager: [CNode1]
2019-06-20 15:58:52,578 DEBUG e.s.s.e.ExoSliceManager [Thread-138] [c1-tc] Resource: CNode1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 15:58:52,579 DEBUG e.s.s.e.ExoSliceManager [Thread-139] [c2-tc] Resource: CNode1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 15:58:52,580 DEBUG e.c.u.Exec [Thread-138] ping -c 1 128.194.6.142
2019-06-20 15:58:52,580 DEBUG e.c.u.Exec [Thread-139] ping -c 1 128.194.6.139
2019-06-20 15:58:52,605 DEBUG e.c.u.Exec [Thread-137] PING 128.194.6.138 (128.194.6.138): 56 data bytes
2019-06-20 15:58:52,605 DEBUG e.c.u.Exec [Thread-137] 64 bytes from 128.194.6.138: icmp_seq=0 ttl=49 time=57.190 ms
2019-06-20 15:58:52,605 DEBUG e.c.u.Exec [Thread-137] 
2019-06-20 15:58:52,605 DEBUG e.c.u.Exec [Thread-137] --- 128.194.6.138 ping statistics ---
2019-06-20 15:58:52,605 DEBUG e.c.u.Exec [Thread-137] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:58:52,605 DEBUG e.c.u.Exec [Thread-137] round-trip min/avg/max/stddev = 57.190/57.190/57.190/0.000 ms
2019-06-20 15:58:52,605 INFO e.s.s.e.ExoSliceManager [Thread-137] Done, those  resources are active now: CNode1
2019-06-20 15:58:52,607 DEBUG e.s.s.e.ExoSliceManager [Thread-137] ComputeNode: CNode1, Managment IP =  128.194.6.138
2019-06-20 15:58:52,650 DEBUG e.c.u.Exec [Thread-138] PING 128.194.6.142 (128.194.6.142): 56 data bytes
2019-06-20 15:58:52,650 DEBUG e.c.u.Exec [Thread-138] 64 bytes from 128.194.6.142: icmp_seq=0 ttl=49 time=59.043 ms
2019-06-20 15:58:52,650 DEBUG e.c.u.Exec [Thread-138] 
2019-06-20 15:58:52,650 DEBUG e.c.u.Exec [Thread-138] --- 128.194.6.142 ping statistics ---
2019-06-20 15:58:52,650 DEBUG e.c.u.Exec [Thread-138] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:58:52,650 DEBUG e.c.u.Exec [Thread-138] round-trip min/avg/max/stddev = 59.043/59.043/59.043/0.000 ms
2019-06-20 15:58:52,651 INFO e.s.s.e.ExoSliceManager [Thread-138] Done, those  resources are active now: CNode1
2019-06-20 15:58:52,651 DEBUG e.s.s.e.ExoSliceManager [Thread-138] ComputeNode: CNode1, Managment IP =  128.194.6.142
2019-06-20 15:58:52,654 DEBUG e.c.u.Exec [Thread-139] PING 128.194.6.139 (128.194.6.139): 56 data bytes
2019-06-20 15:58:52,654 DEBUG e.c.u.Exec [Thread-139] 64 bytes from 128.194.6.139: icmp_seq=0 ttl=49 time=62.396 ms
2019-06-20 15:58:52,654 DEBUG e.c.u.Exec [Thread-139] 
2019-06-20 15:58:52,654 DEBUG e.c.u.Exec [Thread-139] --- 128.194.6.139 ping statistics ---
2019-06-20 15:58:52,654 DEBUG e.c.u.Exec [Thread-139] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:58:52,654 DEBUG e.c.u.Exec [Thread-139] round-trip min/avg/max/stddev = 62.396/62.396/62.396/0.000 ms
2019-06-20 15:58:52,654 INFO e.s.s.e.ExoSliceManager [Thread-139] Done, those  resources are active now: CNode1
2019-06-20 15:58:52,655 DEBUG e.s.s.e.ExoSliceManager [Thread-139] ComputeNode: CNode1, Managment IP =  128.194.6.139
2019-06-20 15:58:53,034 DEBUG e.s.s.e.ExoSliceManager [Thread-141] [c3-tc-128.194.6.140] run commands: apt-get update; apt-get install -y quagga traceroute iperf
2019-06-20 15:58:53,034 DEBUG e.c.u.Exec [Thread-141] 128.194.6.140:apt-get update; apt-get install -y quagga traceroute iperf
2019-06-20 15:58:54,056 DEBUG e.s.s.e.ExoSliceManager [Thread-144] [c1-tc-128.194.6.142] run commands: apt-get update; apt-get install -y quagga traceroute iperf
2019-06-20 15:58:54,056 DEBUG e.c.u.Exec [Thread-144] 128.194.6.142:apt-get update; apt-get install -y quagga traceroute iperf
2019-06-20 15:58:54,139 DEBUG e.s.s.e.ExoSliceManager [Thread-146] [c2-tc-128.194.6.139] run commands: apt-get update; apt-get install -y quagga traceroute iperf
2019-06-20 15:58:54,139 DEBUG e.s.s.e.ExoSliceManager [Thread-147] [c0-tc-128.194.6.138] run commands: apt-get update; apt-get install -y quagga traceroute iperf
2019-06-20 15:58:54,139 DEBUG e.c.u.Exec [Thread-146] 128.194.6.139:apt-get update; apt-get install -y quagga traceroute iperf
2019-06-20 15:58:54,139 DEBUG e.c.u.Exec [Thread-147] 128.194.6.138:apt-get update; apt-get install -y quagga traceroute iperf
2019-06-20 15:58:54,822 DEBUG e.c.u.Exec [Thread-141] Ign http://archive.ubuntu.com trusty InRelease
Get:1 http://archive.ubuntu.com trusty-updates InRelease [65.9 kB]
Get:2 http://security.ubuntu.com trusty-security InRelease [65.9 kB]
Hit http://archive.ubuntu.com trusty-backports InRelease
Hit http://archive.ubuntu.com trusty Release.gpg
Get:3 http://archive.ubuntu.com trusty-updates/main Sources [431 kB]
Get:4 http://archive.ubuntu.com trusty-updates/restricted Sources [6,313 B]
Get:5 http://archive.ubuntu.com trusty-updates/universe Sources [231 kB]
Get:6 http://security.ubuntu.com trusty-security/main Sources [172 kB]
Get:7 http://archive.ubuntu.com trusty-updates/multiverse Sources [7,535 B]
Get:8 http://archive.ubuntu.com trusty-updates/main amd64 Packages [1,177 kB]
Get:9 http://archive.ubuntu.com trusty-updates/restricted amd64 Packages [17.2 kB]
Get:10 http://archive.ubuntu.com trusty-updates/universe amd64 Packages [526 kB]

2019-06-20 15:58:55,823 DEBUG e.c.u.Exec [Thread-141] Get:11 http://security.ubuntu.com trusty-security/universe Sources [102 kB]
Get:12 http://archive.ubuntu.com trusty-updates/multiverse amd64 Packages [14.6 kB]
Hit http://archive.ubuntu.com trusty-updates/main Translation-en
Hit http://archive.ubuntu.com trusty-updates/multiverse Translation-en
Get:13 http://security.ubuntu.com trusty-security/main amd64 Packages [835 kB]
Hit http://archive.ubuntu.com trusty-updates/restricted Translation-en
Hit http://archive.ubuntu.com trusty-updates/universe Translation-en
Hit http://archive.ubuntu.com trusty-backports/main Sources
Hit http://archive.ubuntu.com trusty-backports/restricted Sources
Hit http://archive.ubuntu.com trusty-backports/universe Sources
Hit http://archive.ubuntu.com trusty-backports/multiverse Sources
Get:14 http://security.ubuntu.com trusty-security/universe amd64 Packages [294 kB]
Hit http://archive.ubuntu.com trusty-backports/main amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/restricted amd64 Packages
Hit http://archive.ubuntu.com 
2019-06-20 15:58:55,823 DEBUG e.c.u.Exec [Thread-141] trusty-backports/universe amd64 Packages
Hit http://security.ubuntu.com trusty-security/main Translation-en
Hit http://archive.ubuntu.com trusty-backports/multiverse amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/main Translation-en
Hit http://archive.ubuntu.com trusty-backports/multiverse Translation-en
Hit http://security.ubuntu.com trusty-security/universe Translation-en
Hit http://archive.ubuntu.com trusty-backports/restricted Translation-en
Hit http://archive.ubuntu.com trusty-backports/universe Translation-en
Hit http://archive.ubuntu.com trusty Release
Hit http://archive.ubuntu.com trusty/main Sources
Hit http://archive.ubuntu.com trusty/restricted Sources

2019-06-20 15:58:55,844 DEBUG e.c.u.Exec [Thread-144] Get:1 http://security.ubuntu.com trusty-security InRelease [65.9 kB]
Ign http://archive.ubuntu.com trusty InRelease
Get:2 http://archive.ubuntu.com trusty-updates InRelease [65.9 kB]
Get:3 http://security.ubuntu.com trusty-security/main Sources [172 kB]
Hit http://archive.ubuntu.com trusty-backports InRelease
Hit http://archive.ubuntu.com trusty Release.gpg
Get:4 http://archive.ubuntu.com trusty-updates/main Sources [431 kB]
Get:5 http://security.ubuntu.com trusty-security/universe Sources [102 kB]

2019-06-20 15:58:55,893 DEBUG e.c.u.Exec [Thread-147] Ign http://archive.ubuntu.com trusty InRelease
Get:1 http://archive.ubuntu.com trusty-updates InRelease [65.9 kB]
Get:2 http://security.ubuntu.com trusty-security InRelease [65.9 kB]
Hit http://archive.ubuntu.com trusty-backports InRelease
Hit http://archive.ubuntu.com trusty Release.gpg
Get:3 http://archive.ubuntu.com trusty-updates/main Sources [431 kB]
Get:4 http://archive.ubuntu.com trusty-updates/restricted Sources [6,313 B]
Get:5 http://security.ubuntu.com trusty-security/main Sources [172 kB]
Get:6 http://archive.ubuntu.com trusty-updates/universe Sources [231 kB]
Get:7 http://archive.ubuntu.com trusty-updates/multiverse Sources [7,535 B]
Get:8 http://archive.ubuntu.com trusty-updates/main amd64 Packages [1,177 kB]
Get:9 http://archive.ubuntu.com trusty-updates/restricted amd64 Packages [17.2 kB]
Get:10 http://archive.ubuntu.com trusty-updates/universe amd64 Packages [526 kB]
Get:11 http://security.ubuntu.com trusty-security/universe Sources [102 kB]
Get:12 http://archive.ubuntu.com trusty-updates/mult
2019-06-20 15:58:55,893 DEBUG e.c.u.Exec [Thread-147] iverse amd64 Packages [14.6 kB]

2019-06-20 15:58:55,904 DEBUG e.c.u.Exec [Thread-146] Ign http://archive.ubuntu.com trusty InRelease
Get:1 http://security.ubuntu.com trusty-security InRelease [65.9 kB]
Hit http://archive.ubuntu.com trusty-updates InRelease
Hit http://archive.ubuntu.com trusty-backports InRelease
Hit http://archive.ubuntu.com trusty Release.gpg
Get:2 http://security.ubuntu.com trusty-security/main Sources [172 kB]
Hit http://archive.ubuntu.com trusty-updates/main Sources
Hit http://archive.ubuntu.com trusty-updates/restricted Sources
Hit http://archive.ubuntu.com trusty-updates/universe Sources
Get:3 http://security.ubuntu.com trusty-security/universe Sources [102 kB]
Hit http://archive.ubuntu.com trusty-updates/multiverse Sources
Hit http://archive.ubuntu.com trusty-updates/main amd64 Packages
Get:4 http://security.ubuntu.com trusty-security/main amd64 Packages [835 kB]
Hit http://archive.ubuntu.com trusty-updates/restricted amd64 Packages
Hit http://archive.ubuntu.com trusty-updates/universe amd64 Packages
Hit http://archive.ubuntu.com trusty-updates/multiverse amd64 Packages
2019-06-20 15:58:55,904 DEBUG e.c.u.Exec [Thread-146] 
Get:5 http://security.ubuntu.com trusty-security/universe amd64 Packages [294 kB]
Hit http://archive.ubuntu.com trusty-updates/main Translation-en
Hit http://security.ubuntu.com trusty-security/main Translation-en
Hit http://archive.ubuntu.com trusty-updates/multiverse Translation-en
Hit http://security.ubuntu.com trusty-security/universe Translation-en
Hit http://archive.ubuntu.com trusty-updates/restricted Translation-en
Hit http://archive.ubuntu.com trusty-updates/universe Translation-en
Hit http://archive.ubuntu.com trusty-backports/main Sources
Hit http://archive.ubuntu.com trusty-backports/restricted Sources
Hit http://archive.ubuntu.com trusty-backports/universe Sources

2019-06-20 15:58:56,824 DEBUG e.c.u.Exec [Thread-141] Hit http://archive.ubuntu.com trusty/universe Sources
Hit http://archive.ubuntu.com trusty/multiverse Sources
Hit http://archive.ubuntu.com trusty/main amd64 Packages
Hit http://archive.ubuntu.com trusty/restricted amd64 Packages
Hit http://archive.ubuntu.com trusty/universe amd64 Packages
Hit http://archive.ubuntu.com trusty/multiverse amd64 Packages
Hit http://archive.ubuntu.com trusty/main Translation-en
Hit http://archive.ubuntu.com trusty/multiverse Translation-en
Hit http://archive.ubuntu.com trusty/restricted Translation-en
Hit http://archive.ubuntu.com trusty/universe Translation-en

2019-06-20 15:58:56,844 DEBUG e.c.u.Exec [Thread-144] Get:6 http://security.ubuntu.com trusty-security/main amd64 Packages [835 kB]
Get:7 http://archive.ubuntu.com trusty-updates/restricted Sources [6,313 B]
Get:8 http://security.ubuntu.com trusty-security/universe amd64 Packages [294 kB]
Get:9 http://archive.ubuntu.com trusty-updates/universe Sources [231 kB]
Hit http://security.ubuntu.com trusty-security/main Translation-en
Get:10 http://archive.ubuntu.com trusty-updates/multiverse Sources [7,535 B]
Hit http://security.ubuntu.com trusty-security/universe Translation-en
Get:11 http://archive.ubuntu.com trusty-updates/main amd64 Packages [1,177 kB]

2019-06-20 15:58:56,895 DEBUG e.c.u.Exec [Thread-147] Hit http://archive.ubuntu.com trusty-updates/main Translation-en
Get:13 http://security.ubuntu.com trusty-security/main amd64 Packages [835 kB]
Hit http://archive.ubuntu.com trusty-updates/multiverse Translation-en
Hit http://archive.ubuntu.com trusty-updates/restricted Translation-en
Hit http://archive.ubuntu.com trusty-updates/universe Translation-en
Hit http://archive.ubuntu.com trusty-backports/main Sources
Hit http://archive.ubuntu.com trusty-backports/restricted Sources
Hit http://archive.ubuntu.com trusty-backports/universe Sources
Hit http://archive.ubuntu.com trusty-backports/multiverse Sources
Get:14 http://security.ubuntu.com trusty-security/universe amd64 Packages [294 kB]
Hit http://archive.ubuntu.com trusty-backports/main amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/restricted amd64 Packages
Hit http://security.ubuntu.com trusty-security/main Translation-en
Hit http://archive.ubuntu.com trusty-backports/universe amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/multi
2019-06-20 15:58:56,895 DEBUG e.c.u.Exec [Thread-147] verse amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/main Translation-en
Hit http://security.ubuntu.com trusty-security/universe Translation-en
Hit http://archive.ubuntu.com trusty-backports/multiverse Translation-en
Hit http://archive.ubuntu.com trusty-backports/restricted Translation-en
Hit http://archive.ubuntu.com trusty-backports/universe Translation-en
Hit http://archive.ubuntu.com trusty Release
Hit http://archive.ubuntu.com trusty/main Sources
Hit http://archive.ubuntu.com trusty/restricted Sources
Hit http://archive.ubuntu.com trusty/universe Sources

2019-06-20 15:58:56,908 DEBUG e.c.u.Exec [Thread-146] Hit http://archive.ubuntu.com trusty-backports/multiverse Sources
Hit http://archive.ubuntu.com trusty-backports/main amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/restricted amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/universe amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/multiverse amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/main Translation-en
Hit http://archive.ubuntu.com trusty-backports/multiverse Translation-en
Hit http://archive.ubuntu.com trusty-backports/restricted Translation-en
Hit http://archive.ubuntu.com trusty-backports/universe Translation-en
Hit http://archive.ubuntu.com trusty Release
Hit http://archive.ubuntu.com trusty/main Sources
Hit http://archive.ubuntu.com trusty/restricted Sources
Hit http://archive.ubuntu.com trusty/universe Sources
Hit http://archive.ubuntu.com trusty/multiverse Sources
Hit http://archive.ubuntu.com trusty/main amd64 Packages
Hit http://archive.ubuntu.com trusty/restricted amd64 Packages
Hit http:
2019-06-20 15:58:56,908 DEBUG e.c.u.Exec [Thread-146] //archive.ubuntu.com trusty/universe amd64 Packages
Hit http://archive.ubuntu.com trusty/multiverse amd64 Packages
Hit http://archive.ubuntu.com trusty/main Translation-en

2019-06-20 15:58:57,828 DEBUG e.c.u.Exec [Thread-141] Ign http://archive.ubuntu.com trusty/main Translation-en_US
Ign http://archive.ubuntu.com trusty/multiverse Translation-en_US
Ign http://archive.ubuntu.com trusty/restricted Translation-en_US
Ign http://archive.ubuntu.com trusty/universe Translation-en_US
Fetched 3,945 kB in 3s (1,070 kB/s)
Reading package lists...
2019-06-20 15:58:57,846 DEBUG e.c.u.Exec [Thread-144] Get:12 http://archive.ubuntu.com trusty-updates/restricted amd64 Packages [17.2 kB]
Get:13 http://archive.ubuntu.com trusty-updates/universe amd64 Packages [526 kB]
Get:14 http://archive.ubuntu.com trusty-updates/multiverse amd64 Packages [14.6 kB]
Hit http://archive.ubuntu.com trusty-updates/main Translation-en
Hit http://archive.ubuntu.com trusty-updates/multiverse Translation-en
Hit http://archive.ubuntu.com trusty-updates/restricted Translation-en
Hit http://archive.ubuntu.com trusty-updates/universe Translation-en
Hit http://archive.ubuntu.com trusty-backports/main Sources
Hit http://archive.ubuntu.com trusty-backports/restricted Sources

2019-06-20 15:58:57,900 DEBUG e.c.u.Exec [Thread-147] Hit http://archive.ubuntu.com trusty/multiverse Sources
Hit http://archive.ubuntu.com trusty/main amd64 Packages
Hit http://archive.ubuntu.com trusty/restricted amd64 Packages
Hit http://archive.ubuntu.com trusty/universe amd64 Packages
Hit http://archive.ubuntu.com trusty/multiverse amd64 Packages
Hit http://archive.ubuntu.com trusty/main Translation-en
Hit http://archive.ubuntu.com trusty/multiverse Translation-en
Hit http://archive.ubuntu.com trusty/restricted Translation-en
Hit http://archive.ubuntu.com trusty/universe Translation-en

2019-06-20 15:58:57,911 DEBUG e.c.u.Exec [Thread-146] Hit http://archive.ubuntu.com trusty/multiverse Translation-en
Hit http://archive.ubuntu.com trusty/restricted Translation-en
Hit http://archive.ubuntu.com trusty/universe Translation-en
Ign http://archive.ubuntu.com trusty/main Translation-en_US
Ign http://archive.ubuntu.com trusty/multiverse Translation-en_US
Ign http://archive.ubuntu.com trusty/restricted Translation-en_US
Ign http://archive.ubuntu.com trusty/universe Translation-en_US

2019-06-20 15:58:58,850 DEBUG e.c.u.Exec [Thread-144] Hit http://archive.ubuntu.com trusty-backports/universe Sources
Hit http://archive.ubuntu.com trusty-backports/multiverse Sources
Hit http://archive.ubuntu.com trusty-backports/main amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/restricted amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/universe amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/multiverse amd64 Packages
Hit http://archive.ubuntu.com trusty-backports/main Translation-en
Hit http://archive.ubuntu.com trusty-backports/multiverse Translation-en
Hit http://archive.ubuntu.com trusty-backports/restricted Translation-en

2019-06-20 15:58:58,900 DEBUG e.c.u.Exec [Thread-147] Ign http://archive.ubuntu.com trusty/main Translation-en_US
Ign http://archive.ubuntu.com trusty/multiverse Translation-en_US
Ign http://archive.ubuntu.com trusty/restricted Translation-en_US
Ign http://archive.ubuntu.com trusty/universe Translation-en_US
Fetched 3,945 kB in 3s (1,093 kB/s)
Reading package lists...
2019-06-20 15:58:58,911 DEBUG e.c.u.Exec [Thread-146] Fetched 1,469 kB in 3s (458 kB/s)
Reading package lists...
2019-06-20 15:58:59,834 DEBUG e.c.u.Exec [Thread-141] 
Reading package lists...
Building dependency tree...
Reading state information...
iperf is already the newest version.
quagga is already the newest version.
traceroute is already the newest version.
0 upgraded, 0 newly installed, 0 to remove and 197 not upgraded.

2019-06-20 15:58:59,834 DEBUG e.c.u.Exec [Thread-141] exit-status: 0
2019-06-20 15:58:59,835 DEBUG e.c.u.Exec [Thread-140] 128.194.6.140:ls /etc/init.d
2019-06-20 15:58:59,851 DEBUG e.c.u.Exec [Thread-144] Hit http://archive.ubuntu.com trusty-backports/universe Translation-en
Hit http://archive.ubuntu.com trusty Release
Hit http://archive.ubuntu.com trusty/main Sources
Hit http://archive.ubuntu.com trusty/restricted Sources
Hit http://archive.ubuntu.com trusty/universe Sources
Hit http://archive.ubuntu.com trusty/multiverse Sources
Hit http://archive.ubuntu.com trusty/main amd64 Packages
Hit http://archive.ubuntu.com trusty/restricted amd64 Packages
Hit http://archive.ubuntu.com trusty/universe amd64 Packages

2019-06-20 15:58:59,914 DEBUG e.c.u.Exec [Thread-146] 
Reading package lists...
Building dependency tree...
2019-06-20 15:59:00,855 DEBUG e.c.u.Exec [Thread-144] Hit http://archive.ubuntu.com trusty/multiverse amd64 Packages
Hit http://archive.ubuntu.com trusty/main Translation-en
Hit http://archive.ubuntu.com trusty/multiverse Translation-en
Hit http://archive.ubuntu.com trusty/restricted Translation-en

2019-06-20 15:59:00,904 DEBUG e.c.u.Exec [Thread-147] 
Reading package lists...
Building dependency tree...
Reading state information...
iperf is already the newest version.
quagga is already the newest version.
traceroute is already the newest version.
0 upgraded, 0 newly installed, 0 to remove and 197 not upgraded.

2019-06-20 15:59:00,904 DEBUG e.c.u.Exec [Thread-147] exit-status: 0
2019-06-20 15:59:00,905 DEBUG e.c.u.Exec [Thread-137] 128.194.6.138:ls /etc/init.d
2019-06-20 15:59:00,917 DEBUG e.c.u.Exec [Thread-146] 
Reading state information...
iperf is already the newest version.
quagga is already the newest version.
traceroute is already the newest version.
0 upgraded, 0 newly installed, 0 to remove and 197 not upgraded.

2019-06-20 15:59:00,917 DEBUG e.c.u.Exec [Thread-146] exit-status: 0
2019-06-20 15:59:00,917 DEBUG e.c.u.Exec [Thread-139] 128.194.6.139:ls /etc/init.d
2019-06-20 15:59:01,859 DEBUG e.c.u.Exec [Thread-144] Hit http://archive.ubuntu.com trusty/universe Translation-en

2019-06-20 15:59:02,390 DEBUG e.c.u.Exec [Thread-140] acpid
apparmor
apport
atd
chef-client
console-setup
cron
cryptdisks
cryptdisks-early
dbus
dns-clean
friendly-recovery
grub-common
halt
irqbalance
killprocs
kmod
landscape-client
networking
neuca-guest-tools
ondemand
open-iscsi
open-vm-tools
pppd-dns
procps
puppet
quagga
rc
rc.local
rcS
README
reboot
resolvconf
rpcbind
rsync
rsyslog
screen-cleanup
sendsigs
single
skeleton
ssh
sudo
udev
umountfs
umountiscsi.sh
umountnfs.sh
umountroot
unattended-upgrades
urandom
virtualbox-guest-utils
virtualbox-guest-x11
x11-common

2019-06-20 15:59:02,390 DEBUG e.c.u.Exec [Thread-140] exit-status: 0
2019-06-20 15:59:02,391 DEBUG e.s.s.e.ExoSliceManager [Thread-159] [c3-tc-128.194.6.140] run commands: sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons
2019-06-20 15:59:02,392 DEBUG e.c.u.Exec [Thread-159] 128.194.6.140:sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons
2019-06-20 15:59:02,862 DEBUG e.c.u.Exec [Thread-144] Ign http://archive.ubuntu.com trusty/main Translation-en_US
Ign http://archive.ubuntu.com trusty/multiverse Translation-en_US
Ign http://archive.ubuntu.com trusty/restricted Translation-en_US
Ign http://archive.ubuntu.com trusty/universe Translation-en_US
Fetched 3,945 kB in 7s (507 kB/s)
Reading package lists...
2019-06-20 15:59:03,572 DEBUG e.c.u.Exec [Thread-137] acpid
apparmor
apport
atd
chef-client
console-setup
cron
cryptdisks
cryptdisks-early
dbus
dns-clean
friendly-recovery
grub-common
halt
irqbalance
killprocs
kmod
landscape-client
networking
neuca-guest-tools
ondemand
open-iscsi
open-vm-tools
pppd-dns
procps
puppet
quagga
rc
rc.local
rcS
README
reboot
resolvconf
rpcbind
rsync
rsyslog
screen-cleanup
sendsigs
single
skeleton
ssh
sudo
udev
umountfs
umountiscsi.sh
umountnfs.sh
umountroot
unattended-upgrades
urandom
virtualbox-guest-utils
virtualbox-guest-x11
x11-common

2019-06-20 15:59:03,572 DEBUG e.c.u.Exec [Thread-137] exit-status: 0
2019-06-20 15:59:03,573 DEBUG e.s.s.e.ExoSliceManager [Thread-162] [c0-tc-128.194.6.138] run commands: sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons
2019-06-20 15:59:03,573 DEBUG e.c.u.Exec [Thread-162] 128.194.6.138:sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons
2019-06-20 15:59:03,664 DEBUG e.c.u.Exec [Thread-139] acpid
apparmor
apport
atd
chef-client
console-setup
cron
cryptdisks
cryptdisks-early
dbus
dns-clean
friendly-recovery
grub-common
halt
irqbalance
killprocs
kmod
landscape-client
networking
neuca-guest-tools
ondemand
open-iscsi
open-vm-tools
pppd-dns
procps
puppet
quagga
rc
rc.local
rcS
README
reboot
resolvconf
rpcbind
rsync
rsyslog
screen-cleanup
sendsigs
single
skeleton
ssh
sudo
udev
umountfs
umountiscsi.sh
umountnfs.sh
umountroot
unattended-upgrades
urandom
virtualbox-guest-utils
virtualbox-guest-x11
x11-common

2019-06-20 15:59:03,664 DEBUG e.c.u.Exec [Thread-139] exit-status: 0
2019-06-20 15:59:03,665 DEBUG e.s.s.e.ExoSliceManager [Thread-164] [c2-tc-128.194.6.139] run commands: sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons
2019-06-20 15:59:03,665 DEBUG e.c.u.Exec [Thread-164] 128.194.6.139:sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons
2019-06-20 15:59:04,192 DEBUG e.c.u.Exec [Thread-159] exit-status: 0
2019-06-20 15:59:04,193 DEBUG e.c.u.Exec [Thread-140] 128.194.6.140:echo "ip route 192.168.1.1/16 192.168.40.1" >>/etc/quagga/zebra.conf  
2019-06-20 15:59:04,867 DEBUG e.c.u.Exec [Thread-144] 
Reading package lists...
Building dependency tree...
Reading state information...
iperf is already the newest version.
quagga is already the newest version.
traceroute is already the newest version.
0 upgraded, 0 newly installed, 0 to remove and 197 not upgraded.

2019-06-20 15:59:04,867 DEBUG e.c.u.Exec [Thread-144] exit-status: 0
2019-06-20 15:59:04,868 DEBUG e.c.u.Exec [Thread-138] 128.194.6.142:ls /etc/init.d
2019-06-20 15:59:05,384 DEBUG e.c.u.Exec [Thread-162] exit-status: 0
2019-06-20 15:59:05,385 DEBUG e.c.u.Exec [Thread-137] 128.194.6.138:echo "ip route 192.168.1.1/16 192.168.10.1" >>/etc/quagga/zebra.conf  
2019-06-20 15:59:05,493 DEBUG e.c.u.Exec [Thread-164] exit-status: 0
2019-06-20 15:59:05,494 DEBUG e.c.u.Exec [Thread-139] 128.194.6.139:echo "ip route 192.168.1.1/16 192.168.30.1" >>/etc/quagga/zebra.conf  
2019-06-20 15:59:05,958 DEBUG e.c.u.Exec [Thread-140] exit-status: 0
2019-06-20 15:59:05,959 DEBUG e.c.u.Exec [Thread-140] 128.194.6.140:sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons

2019-06-20 15:59:07,305 DEBUG e.c.u.Exec [Thread-137] exit-status: 0
2019-06-20 15:59:07,305 DEBUG e.c.u.Exec [Thread-137] 128.194.6.138:sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons

2019-06-20 15:59:07,351 DEBUG e.c.u.Exec [Thread-139] exit-status: 0
2019-06-20 15:59:07,351 DEBUG e.c.u.Exec [Thread-139] 128.194.6.139:sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons

2019-06-20 15:59:07,543 DEBUG e.c.u.Exec [Thread-138] acpid
apparmor
apport
atd
chef-client
console-setup
cron
cryptdisks
cryptdisks-early
dbus
dns-clean
friendly-recovery
grub-common
halt
irqbalance
killprocs
kmod
landscape-client
networking
neuca-guest-tools
ondemand
open-iscsi
open-vm-tools
pppd-dns
procps
puppet
quagga
rc
rc.local
rcS
README
reboot
resolvconf
rpcbind
rsync
rsyslog
screen-cleanup
sendsigs
single
skeleton
ssh
sudo
udev
umountfs
umountiscsi.sh
umountnfs.sh
umountroot
unattended-upgrades
urandom
virtualbox-guest-utils
virtualbox-guest-x11
x11-common

2019-06-20 15:59:07,543 DEBUG e.c.u.Exec [Thread-138] exit-status: 0
2019-06-20 15:59:07,544 DEBUG e.s.s.e.ExoSliceManager [Thread-180] [c1-tc-128.194.6.142] run commands: sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons
2019-06-20 15:59:07,544 DEBUG e.c.u.Exec [Thread-180] 128.194.6.142:sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons
2019-06-20 15:59:07,805 DEBUG e.c.u.Exec [Thread-140] exit-status: 0
2019-06-20 15:59:07,805 DEBUG e.c.u.Exec [Thread-140] 128.194.6.140:ls /etc/quagga
2019-06-20 15:59:09,080 DEBUG e.c.u.Exec [Thread-137] exit-status: 0
2019-06-20 15:59:09,081 DEBUG e.c.u.Exec [Thread-137] 128.194.6.138:ls /etc/quagga
2019-06-20 15:59:09,113 DEBUG e.c.u.Exec [Thread-139] exit-status: 0
2019-06-20 15:59:09,114 DEBUG e.c.u.Exec [Thread-139] 128.194.6.139:ls /etc/quagga
2019-06-20 15:59:09,312 DEBUG e.c.u.Exec [Thread-180] exit-status: 0
2019-06-20 15:59:09,313 DEBUG e.c.u.Exec [Thread-138] 128.194.6.142:echo "ip route 192.168.1.1/16 192.168.20.1" >>/etc/quagga/zebra.conf  
2019-06-20 15:59:09,621 DEBUG e.c.u.Exec [Thread-140] daemons
debian.conf
zebra.conf

2019-06-20 15:59:09,621 DEBUG e.c.u.Exec [Thread-140] exit-status: 0
2019-06-20 15:59:09,622 DEBUG e.c.u.Exec [Thread-140] 128.194.6.140:/etc/init.d/quagga restart
2019-06-20 15:59:10,871 DEBUG e.c.u.Exec [Thread-137] daemons
debian.conf
zebra.conf

2019-06-20 15:59:10,875 DEBUG e.c.u.Exec [Thread-137] exit-status: 0
2019-06-20 15:59:10,875 DEBUG e.c.u.Exec [Thread-137] 128.194.6.138:/etc/init.d/quagga restart
2019-06-20 15:59:10,909 DEBUG e.c.u.Exec [Thread-139] daemons
debian.conf
zebra.conf

2019-06-20 15:59:10,909 DEBUG e.c.u.Exec [Thread-139] exit-status: 0
2019-06-20 15:59:10,909 DEBUG e.c.u.Exec [Thread-139] 128.194.6.139:/etc/init.d/quagga restart
2019-06-20 15:59:11,079 DEBUG e.c.u.Exec [Thread-138] exit-status: 0
2019-06-20 15:59:11,079 DEBUG e.c.u.Exec [Thread-138] 128.194.6.142:sed -i -- 's/zebra=no/zebra=yes/g' /etc/quagga/daemons

2019-06-20 15:59:11,405 DEBUG e.c.u.Exec [Thread-140] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): zebra (bgpd) (ripd) (ripngd) (ospfd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-06-20 15:59:12,409 DEBUG e.c.u.Exec [Thread-140] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra.
Starting Quagga monitor daemon: watchquagga.

2019-06-20 15:59:12,409 DEBUG e.c.u.Exec [Thread-140] exit-status: 0
2019-06-20 15:59:12,409 DEBUG e.s.s.e.ExoSliceManager [Thread-140] [c3-tc-128.194.6.140] run commands: hostnamectl set-hostname c3-tc-CNode1
2019-06-20 15:59:12,409 DEBUG e.c.u.Exec [Thread-140] 128.194.6.140:hostnamectl set-hostname c3-tc-CNode1
2019-06-20 15:59:12,646 DEBUG e.c.u.Exec [Thread-137] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): (ospfd) zebra (bgpd) (ripd) (ripngd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-06-20 15:59:12,675 DEBUG e.c.u.Exec [Thread-139] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): (ospfd) zebra (bgpd) (ripd) (ripngd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-06-20 15:59:12,858 DEBUG e.c.u.Exec [Thread-138] exit-status: 0
2019-06-20 15:59:12,858 DEBUG e.c.u.Exec [Thread-138] 128.194.6.142:ls /etc/quagga
2019-06-20 15:59:13,649 DEBUG e.c.u.Exec [Thread-137] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra ospfd (not started without config file).
Starting Quagga monitor daemon: watchquagga.

2019-06-20 15:59:13,649 DEBUG e.c.u.Exec [Thread-137] exit-status: 0
2019-06-20 15:59:13,649 DEBUG e.s.s.e.ExoSliceManager [Thread-137] [c0-tc-128.194.6.138] run commands: hostnamectl set-hostname c0-tc-CNode1
2019-06-20 15:59:13,649 DEBUG e.c.u.Exec [Thread-137] 128.194.6.138:hostnamectl set-hostname c0-tc-CNode1
2019-06-20 15:59:13,679 DEBUG e.c.u.Exec [Thread-139] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra ospfd (not started without config file).
Starting Quagga monitor daemon: watchquagga.

2019-06-20 15:59:13,679 DEBUG e.c.u.Exec [Thread-139] exit-status: 0
2019-06-20 15:59:13,680 DEBUG e.s.s.e.ExoSliceManager [Thread-139] [c2-tc-128.194.6.139] run commands: hostnamectl set-hostname c2-tc-CNode1
2019-06-20 15:59:13,680 DEBUG e.c.u.Exec [Thread-139] 128.194.6.139:hostnamectl set-hostname c2-tc-CNode1
2019-06-20 15:59:14,176 DEBUG e.c.u.Exec [Thread-140] exit-status: 0
2019-06-20 15:59:14,677 DEBUG e.c.u.Exec [Thread-138] daemons
debian.conf
zebra.conf

2019-06-20 15:59:14,677 DEBUG e.c.u.Exec [Thread-138] exit-status: 0
2019-06-20 15:59:14,678 DEBUG e.c.u.Exec [Thread-138] 128.194.6.142:/etc/init.d/quagga restart
2019-06-20 15:59:15,446 DEBUG e.c.u.Exec [Thread-137] exit-status: 0
2019-06-20 15:59:15,466 DEBUG e.c.u.Exec [Thread-139] exit-status: 0
2019-06-20 15:59:16,503 DEBUG e.c.u.Exec [Thread-138] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): (ospfd) zebra (bgpd) (ripd) (ripngd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-06-20 15:59:17,503 DEBUG e.c.u.Exec [Thread-138] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra ospfd (not started without config file).
Starting Quagga monitor daemon: watchquagga.

2019-06-20 15:59:17,504 DEBUG e.c.u.Exec [Thread-138] exit-status: 0
2019-06-20 15:59:17,504 DEBUG e.s.s.e.ExoSliceManager [Thread-138] [c1-tc-128.194.6.142] run commands: hostnamectl set-hostname c1-tc-CNode1
2019-06-20 15:59:17,504 DEBUG e.c.u.Exec [Thread-138] 128.194.6.142:hostnamectl set-hostname c1-tc-CNode1
2019-06-20 15:59:19,321 DEBUG e.c.u.Exec [Thread-138] exit-status: 0
2019-06-20 15:59:19,359 DEBUG e.s.c.SliceHelper [Thread-214] 192.168.120.1/24
2019-06-20 15:59:19,359 DEBUG e.s.c.SliceHelper [Thread-213] 192.168.110.1/24
2019-06-20 15:59:19,359 DEBUG e.s.c.SliceHelper [Thread-215] 192.168.130.1/24
2019-06-20 15:59:19,359 DEBUG e.s.c.SliceHelper [Thread-216] 192.168.140.1/24
2019-06-20 15:59:53,523 INFO e.s.s.e.ExoSliceManager [Thread-215] Wait until following resources are active: safe-server,plexuscontroller,e1,e0,clink0
2019-06-20 15:59:58,727 DEBUG e.s.s.e.ExoSliceManager [Thread-215] ExoSliceManager: [safe-server, clink0, plexuscontroller, e0, e1]
2019-06-20 15:59:58,728 DEBUG e.s.s.e.ExoSliceManager [Thread-215] [NSP-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:59:58,728 DEBUG e.c.u.Exec [Thread-215] ping -c 1 205.172.170.20
2019-06-20 15:59:58,817 DEBUG e.c.u.Exec [Thread-215] PING 205.172.170.20 (205.172.170.20): 56 data bytes
2019-06-20 15:59:58,817 DEBUG e.c.u.Exec [Thread-215] 64 bytes from 205.172.170.20: icmp_seq=0 ttl=48 time=74.778 ms
2019-06-20 15:59:58,817 DEBUG e.c.u.Exec [Thread-215] 
2019-06-20 15:59:58,817 DEBUG e.c.u.Exec [Thread-215] --- 205.172.170.20 ping statistics ---
2019-06-20 15:59:58,817 DEBUG e.c.u.Exec [Thread-215] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:59:58,817 DEBUG e.c.u.Exec [Thread-215] round-trip min/avg/max/stddev = 74.778/74.778/74.778/0.000 ms
2019-06-20 15:59:58,817 DEBUG e.s.s.e.ExoSliceManager [Thread-215] [NSP-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 15:59:58,818 DEBUG e.c.u.Exec [Thread-215] ping -c 1 205.172.170.16
2019-06-20 15:59:58,903 DEBUG e.c.u.Exec [Thread-215] PING 205.172.170.16 (205.172.170.16): 56 data bytes
2019-06-20 15:59:58,903 DEBUG e.c.u.Exec [Thread-215] 64 bytes from 205.172.170.16: icmp_seq=0 ttl=48 time=75.604 ms
2019-06-20 15:59:58,903 DEBUG e.c.u.Exec [Thread-215] 
2019-06-20 15:59:58,903 DEBUG e.c.u.Exec [Thread-215] --- 205.172.170.16 ping statistics ---
2019-06-20 15:59:58,903 DEBUG e.c.u.Exec [Thread-215] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:59:58,903 DEBUG e.c.u.Exec [Thread-215] round-trip min/avg/max/stddev = 75.604/75.604/75.604/0.000 ms
2019-06-20 15:59:58,904 DEBUG e.s.s.e.ExoSliceManager [Thread-215] [NSP-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 15:59:58,906 DEBUG e.c.u.Exec [Thread-215] ping -c 1 129.7.98.6
2019-06-20 15:59:58,969 DEBUG e.c.u.Exec [Thread-215] PING 129.7.98.6 (129.7.98.6): 56 data bytes
2019-06-20 15:59:58,969 DEBUG e.c.u.Exec [Thread-215] 64 bytes from 129.7.98.6: icmp_seq=0 ttl=43 time=53.380 ms
2019-06-20 15:59:58,970 DEBUG e.c.u.Exec [Thread-215] 
2019-06-20 15:59:58,970 DEBUG e.c.u.Exec [Thread-215] --- 129.7.98.6 ping statistics ---
2019-06-20 15:59:58,970 DEBUG e.c.u.Exec [Thread-215] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:59:58,970 DEBUG e.c.u.Exec [Thread-215] round-trip min/avg/max/stddev = 53.380/53.380/53.380/0.000 ms
2019-06-20 15:59:58,971 DEBUG e.s.s.e.ExoSliceManager [Thread-215] [NSP-2] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 15:59:58,972 DEBUG e.c.u.Exec [Thread-215] ping -c 1 129.7.98.8
2019-06-20 15:59:59,032 DEBUG e.c.u.Exec [Thread-215] PING 129.7.98.8 (129.7.98.8): 56 data bytes
2019-06-20 15:59:59,033 DEBUG e.c.u.Exec [Thread-215] 64 bytes from 129.7.98.8: icmp_seq=0 ttl=43 time=50.519 ms
2019-06-20 15:59:59,033 DEBUG e.c.u.Exec [Thread-215] 
2019-06-20 15:59:59,033 DEBUG e.c.u.Exec [Thread-215] --- 129.7.98.8 ping statistics ---
2019-06-20 15:59:59,033 DEBUG e.c.u.Exec [Thread-215] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 15:59:59,033 DEBUG e.c.u.Exec [Thread-215] round-trip min/avg/max/stddev = 50.519/50.519/50.519/0.000 ms
2019-06-20 15:59:59,033 DEBUG e.s.s.e.ExoSliceManager [Thread-215] Resource: clink0, state: Active
2019-06-20 15:59:59,035 INFO e.s.s.e.ExoSliceManager [Thread-215] Done, those  resources are active now: safe-server,plexuscontroller,e1,e0,clink0
2019-06-20 15:59:59,035 DEBUG e.s.s.e.ExoSliceManager [Thread-215] ComputeNode: safe-server, Managment IP =  205.172.170.20
2019-06-20 15:59:59,035 DEBUG e.s.s.e.ExoSliceManager [Thread-215] ComputeNode: plexuscontroller, Managment IP =  205.172.170.16
2019-06-20 15:59:59,036 DEBUG e.s.s.e.ExoSliceManager [Thread-215] ComputeNode: e0, Managment IP =  129.7.98.6
2019-06-20 15:59:59,036 DEBUG e.s.s.e.ExoSliceManager [Thread-215] ComputeNode: e1, Managment IP =  129.7.98.8
2019-06-20 16:00:01,720 INFO e.s.s.e.ExoSliceManager [Thread-216] Wait until following resources are active: e1,plexuscontroller,safe-server,e0,clink0,clink0,clink0
2019-06-20 16:00:03,713 INFO e.s.s.e.ExoSliceManager [Thread-213] Wait until following resources are active: e1,safe-server,e0,plexuscontroller,clink0,clink0,clink0
2019-06-20 16:00:05,624 INFO e.s.s.e.ExoSliceManager [Thread-214] Wait until following resources are active: e0,safe-server,plexuscontroller,e1,clink0
2019-06-20 16:00:12,214 DEBUG e.s.s.e.ExoSliceManager [Thread-214] ExoSliceManager: [clink0, e0, e1, safe-server, plexuscontroller]
2019-06-20 16:00:12,215 DEBUG e.s.s.e.ExoSliceManager [Thread-214] [NSP-1] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:00:12,216 DEBUG e.c.u.Exec [Thread-214] ping -c 1 129.7.98.9
2019-06-20 16:00:12,278 DEBUG e.c.u.Exec [Thread-214] PING 129.7.98.9 (129.7.98.9): 56 data bytes
2019-06-20 16:00:12,278 DEBUG e.c.u.Exec [Thread-214] 64 bytes from 129.7.98.9: icmp_seq=0 ttl=43 time=52.711 ms
2019-06-20 16:00:12,278 DEBUG e.c.u.Exec [Thread-214] 
2019-06-20 16:00:12,278 DEBUG e.c.u.Exec [Thread-214] --- 129.7.98.9 ping statistics ---
2019-06-20 16:00:12,278 DEBUG e.c.u.Exec [Thread-214] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:12,278 DEBUG e.c.u.Exec [Thread-214] round-trip min/avg/max/stddev = 52.711/52.711/52.711/0.000 ms
2019-06-20 16:00:12,279 DEBUG e.s.s.e.ExoSliceManager [Thread-214] [NSP-1] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:00:12,281 DEBUG e.c.u.Exec [Thread-214] ping -c 1 129.7.98.10
2019-06-20 16:00:12,346 DEBUG e.c.u.Exec [Thread-214] PING 129.7.98.10 (129.7.98.10): 56 data bytes
2019-06-20 16:00:12,346 DEBUG e.c.u.Exec [Thread-214] 64 bytes from 129.7.98.10: icmp_seq=0 ttl=43 time=54.490 ms
2019-06-20 16:00:12,346 DEBUG e.c.u.Exec [Thread-214] 
2019-06-20 16:00:12,346 DEBUG e.c.u.Exec [Thread-214] --- 129.7.98.10 ping statistics ---
2019-06-20 16:00:12,346 DEBUG e.c.u.Exec [Thread-214] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:12,346 DEBUG e.c.u.Exec [Thread-214] round-trip min/avg/max/stddev = 54.490/54.490/54.490/0.000 ms
2019-06-20 16:00:12,347 DEBUG e.s.s.e.ExoSliceManager [Thread-214] [NSP-1] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:00:12,348 DEBUG e.c.u.Exec [Thread-214] ping -c 1 205.172.170.21
2019-06-20 16:00:12,435 DEBUG e.c.u.Exec [Thread-214] PING 205.172.170.21 (205.172.170.21): 56 data bytes
2019-06-20 16:00:12,435 DEBUG e.c.u.Exec [Thread-214] 64 bytes from 205.172.170.21: icmp_seq=0 ttl=48 time=76.679 ms
2019-06-20 16:00:12,435 DEBUG e.c.u.Exec [Thread-214] 
2019-06-20 16:00:12,435 DEBUG e.c.u.Exec [Thread-214] --- 205.172.170.21 ping statistics ---
2019-06-20 16:00:12,435 DEBUG e.c.u.Exec [Thread-214] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:12,435 DEBUG e.c.u.Exec [Thread-214] round-trip min/avg/max/stddev = 76.679/76.679/76.679/0.000 ms
2019-06-20 16:00:12,436 DEBUG e.s.s.e.ExoSliceManager [Thread-214] [NSP-1] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:00:12,437 DEBUG e.c.u.Exec [Thread-214] ping -c 1 205.172.170.22
2019-06-20 16:00:12,519 DEBUG e.c.u.Exec [Thread-214] PING 205.172.170.22 (205.172.170.22): 56 data bytes
2019-06-20 16:00:12,519 DEBUG e.c.u.Exec [Thread-214] 64 bytes from 205.172.170.22: icmp_seq=0 ttl=48 time=72.580 ms
2019-06-20 16:00:12,519 DEBUG e.c.u.Exec [Thread-214] 
2019-06-20 16:00:12,519 DEBUG e.c.u.Exec [Thread-214] --- 205.172.170.22 ping statistics ---
2019-06-20 16:00:12,519 DEBUG e.c.u.Exec [Thread-214] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:12,519 DEBUG e.c.u.Exec [Thread-214] round-trip min/avg/max/stddev = 72.580/72.580/72.580/0.000 ms
2019-06-20 16:00:12,520 DEBUG e.s.s.e.ExoSliceManager [Thread-214] Resource: clink0, state: Active
2019-06-20 16:00:12,522 INFO e.s.s.e.ExoSliceManager [Thread-214] Done, those  resources are active now: e0,safe-server,plexuscontroller,e1,clink0
2019-06-20 16:00:12,522 DEBUG e.s.s.e.ExoSliceManager [Thread-214] ComputeNode: e0, Managment IP =  129.7.98.9
2019-06-20 16:00:12,523 DEBUG e.s.s.e.ExoSliceManager [Thread-214] ComputeNode: e1, Managment IP =  129.7.98.10
2019-06-20 16:00:12,523 DEBUG e.s.s.e.ExoSliceManager [Thread-214] ComputeNode: safe-server, Managment IP =  205.172.170.21
2019-06-20 16:00:12,523 DEBUG e.s.s.e.ExoSliceManager [Thread-214] ComputeNode: plexuscontroller, Managment IP =  205.172.170.22
2019-06-20 16:00:16,956 DEBUG e.s.s.e.ExoSliceManager [Thread-216] ExoSliceManager: [clink0, clink0, safe-server, e1, plexuscontroller, clink0, e0]
2019-06-20 16:00:16,956 DEBUG e.s.s.e.ExoSliceManager [Thread-216] [SDX-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:00:16,957 DEBUG e.c.u.Exec [Thread-216] ping -c 1 205.172.170.13
2019-06-20 16:00:17,045 DEBUG e.c.u.Exec [Thread-216] PING 205.172.170.13 (205.172.170.13): 56 data bytes
2019-06-20 16:00:17,045 DEBUG e.c.u.Exec [Thread-216] 64 bytes from 205.172.170.13: icmp_seq=0 ttl=48 time=78.368 ms
2019-06-20 16:00:17,045 DEBUG e.c.u.Exec [Thread-216] 
2019-06-20 16:00:17,045 DEBUG e.c.u.Exec [Thread-216] --- 205.172.170.13 ping statistics ---
2019-06-20 16:00:17,045 DEBUG e.c.u.Exec [Thread-216] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:17,045 DEBUG e.c.u.Exec [Thread-216] round-trip min/avg/max/stddev = 78.368/78.368/78.368/0.000 ms
2019-06-20 16:00:17,046 DEBUG e.s.s.e.ExoSliceManager [Thread-216] [SDX-2] Resource: e1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:00:17,048 DEBUG e.c.u.Exec [Thread-216] ping -c 1 128.194.6.136
2019-06-20 16:00:17,122 DEBUG e.c.u.Exec [Thread-216] PING 128.194.6.136 (128.194.6.136): 56 data bytes
2019-06-20 16:00:17,122 DEBUG e.c.u.Exec [Thread-216] 64 bytes from 128.194.6.136: icmp_seq=0 ttl=49 time=63.910 ms
2019-06-20 16:00:17,122 DEBUG e.c.u.Exec [Thread-216] 
2019-06-20 16:00:17,122 DEBUG e.c.u.Exec [Thread-216] --- 128.194.6.136 ping statistics ---
2019-06-20 16:00:17,122 DEBUG e.c.u.Exec [Thread-216] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:17,122 DEBUG e.c.u.Exec [Thread-216] round-trip min/avg/max/stddev = 63.910/63.910/63.910/0.000 ms
2019-06-20 16:00:17,122 DEBUG e.s.s.e.ExoSliceManager [Thread-216] [SDX-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:00:17,123 DEBUG e.c.u.Exec [Thread-216] ping -c 1 205.172.170.12
2019-06-20 16:00:17,207 DEBUG e.c.u.Exec [Thread-216] PING 205.172.170.12 (205.172.170.12): 56 data bytes
2019-06-20 16:00:17,207 DEBUG e.c.u.Exec [Thread-216] 64 bytes from 205.172.170.12: icmp_seq=0 ttl=48 time=74.849 ms
2019-06-20 16:00:17,207 DEBUG e.c.u.Exec [Thread-216] 
2019-06-20 16:00:17,207 DEBUG e.c.u.Exec [Thread-216] --- 205.172.170.12 ping statistics ---
2019-06-20 16:00:17,207 DEBUG e.c.u.Exec [Thread-216] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:17,207 DEBUG e.c.u.Exec [Thread-216] round-trip min/avg/max/stddev = 74.849/74.849/74.849/0.000 ms
2019-06-20 16:00:17,210 DEBUG e.s.s.e.ExoSliceManager [Thread-216] [SDX-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:00:17,214 DEBUG e.c.u.Exec [Thread-216] ping -c 1 129.7.98.14
2019-06-20 16:00:17,277 DEBUG e.c.u.Exec [Thread-216] PING 129.7.98.14 (129.7.98.14): 56 data bytes
2019-06-20 16:00:17,277 DEBUG e.c.u.Exec [Thread-216] 64 bytes from 129.7.98.14: icmp_seq=0 ttl=43 time=54.189 ms
2019-06-20 16:00:17,277 DEBUG e.c.u.Exec [Thread-216] 
2019-06-20 16:00:17,277 DEBUG e.c.u.Exec [Thread-216] --- 129.7.98.14 ping statistics ---
2019-06-20 16:00:17,277 DEBUG e.c.u.Exec [Thread-216] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:17,277 DEBUG e.c.u.Exec [Thread-216] round-trip min/avg/max/stddev = 54.189/54.189/54.189/0.000 ms
2019-06-20 16:00:17,281 DEBUG e.s.s.e.ExoSliceManager [Thread-216] Resource: clink0, state: Active
2019-06-20 16:00:17,299 DEBUG e.s.s.e.ExoSliceManager [Thread-216] Resource: clink0, state: Active
2019-06-20 16:00:17,321 DEBUG e.s.s.e.ExoSliceManager [Thread-216] Resource: clink0, state: Active
2019-06-20 16:00:17,334 INFO e.s.s.e.ExoSliceManager [Thread-216] Done, those  resources are active now: e1,plexuscontroller,safe-server,e0,clink0,clink0,clink0
2019-06-20 16:00:17,334 DEBUG e.s.s.e.ExoSliceManager [Thread-216] ComputeNode: safe-server, Managment IP =  205.172.170.13
2019-06-20 16:00:17,334 DEBUG e.s.s.e.ExoSliceManager [Thread-216] ComputeNode: e1, Managment IP =  128.194.6.136
2019-06-20 16:00:17,335 DEBUG e.s.s.e.ExoSliceManager [Thread-216] ComputeNode: plexuscontroller, Managment IP =  205.172.170.12
2019-06-20 16:00:17,335 DEBUG e.s.s.e.ExoSliceManager [Thread-216] ComputeNode: e0, Managment IP =  129.7.98.14
2019-06-20 16:00:17,657 DEBUG e.s.s.e.ExoSliceManager [Thread-213] ExoSliceManager: [clink0, e0, safe-server, clink0, plexuscontroller, clink0, e1]
2019-06-20 16:00:17,658 DEBUG e.s.s.e.ExoSliceManager [Thread-213] [SDX-1] Resource: e0 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:00:17,659 DEBUG e.c.u.Exec [Thread-213] ping -c 1 128.194.6.137
2019-06-20 16:00:17,726 DEBUG e.c.u.Exec [Thread-213] PING 128.194.6.137 (128.194.6.137): 56 data bytes
2019-06-20 16:00:17,726 DEBUG e.c.u.Exec [Thread-213] 64 bytes from 128.194.6.137: icmp_seq=0 ttl=49 time=59.995 ms
2019-06-20 16:00:17,726 DEBUG e.c.u.Exec [Thread-213] 
2019-06-20 16:00:17,726 DEBUG e.c.u.Exec [Thread-213] --- 128.194.6.137 ping statistics ---
2019-06-20 16:00:17,726 DEBUG e.c.u.Exec [Thread-213] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:17,726 DEBUG e.c.u.Exec [Thread-213] round-trip min/avg/max/stddev = 59.995/59.995/59.995/0.000 ms
2019-06-20 16:00:17,727 DEBUG e.s.s.e.ExoSliceManager [Thread-213] [SDX-1] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:00:17,728 DEBUG e.c.u.Exec [Thread-213] ping -c 1 205.172.170.15
2019-06-20 16:00:17,812 DEBUG e.c.u.Exec [Thread-213] PING 205.172.170.15 (205.172.170.15): 56 data bytes
2019-06-20 16:00:17,812 DEBUG e.c.u.Exec [Thread-213] 64 bytes from 205.172.170.15: icmp_seq=0 ttl=48 time=72.998 ms
2019-06-20 16:00:17,812 DEBUG e.c.u.Exec [Thread-213] 
2019-06-20 16:00:17,812 DEBUG e.c.u.Exec [Thread-213] --- 205.172.170.15 ping statistics ---
2019-06-20 16:00:17,812 DEBUG e.c.u.Exec [Thread-213] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:17,812 DEBUG e.c.u.Exec [Thread-213] round-trip min/avg/max/stddev = 72.998/72.998/72.998/0.000 ms
2019-06-20 16:00:17,813 DEBUG e.s.s.e.ExoSliceManager [Thread-213] [SDX-1] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:00:17,814 DEBUG e.c.u.Exec [Thread-213] ping -c 1 205.172.170.18
2019-06-20 16:00:17,898 DEBUG e.c.u.Exec [Thread-213] PING 205.172.170.18 (205.172.170.18): 56 data bytes
2019-06-20 16:00:17,898 DEBUG e.c.u.Exec [Thread-213] 64 bytes from 205.172.170.18: icmp_seq=0 ttl=48 time=73.357 ms
2019-06-20 16:00:17,898 DEBUG e.c.u.Exec [Thread-213] 
2019-06-20 16:00:17,898 DEBUG e.c.u.Exec [Thread-213] --- 205.172.170.18 ping statistics ---
2019-06-20 16:00:17,898 DEBUG e.c.u.Exec [Thread-213] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:17,898 DEBUG e.c.u.Exec [Thread-213] round-trip min/avg/max/stddev = 73.357/73.357/73.357/0.000 ms
2019-06-20 16:00:17,899 DEBUG e.s.s.e.ExoSliceManager [Thread-213] [SDX-1] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:00:17,901 DEBUG e.c.u.Exec [Thread-213] ping -c 1 129.7.98.13
2019-06-20 16:00:17,961 DEBUG e.c.u.Exec [Thread-213] PING 129.7.98.13 (129.7.98.13): 56 data bytes
2019-06-20 16:00:17,961 DEBUG e.c.u.Exec [Thread-213] 64 bytes from 129.7.98.13: icmp_seq=0 ttl=43 time=49.489 ms
2019-06-20 16:00:17,961 DEBUG e.c.u.Exec [Thread-213] 
2019-06-20 16:00:17,961 DEBUG e.c.u.Exec [Thread-213] --- 129.7.98.13 ping statistics ---
2019-06-20 16:00:17,961 DEBUG e.c.u.Exec [Thread-213] 1 packets transmitted, 1 packets received, 0.0% packet loss
2019-06-20 16:00:17,961 DEBUG e.c.u.Exec [Thread-213] round-trip min/avg/max/stddev = 49.489/49.489/49.489/0.000 ms
2019-06-20 16:00:17,962 DEBUG e.s.s.e.ExoSliceManager [Thread-213] Resource: clink0, state: Active
2019-06-20 16:00:17,966 DEBUG e.s.s.e.ExoSliceManager [Thread-213] Resource: clink0, state: Active
2019-06-20 16:00:17,970 DEBUG e.s.s.e.ExoSliceManager [Thread-213] Resource: clink0, state: Active
2019-06-20 16:00:17,973 INFO e.s.s.e.ExoSliceManager [Thread-213] Done, those  resources are active now: e1,safe-server,e0,plexuscontroller,clink0,clink0,clink0
2019-06-20 16:00:17,973 DEBUG e.s.s.e.ExoSliceManager [Thread-213] ComputeNode: e0, Managment IP =  128.194.6.137
2019-06-20 16:00:17,973 DEBUG e.s.s.e.ExoSliceManager [Thread-213] ComputeNode: safe-server, Managment IP =  205.172.170.15
2019-06-20 16:00:17,973 DEBUG e.s.s.e.ExoSliceManager [Thread-213] ComputeNode: plexuscontroller, Managment IP =  205.172.170.18
2019-06-20 16:00:17,973 DEBUG e.s.s.e.ExoSliceManager [Thread-213] ComputeNode: e1, Managment IP =  129.7.98.13
2019-06-20 16:00:59,045 DEBUG e.s.s.e.ExoSliceManager [Thread-217] [NSP-2-129.7.98.6] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:00:59,045 DEBUG e.s.s.e.ExoSliceManager [Thread-218] [NSP-2-129.7.98.8] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:00:59,046 DEBUG e.c.u.Exec [Thread-217] 129.7.98.6:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:00:59,046 DEBUG e.c.u.Exec [Thread-218] 129.7.98.8:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:01,261 DEBUG e.c.u.Exec [Thread-217] exit-status: 0
2019-06-20 16:01:01,271 DEBUG e.c.u.Exec [Thread-218] exit-status: 0
2019-06-20 16:01:03,316 DEBUG e.s.c.SliceHelper [Thread-215] Start checking prerequisites
2019-06-20 16:01:03,317 INFO e.s.c.SliceHelper [Thread-226] checking safe server with image safeserver-v8
2019-06-20 16:01:03,317 DEBUG e.c.u.SafeUtils [Thread-226] 205.172.170.20:7777/whoami
2019-06-20 16:01:03,317 DEBUG e.s.s.e.ExoSliceManager [Thread-223] [NSP-2-129.7.98.6] run commands: ovs-vsctl show
2019-06-20 16:01:03,317 DEBUG e.s.s.e.ExoSliceManager [Thread-225] [NSP-2-205.172.170.16] run commands: docker ps
2019-06-20 16:01:03,317 DEBUG e.c.u.Exec [Thread-223] 129.7.98.6:ovs-vsctl show
2019-06-20 16:01:03,317 DEBUG e.s.s.e.ExoSliceManager [Thread-224] [NSP-2-129.7.98.8] run commands: ovs-vsctl show
2019-06-20 16:01:03,317 INFO e.c.u.SafeUtils [Thread-226] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p102", "methodParams": []}'
2019-06-20 16:01:03,317 DEBUG e.c.u.Exec [Thread-225] 205.172.170.16:docker ps
2019-06-20 16:01:03,317 DEBUG e.c.u.SafeUtils [Thread-226] whoami  {"principal": "key_p102", "methodParams": []}
2019-06-20 16:01:03,317 DEBUG e.c.u.Exec [Thread-224] 129.7.98.8:ovs-vsctl show
2019-06-20 16:01:03,488 DEBUG e.c.u.SafeUtils [Thread-226] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=') }"
2019-06-20 16:01:03,488 DEBUG e.c.u.SafeUtils [Thread-226] 205.172.170.20:7777/whoami
2019-06-20 16:01:03,488 INFO e.c.u.SafeUtils [Thread-226] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 16:01:03,488 DEBUG e.c.u.SafeUtils [Thread-226] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 16:01:03,661 DEBUG e.c.u.SafeUtils [Thread-226] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=') }"
2019-06-20 16:01:05,042 DEBUG e.c.u.Exec [Thread-224] 92498f48-2e02-40e9-9aa6-e4e4236caadc
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.16:6633"
            is_connected: true
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth1"
            Interface "eth1"
        Port "eth3"
            Interface "eth3"
    ovs_version: "2.0.2"

2019-06-20 16:01:05,042 DEBUG e.c.u.Exec [Thread-224] exit-status: 0
2019-06-20 16:01:05,043 DEBUG e.s.s.e.ExoSliceManager [Thread-224] [NSP-2-129.7.98.8] run commands: ls
2019-06-20 16:01:05,043 DEBUG e.c.u.Exec [Thread-224] 129.7.98.8:ls
2019-06-20 16:01:05,048 DEBUG e.c.u.Exec [Thread-223] 0c573edb-f23a-4fb2-b1b5-d088437ead1f
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.16:6633"
            is_connected: true
        Port "eth2"
            Interface "eth2"
        Port "eth1"
            Interface "eth1"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.0.2"

2019-06-20 16:01:05,048 DEBUG e.c.u.Exec [Thread-223] exit-status: 0
2019-06-20 16:01:05,049 DEBUG e.s.s.e.ExoSliceManager [Thread-223] [NSP-2-129.7.98.6] run commands: ls
2019-06-20 16:01:05,049 DEBUG e.c.u.Exec [Thread-223] 129.7.98.6:ls
2019-06-20 16:01:05,274 DEBUG e.c.u.Exec [Thread-225] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
d423e877c69b        yaoyj11/plexus-v1   "/bin/bash"         6 hours ago         Up 6 hours          0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-06-20 16:01:05,274 DEBUG e.c.u.Exec [Thread-225] exit-status: 0
2019-06-20 16:01:05,274 DEBUG e.s.c.SliceHelper [Thread-225] plexus controller has started
2019-06-20 16:01:06,781 DEBUG e.c.u.Exec [Thread-224] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:06,781 DEBUG e.c.u.Exec [Thread-224] exit-status: 0
2019-06-20 16:01:06,781 DEBUG e.c.u.Exec [Thread-223] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:06,781 DEBUG e.c.u.Exec [Thread-223] exit-status: 0
2019-06-20 16:01:06,782 DEBUG e.s.c.SliceHelper [Thread-215] Finished checking prerequisites
2019-06-20 16:01:06,783 DEBUG e.c.u.SafeUtils [Thread-215] 205.172.170.20:7777/whoami
2019-06-20 16:01:06,783 INFO e.c.u.SafeUtils [Thread-215] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p102", "methodParams": []}'
2019-06-20 16:01:06,783 DEBUG e.c.u.SafeUtils [Thread-215] whoami  {"principal": "key_p102", "methodParams": []}
2019-06-20 16:01:06,956 DEBUG e.c.u.SafeUtils [Thread-215] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=') }"
2019-06-20 16:01:06,963 DEBUG e.s.s.e.ExoSliceManager [Thread-237] [NSP-2-129.7.98.6] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:06,963 DEBUG e.s.s.e.ExoSliceManager [Thread-238] [NSP-2-129.7.98.8] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:06,963 DEBUG e.c.u.Exec [Thread-237] 129.7.98.6:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:06,963 DEBUG e.c.u.Exec [Thread-238] 129.7.98.8:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:08,682 DEBUG e.c.u.Exec [Thread-238] exit-status: 0
2019-06-20 16:01:08,690 DEBUG e.c.u.Exec [Thread-237] exit-status: 0
2019-06-20 16:01:08,690 DEBUG e.s.s.e.ExoSliceManager [Thread-215] [NSP-2-205.172.170.16] run commands: docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager --log-file ~/log --default-log-level 1 ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_router.py ryu/ryu/app/ofctl_rest.py"

2019-06-20 16:01:08,690 DEBUG e.c.u.Exec [Thread-215] 205.172.170.16:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager --log-file ~/log --default-log-level 1 ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_router.py ryu/ryu/app/ofctl_rest.py"

2019-06-20 16:01:10,574 DEBUG e.c.u.Exec [Thread-215] exit-status: 0
2019-06-20 16:01:10,576 DEBUG e.s.s.e.ExoSliceManager [Thread-245] [NSP-2-129.7.98.6] run commands: ovs-vsctl show
2019-06-20 16:01:10,576 DEBUG e.c.u.Exec [Thread-245] 129.7.98.6:ovs-vsctl show
2019-06-20 16:01:10,576 DEBUG e.s.s.e.ExoSliceManager [Thread-246] [NSP-2-129.7.98.8] run commands: ovs-vsctl show
2019-06-20 16:01:10,576 DEBUG e.c.u.Exec [Thread-246] 129.7.98.8:ovs-vsctl show
2019-06-20 16:01:12,374 DEBUG e.c.u.Exec [Thread-245] 0c573edb-f23a-4fb2-b1b5-d088437ead1f
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.16:6633"
        Port "eth2"
            Interface "eth2"
        Port "eth1"
            Interface "eth1"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.0.2"

2019-06-20 16:01:12,374 DEBUG e.c.u.Exec [Thread-246] 92498f48-2e02-40e9-9aa6-e4e4236caadc
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.16:6633"
            is_connected: true
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth1"
            Interface "eth1"
        Port "eth3"
            Interface "eth3"
    ovs_version: "2.0.2"

2019-06-20 16:01:12,374 DEBUG e.c.u.Exec [Thread-246] exit-status: 0
2019-06-20 16:01:12,374 DEBUG e.c.u.Exec [Thread-245] exit-status: 0
2019-06-20 16:01:12,375 DEBUG e.s.s.e.ExoSliceManager [Thread-246] [NSP-2-129.7.98.8] run commands: ls
2019-06-20 16:01:12,375 DEBUG e.c.u.Exec [Thread-246] 129.7.98.8:ls
2019-06-20 16:01:12,375 DEBUG e.s.s.e.ExoSliceManager [Thread-245] [NSP-2-129.7.98.6] run commands: ls
2019-06-20 16:01:12,375 DEBUG e.c.u.Exec [Thread-245] 129.7.98.6:ls
2019-06-20 16:01:12,530 DEBUG e.s.s.e.ExoSliceManager [Thread-253] [NSP-1-129.7.98.9] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:12,530 DEBUG e.c.u.Exec [Thread-253] 129.7.98.9:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:12,530 DEBUG e.s.s.e.ExoSliceManager [Thread-254] [NSP-1-129.7.98.10] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:12,530 DEBUG e.c.u.Exec [Thread-254] 129.7.98.10:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:14,091 DEBUG e.c.u.Exec [Thread-246] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:14,091 DEBUG e.c.u.Exec [Thread-246] exit-status: 0
2019-06-20 16:01:14,092 DEBUG e.s.s.e.ExoSliceManager [Thread-246] [NSP-2-129.7.98.8] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.16:6633
2019-06-20 16:01:14,092 DEBUG e.c.u.Exec [Thread-246] 129.7.98.8:/bin/bash ~/ovsbridge.sh 205.172.170.16:6633
2019-06-20 16:01:14,107 DEBUG e.c.u.Exec [Thread-245] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:14,107 DEBUG e.c.u.Exec [Thread-245] exit-status: 0
2019-06-20 16:01:14,108 DEBUG e.s.s.e.ExoSliceManager [Thread-245] [NSP-2-129.7.98.6] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.16:6633
2019-06-20 16:01:14,108 DEBUG e.c.u.Exec [Thread-245] 129.7.98.6:/bin/bash ~/ovsbridge.sh 205.172.170.16:6633
2019-06-20 16:01:14,299 DEBUG e.c.u.Exec [Thread-254] exit-status: 0
2019-06-20 16:01:14,299 DEBUG e.c.u.Exec [Thread-253] exit-status: 0
2019-06-20 16:01:15,817 DEBUG e.c.u.Exec [Thread-245] 00000e99c22f8b4d

2019-06-20 16:01:15,817 DEBUG e.c.u.Exec [Thread-245] exit-status: 0
2019-06-20 16:01:15,818 DEBUG e.s.s.e.ExoSliceManager [Thread-245] [NSP-2-129.7.98.6] run commands: /bin/bash ~/dpid.sh
2019-06-20 16:01:15,818 DEBUG e.c.u.Exec [Thread-245] 129.7.98.6:/bin/bash ~/dpid.sh
2019-06-20 16:01:15,835 DEBUG e.c.u.Exec [Thread-246] 0000d605db387f40

2019-06-20 16:01:15,835 DEBUG e.c.u.Exec [Thread-246] exit-status: 0
2019-06-20 16:01:15,836 DEBUG e.s.s.e.ExoSliceManager [Thread-246] [NSP-2-129.7.98.8] run commands: /bin/bash ~/dpid.sh
2019-06-20 16:01:15,836 DEBUG e.c.u.Exec [Thread-246] 129.7.98.8:/bin/bash ~/dpid.sh
2019-06-20 16:01:17,240 DEBUG e.s.c.SliceHelper [Thread-214] Start checking prerequisites
2019-06-20 16:01:17,240 DEBUG e.s.s.e.ExoSliceManager [Thread-269] [NSP-1-129.7.98.10] run commands: ovs-vsctl show
2019-06-20 16:01:17,240 INFO e.s.c.SliceHelper [Thread-272] checking safe server with image safeserver-v8
2019-06-20 16:01:17,240 DEBUG e.c.u.Exec [Thread-269] 129.7.98.10:ovs-vsctl show
2019-06-20 16:01:17,240 DEBUG e.s.s.e.ExoSliceManager [Thread-270] [NSP-1-129.7.98.9] run commands: ovs-vsctl show
2019-06-20 16:01:17,240 DEBUG e.s.s.e.ExoSliceManager [Thread-271] [NSP-1-205.172.170.22] run commands: docker ps
2019-06-20 16:01:17,240 DEBUG e.c.u.SafeUtils [Thread-272] 205.172.170.21:7777/whoami
2019-06-20 16:01:17,240 DEBUG e.c.u.Exec [Thread-270] 129.7.98.9:ovs-vsctl show
2019-06-20 16:01:17,240 DEBUG e.c.u.Exec [Thread-271] 205.172.170.22:docker ps
2019-06-20 16:01:17,240 INFO e.c.u.SafeUtils [Thread-272] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p101", "methodParams": []}'
2019-06-20 16:01:17,241 DEBUG e.c.u.SafeUtils [Thread-272] whoami  {"principal": "key_p101", "methodParams": []}
2019-06-20 16:01:17,340 DEBUG e.s.s.e.ExoSliceManager [Thread-276] [SDX-2-128.194.6.136] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:17,340 DEBUG e.c.u.Exec [Thread-276] 128.194.6.136:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:17,340 DEBUG e.s.s.e.ExoSliceManager [Thread-277] [SDX-2-129.7.98.14] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:17,340 DEBUG e.c.u.Exec [Thread-277] 129.7.98.14:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:17,533 DEBUG e.c.u.Exec [Thread-246] 0 0000d605db387f40

2019-06-20 16:01:17,533 DEBUG e.c.u.Exec [Thread-246] exit-status: 0
2019-06-20 16:01:17,552 DEBUG e.c.u.Exec [Thread-245] 0 00000e99c22f8b4d

2019-06-20 16:01:17,552 DEBUG e.c.u.Exec [Thread-245] exit-status: 0
2019-06-20 16:01:17,607 DEBUG e.c.u.HttpUtil [Thread-215] http://205.172.170.16:8080/stats/switches
2019-06-20 16:01:17,789 DEBUG e.c.u.HttpUtil [Thread-215] [235320641093440, 16053550680909]
2019-06-20 16:01:17,795 DEBUG e.c.u.HttpUtil [Thread-215] http://205.172.170.16:8080/router/00000e99c22f8b4d
2019-06-20 16:01:17,795 DEBUG e.c.u.HttpUtil [Thread-215] {"address":"192.168.130.1/24"}
2019-06-20 16:01:17,796 DEBUG e.c.u.HttpUtil [Thread-215] http://205.172.170.16:8080/router/00000e99c22f8b4d
2019-06-20 16:01:17,796 DEBUG e.c.u.HttpUtil [Thread-215] {"address":"192.168.130.1/24"}
2019-06-20 16:01:17,894 DEBUG e.c.u.SafeUtils [Thread-272] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=') }"
2019-06-20 16:01:17,894 DEBUG e.c.u.SafeUtils [Thread-272] 205.172.170.21:7777/whoami
2019-06-20 16:01:17,894 INFO e.c.u.SafeUtils [Thread-272] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 16:01:17,894 DEBUG e.c.u.SafeUtils [Thread-272] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 16:01:17,952 DEBUG e.c.u.HttpUtil [Thread-215] [{"switch_id": "00000e99c22f8b4d", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-06-20 16:01:17,952 DEBUG e.c.u.HttpUtil [Thread-215] http://205.172.170.16:8080/router/0000d605db387f40
2019-06-20 16:01:17,952 DEBUG e.c.u.HttpUtil [Thread-215] {"address":"192.168.130.2/24"}
2019-06-20 16:01:17,953 DEBUG e.c.u.HttpUtil [Thread-215] http://205.172.170.16:8080/router/0000d605db387f40
2019-06-20 16:01:17,953 DEBUG e.c.u.HttpUtil [Thread-215] {"address":"192.168.130.2/24"}
2019-06-20 16:01:17,978 DEBUG e.s.s.e.ExoSliceManager [Thread-285] [SDX-1-128.194.6.137] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:17,978 DEBUG e.s.s.e.ExoSliceManager [Thread-286] [SDX-1-129.7.98.13] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:17,979 DEBUG e.c.u.Exec [Thread-285] 128.194.6.137:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:17,979 DEBUG e.c.u.Exec [Thread-286] 129.7.98.13:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:18,084 DEBUG e.c.u.SafeUtils [Thread-272] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=') }"
2019-06-20 16:01:18,112 DEBUG e.c.u.HttpUtil [Thread-215] [{"switch_id": "0000d605db387f40", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-06-20 16:01:18,113 DEBUG e.c.u.HttpUtil [Thread-215] http://205.172.170.16:8080/stats/portdesc/235320641093440
2019-06-20 16:01:18,317 DEBUG e.c.u.HttpUtil [Thread-215] {"235320641093440": [{"hw_addr": "fa:16:3e:00:5d:4a", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "eth1", "state": 0, "config": 0}, {"hw_addr": "aa:39:18:a2:22:c1", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}]}
2019-06-20 16:01:18,320 DEBUG e.c.u.HttpUtil [Thread-215] http://205.172.170.16:8080/stats/portdesc/16053550680909
2019-06-20 16:01:18,528 DEBUG e.c.u.HttpUtil [Thread-215] {"16053550680909": [{"hw_addr": "fa:16:3e:00:67:fc", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "eth1", "state": 0, "config": 0}, {"hw_addr": "a2:cc:86:25:9d:0e", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}]}
2019-06-20 16:01:18,684 DEBUG e.c.u.HttpUtil [Thread-215] 
2019-06-20 16:01:18,838 DEBUG e.c.u.HttpUtil [Thread-215] 
2019-06-20 16:01:18,841 DEBUG e.s.c.SdxServer [Thread-215] Starting on http://127.0.0.1:8882/
2019-06-20 16:01:18,953 DEBUG e.c.u.Exec [Thread-270] 4a27e6a3-c839-4cb0-a81a-17a6bfa46d76
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.22:6633"
            is_connected: true
        Port "eth1"
            Interface "eth1"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.0.2"

2019-06-20 16:01:18,953 DEBUG e.c.u.Exec [Thread-270] exit-status: 0
2019-06-20 16:01:18,953 DEBUG e.s.s.e.ExoSliceManager [Thread-270] [NSP-1-129.7.98.9] run commands: ls
2019-06-20 16:01:18,953 DEBUG e.c.u.Exec [Thread-269] 6a70261c-2f37-4f4c-a5f7-fc2365d11b84
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.22:6633"
            is_connected: true
        Port "eth1"
            Interface "eth1"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth3"
            Interface "eth3"
    ovs_version: "2.0.2"

2019-06-20 16:01:18,953 DEBUG e.c.u.Exec [Thread-270] 129.7.98.9:ls
2019-06-20 16:01:18,953 DEBUG e.c.u.Exec [Thread-269] exit-status: 0
2019-06-20 16:01:18,954 DEBUG e.s.s.e.ExoSliceManager [Thread-269] [NSP-1-129.7.98.10] run commands: ls
2019-06-20 16:01:18,954 DEBUG e.c.u.Exec [Thread-269] 129.7.98.10:ls
2019-06-20 16:01:19,063 DEBUG e.c.u.Exec [Thread-277] exit-status: 0
2019-06-20 16:01:19,131 DEBUG e.c.u.Exec [Thread-276] exit-status: 0
2019-06-20 16:01:19,137 DEBUG e.c.u.Exec [Thread-271] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
f8843b4761ed        yaoyj11/plexus-v1   "/bin/bash"         6 hours ago         Up 6 hours          0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-06-20 16:01:19,137 DEBUG e.c.u.Exec [Thread-271] exit-status: 0
2019-06-20 16:01:19,137 DEBUG e.s.c.SliceHelper [Thread-271] plexus controller has started
2019-06-20 16:01:19,557 DEBUG e.s.c.SdxServer [Thread-215] Sdx server has started, listening on http://127.0.0.1:8882/
2019-06-20 16:01:19,720 DEBUG e.c.u.Exec [Thread-286] exit-status: 0
2019-06-20 16:01:19,783 DEBUG e.c.u.Exec [Thread-285] exit-status: 0
2019-06-20 16:01:20,690 DEBUG e.c.u.Exec [Thread-270] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:20,690 DEBUG e.c.u.Exec [Thread-269] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:20,690 DEBUG e.c.u.Exec [Thread-269] exit-status: 0
2019-06-20 16:01:20,690 DEBUG e.c.u.Exec [Thread-270] exit-status: 0
2019-06-20 16:01:20,690 DEBUG e.s.c.SliceHelper [Thread-214] Finished checking prerequisites
2019-06-20 16:01:20,691 DEBUG e.c.u.SafeUtils [Thread-214] 205.172.170.21:7777/whoami
2019-06-20 16:01:20,691 INFO e.c.u.SafeUtils [Thread-214] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p101", "methodParams": []}'
2019-06-20 16:01:20,691 DEBUG e.c.u.SafeUtils [Thread-214] whoami  {"principal": "key_p101", "methodParams": []}
2019-06-20 16:01:20,883 DEBUG e.c.u.SafeUtils [Thread-214] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=') }"
2019-06-20 16:01:20,887 DEBUG e.s.s.e.ExoSliceManager [Thread-295] [NSP-1-129.7.98.10] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:20,887 DEBUG e.s.s.e.ExoSliceManager [Thread-296] [NSP-1-129.7.98.9] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:20,887 DEBUG e.c.u.Exec [Thread-295] 129.7.98.10:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:20,888 DEBUG e.c.u.Exec [Thread-296] 129.7.98.9:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:22,603 DEBUG e.c.u.Exec [Thread-296] exit-status: 0
2019-06-20 16:01:22,607 DEBUG e.c.u.Exec [Thread-295] exit-status: 0
2019-06-20 16:01:22,607 DEBUG e.s.s.e.ExoSliceManager [Thread-214] [NSP-1-205.172.170.22] run commands: docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager --log-file ~/log --default-log-level 1 ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_router.py ryu/ryu/app/ofctl_rest.py"

2019-06-20 16:01:22,607 DEBUG e.c.u.Exec [Thread-214] 205.172.170.22:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager --log-file ~/log --default-log-level 1 ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_router.py ryu/ryu/app/ofctl_rest.py"

2019-06-20 16:01:23,093 DEBUG e.s.c.SliceHelper [Thread-213] Start checking prerequisites
2019-06-20 16:01:23,093 INFO e.s.c.SliceHelper [Thread-305] checking safe server with image safeserver-v8
2019-06-20 16:01:23,093 DEBUG e.c.u.SafeUtils [Thread-305] 205.172.170.15:7777/whoami
2019-06-20 16:01:23,093 INFO e.c.u.SafeUtils [Thread-305] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 16:01:23,093 DEBUG e.c.u.SafeUtils [Thread-305] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 16:01:23,093 DEBUG e.s.s.e.ExoSliceManager [Thread-303] [SDX-1-129.7.98.13] run commands: ovs-vsctl show
2019-06-20 16:01:23,093 DEBUG e.s.s.e.ExoSliceManager [Thread-302] [SDX-1-128.194.6.137] run commands: ovs-vsctl show
2019-06-20 16:01:23,093 DEBUG e.c.u.Exec [Thread-303] 129.7.98.13:ovs-vsctl show
2019-06-20 16:01:23,094 DEBUG e.c.u.Exec [Thread-302] 128.194.6.137:ovs-vsctl show
2019-06-20 16:01:23,094 DEBUG e.s.s.e.ExoSliceManager [Thread-304] [SDX-1-205.172.170.18] run commands: docker ps
2019-06-20 16:01:23,094 DEBUG e.c.u.Exec [Thread-304] 205.172.170.18:docker ps
2019-06-20 16:01:23,423 DEBUG e.s.c.SliceHelper [Thread-216] Start checking prerequisites
2019-06-20 16:01:23,423 INFO e.s.c.SliceHelper [Thread-313] checking safe server with image safeserver-v8
2019-06-20 16:01:23,423 DEBUG e.s.s.e.ExoSliceManager [Thread-310] [SDX-2-128.194.6.136] run commands: ovs-vsctl show
2019-06-20 16:01:23,423 DEBUG e.c.u.SafeUtils [Thread-313] 205.172.170.13:7777/whoami
2019-06-20 16:01:23,423 INFO e.c.u.SafeUtils [Thread-313] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:01:23,423 DEBUG e.c.u.Exec [Thread-310] 128.194.6.136:ovs-vsctl show
2019-06-20 16:01:23,423 DEBUG e.s.s.e.ExoSliceManager [Thread-312] [SDX-2-205.172.170.12] run commands: docker ps
2019-06-20 16:01:23,423 DEBUG e.c.u.SafeUtils [Thread-313] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:01:23,424 DEBUG e.c.u.Exec [Thread-312] 205.172.170.12:docker ps
2019-06-20 16:01:23,423 DEBUG e.s.s.e.ExoSliceManager [Thread-311] [SDX-2-129.7.98.14] run commands: ovs-vsctl show
2019-06-20 16:01:23,424 DEBUG e.c.u.Exec [Thread-311] 129.7.98.14:ovs-vsctl show
2019-06-20 16:01:23,900 DEBUG e.c.u.SafeUtils [Thread-305] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:01:23,901 DEBUG e.c.u.SafeUtils [Thread-305] 205.172.170.15:7777/whoami
2019-06-20 16:01:23,901 INFO e.c.u.SafeUtils [Thread-305] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 16:01:23,901 DEBUG e.c.u.SafeUtils [Thread-305] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 16:01:24,093 DEBUG e.c.u.SafeUtils [Thread-305] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=') }"
2019-06-20 16:01:24,136 DEBUG e.c.u.SafeUtils [Thread-313] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:01:24,136 DEBUG e.c.u.SafeUtils [Thread-313] 205.172.170.13:7777/whoami
2019-06-20 16:01:24,136 INFO e.c.u.SafeUtils [Thread-313] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "sdx", "methodParams": []}'
2019-06-20 16:01:24,136 DEBUG e.c.u.SafeUtils [Thread-313] whoami  {"principal": "sdx", "methodParams": []}
2019-06-20 16:01:24,328 DEBUG e.c.u.SafeUtils [Thread-313] message:"{ '4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=':principalId('4_lDQSE-wfYDo2Y6wuYFCgWANqbGoD8DRmpNA0heB28=') }"
2019-06-20 16:01:24,546 DEBUG e.c.u.Exec [Thread-214] exit-status: 0
2019-06-20 16:01:24,547 DEBUG e.s.s.e.ExoSliceManager [Thread-323] [NSP-1-129.7.98.10] run commands: ovs-vsctl show
2019-06-20 16:01:24,547 DEBUG e.s.s.e.ExoSliceManager [Thread-324] [NSP-1-129.7.98.9] run commands: ovs-vsctl show
2019-06-20 16:01:24,547 DEBUG e.c.u.Exec [Thread-323] 129.7.98.10:ovs-vsctl show
2019-06-20 16:01:24,547 DEBUG e.c.u.Exec [Thread-324] 129.7.98.9:ovs-vsctl show
2019-06-20 16:01:24,938 DEBUG e.c.u.Exec [Thread-302] 895a57e3-fcb3-48c2-89a7-50b589f14802
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.18:6633"
            is_connected: true
        Port "eth1"
            Interface "eth1"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
    ovs_version: "2.0.2"

2019-06-20 16:01:24,939 DEBUG e.c.u.Exec [Thread-302] exit-status: 0
2019-06-20 16:01:24,939 DEBUG e.s.s.e.ExoSliceManager [Thread-302] [SDX-1-128.194.6.137] run commands: ls
2019-06-20 16:01:24,939 DEBUG e.c.u.Exec [Thread-302] 128.194.6.137:ls
2019-06-20 16:01:24,944 DEBUG e.c.u.Exec [Thread-303] 26ef2a60-546a-456a-9dec-64985a35807f
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.18:6633"
            is_connected: true
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth1"
            Interface "eth1"
    ovs_version: "2.0.2"

2019-06-20 16:01:24,945 DEBUG e.c.u.Exec [Thread-303] exit-status: 0
2019-06-20 16:01:24,945 DEBUG e.s.s.e.ExoSliceManager [Thread-303] [SDX-1-129.7.98.13] run commands: ls
2019-06-20 16:01:24,945 DEBUG e.c.u.Exec [Thread-303] 129.7.98.13:ls
2019-06-20 16:01:25,023 DEBUG e.c.u.Exec [Thread-304] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
8f640d563f87        yaoyj11/plexus-v1   "/bin/bash"         6 hours ago         Up 6 hours          0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-06-20 16:01:25,023 DEBUG e.c.u.Exec [Thread-304] exit-status: 0
2019-06-20 16:01:25,023 DEBUG e.s.c.SliceHelper [Thread-304] plexus controller has started
2019-06-20 16:01:25,176 DEBUG e.c.u.Exec [Thread-311] 804b2ed2-9abc-4362-b936-9ecfe659a6e9
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.12:6633"
            is_connected: true
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth1"
            Interface "eth1"
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
    ovs_version: "2.0.2"

2019-06-20 16:01:25,176 DEBUG e.c.u.Exec [Thread-311] exit-status: 0
2019-06-20 16:01:25,177 DEBUG e.s.s.e.ExoSliceManager [Thread-311] [SDX-2-129.7.98.14] run commands: ls
2019-06-20 16:01:25,177 DEBUG e.c.u.Exec [Thread-311] 129.7.98.14:ls
2019-06-20 16:01:25,200 DEBUG e.c.u.Exec [Thread-310] e0b547d9-3118-477a-871f-234a8943be65
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.12:6633"
            is_connected: true
        Port "eth1"
            Interface "eth1"
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.0.2"

2019-06-20 16:01:25,200 DEBUG e.c.u.Exec [Thread-310] exit-status: 0
2019-06-20 16:01:25,201 DEBUG e.s.s.e.ExoSliceManager [Thread-310] [SDX-2-128.194.6.136] run commands: ls
2019-06-20 16:01:25,201 DEBUG e.c.u.Exec [Thread-310] 128.194.6.136:ls
2019-06-20 16:01:25,340 DEBUG e.c.u.Exec [Thread-312] CONTAINER ID        IMAGE               COMMAND             CREATED             STATUS              PORTS                                                                              NAMES
537eca8ff1fd        yaoyj11/plexus-v1   "/bin/bash"         6 hours ago         Up 6 hours          0.0.0.0:3000->3000/tcp, 0.0.0.0:6633->6633/tcp, 2122/tcp, 0.0.0.0:8080->8080/tcp   plexus

2019-06-20 16:01:25,340 DEBUG e.c.u.Exec [Thread-312] exit-status: 0
2019-06-20 16:01:25,340 DEBUG e.s.c.SliceHelper [Thread-312] plexus controller has started
2019-06-20 16:01:26,290 DEBUG e.c.u.Exec [Thread-324] 4a27e6a3-c839-4cb0-a81a-17a6bfa46d76
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.22:6633"
        Port "eth1"
            Interface "eth1"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.0.2"

2019-06-20 16:01:26,290 DEBUG e.c.u.Exec [Thread-323] 6a70261c-2f37-4f4c-a5f7-fc2365d11b84
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.22:6633"
        Port "eth1"
            Interface "eth1"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth3"
            Interface "eth3"
    ovs_version: "2.0.2"

2019-06-20 16:01:26,291 DEBUG e.c.u.Exec [Thread-324] exit-status: 0
2019-06-20 16:01:26,291 DEBUG e.c.u.Exec [Thread-323] exit-status: 0
2019-06-20 16:01:26,291 DEBUG e.s.s.e.ExoSliceManager [Thread-324] [NSP-1-129.7.98.9] run commands: ls
2019-06-20 16:01:26,292 DEBUG e.c.u.Exec [Thread-324] 129.7.98.9:ls
2019-06-20 16:01:26,292 DEBUG e.s.s.e.ExoSliceManager [Thread-323] [NSP-1-129.7.98.10] run commands: ls
2019-06-20 16:01:26,292 DEBUG e.c.u.Exec [Thread-323] 129.7.98.10:ls
2019-06-20 16:01:26,657 DEBUG e.c.u.Exec [Thread-303] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:26,658 DEBUG e.c.u.Exec [Thread-303] exit-status: 0
2019-06-20 16:01:26,754 DEBUG e.c.u.Exec [Thread-302] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:26,754 DEBUG e.c.u.Exec [Thread-302] exit-status: 0
2019-06-20 16:01:26,754 DEBUG e.s.c.SliceHelper [Thread-213] Finished checking prerequisites
2019-06-20 16:01:26,754 DEBUG e.c.u.SafeUtils [Thread-213] 205.172.170.15:7777/whoami
2019-06-20 16:01:26,754 INFO e.c.u.SafeUtils [Thread-213] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 16:01:26,754 DEBUG e.c.u.SafeUtils [Thread-213] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 16:01:26,885 DEBUG e.c.u.Exec [Thread-311] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:26,885 DEBUG e.c.u.Exec [Thread-311] exit-status: 0
2019-06-20 16:01:26,944 DEBUG e.c.u.SafeUtils [Thread-213] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:01:26,948 DEBUG e.s.s.e.ExoSliceManager [Thread-341] [SDX-1-128.194.6.137] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:26,948 DEBUG e.c.u.Exec [Thread-341] 128.194.6.137:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:26,948 DEBUG e.s.s.e.ExoSliceManager [Thread-342] [SDX-1-129.7.98.13] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:26,948 DEBUG e.c.u.Exec [Thread-342] 129.7.98.13:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:26,962 DEBUG e.c.u.Exec [Thread-310] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:26,962 DEBUG e.c.u.Exec [Thread-310] exit-status: 0
2019-06-20 16:01:26,963 DEBUG e.s.c.SliceHelper [Thread-216] Finished checking prerequisites
2019-06-20 16:01:26,963 DEBUG e.c.u.SafeUtils [Thread-216] 205.172.170.13:7777/whoami
2019-06-20 16:01:26,963 INFO e.c.u.SafeUtils [Thread-216] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:01:26,963 DEBUG e.c.u.SafeUtils [Thread-216] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:01:27,151 DEBUG e.c.u.SafeUtils [Thread-216] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:01:27,156 DEBUG e.s.s.e.ExoSliceManager [Thread-345] [SDX-2-128.194.6.136] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:27,156 DEBUG e.s.s.e.ExoSliceManager [Thread-346] [SDX-2-129.7.98.14] run commands: ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:27,156 DEBUG e.c.u.Exec [Thread-345] 128.194.6.136:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:27,156 DEBUG e.c.u.Exec [Thread-346] 129.7.98.14:ovs-ofctl -O OpenFlow13 del-flows br0
2019-06-20 16:01:28,037 DEBUG e.c.u.Exec [Thread-323] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:28,037 DEBUG e.c.u.Exec [Thread-323] exit-status: 0
2019-06-20 16:01:28,038 DEBUG e.s.s.e.ExoSliceManager [Thread-323] [NSP-1-129.7.98.10] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:01:28,038 DEBUG e.c.u.Exec [Thread-323] 129.7.98.10:/bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:01:28,038 DEBUG e.c.u.Exec [Thread-324] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:28,038 DEBUG e.c.u.Exec [Thread-324] exit-status: 0
2019-06-20 16:01:28,039 DEBUG e.s.s.e.ExoSliceManager [Thread-324] [NSP-1-129.7.98.9] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:01:28,039 DEBUG e.c.u.Exec [Thread-324] 129.7.98.9:/bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:01:28,665 DEBUG e.c.u.Exec [Thread-342] exit-status: 0
2019-06-20 16:01:28,724 DEBUG e.c.u.Exec [Thread-341] exit-status: 0
2019-06-20 16:01:28,725 DEBUG e.s.s.e.ExoSliceManager [Thread-213] [SDX-1-205.172.170.18] run commands: docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager --log-file ~/log --default-log-level 1 ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_router.py ryu/ryu/app/ofctl_rest.py"

2019-06-20 16:01:28,725 DEBUG e.c.u.Exec [Thread-213] 205.172.170.18:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager --log-file ~/log --default-log-level 1 ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_router.py ryu/ryu/app/ofctl_rest.py"

2019-06-20 16:01:28,869 DEBUG e.c.u.Exec [Thread-346] exit-status: 0
2019-06-20 16:01:28,957 DEBUG e.c.u.Exec [Thread-345] exit-status: 0
2019-06-20 16:01:28,957 DEBUG e.s.s.e.ExoSliceManager [Thread-216] [SDX-2-205.172.170.12] run commands: docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager --log-file ~/log --default-log-level 1 ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_router.py ryu/ryu/app/ofctl_rest.py"

2019-06-20 16:01:28,957 DEBUG e.c.u.Exec [Thread-216] 205.172.170.12:docker exec -d plexus /bin/bash -c  "cd /root;pkill ryu-manager; ryu-manager --log-file ~/log --default-log-level 1 ryu/ryu/app/rest_conf_switch.py ryu/ryu/app/rest_router.py ryu/ryu/app/ofctl_rest.py"

2019-06-20 16:01:29,767 DEBUG e.c.u.Exec [Thread-324] 0000aa2d47c12d4e

2019-06-20 16:01:29,767 DEBUG e.c.u.Exec [Thread-324] exit-status: 0
2019-06-20 16:01:29,768 DEBUG e.s.s.e.ExoSliceManager [Thread-324] [NSP-1-129.7.98.9] run commands: /bin/bash ~/dpid.sh
2019-06-20 16:01:29,768 DEBUG e.c.u.Exec [Thread-324] 129.7.98.9:/bin/bash ~/dpid.sh
2019-06-20 16:01:29,807 DEBUG e.c.u.Exec [Thread-323] 0000ea1cc61b4b4b

2019-06-20 16:01:29,807 DEBUG e.c.u.Exec [Thread-323] exit-status: 0
2019-06-20 16:01:29,808 DEBUG e.s.s.e.ExoSliceManager [Thread-323] [NSP-1-129.7.98.10] run commands: /bin/bash ~/dpid.sh
2019-06-20 16:01:29,808 DEBUG e.c.u.Exec [Thread-323] 129.7.98.10:/bin/bash ~/dpid.sh
2019-06-20 16:01:30,593 DEBUG e.c.u.Exec [Thread-213] exit-status: 0
2019-06-20 16:01:30,595 DEBUG e.s.s.e.ExoSliceManager [Thread-365] [SDX-1-128.194.6.137] run commands: ovs-vsctl show
2019-06-20 16:01:30,595 DEBUG e.c.u.Exec [Thread-365] 128.194.6.137:ovs-vsctl show
2019-06-20 16:01:30,595 DEBUG e.s.s.e.ExoSliceManager [Thread-366] [SDX-1-129.7.98.13] run commands: ovs-vsctl show
2019-06-20 16:01:30,596 DEBUG e.c.u.Exec [Thread-366] 129.7.98.13:ovs-vsctl show
2019-06-20 16:01:30,820 DEBUG e.c.u.Exec [Thread-216] exit-status: 0
2019-06-20 16:01:30,822 DEBUG e.s.s.e.ExoSliceManager [Thread-369] [SDX-2-128.194.6.136] run commands: ovs-vsctl show
2019-06-20 16:01:30,822 DEBUG e.c.u.Exec [Thread-369] 128.194.6.136:ovs-vsctl show
2019-06-20 16:01:30,822 DEBUG e.s.s.e.ExoSliceManager [Thread-370] [SDX-2-129.7.98.14] run commands: ovs-vsctl show
2019-06-20 16:01:30,822 DEBUG e.c.u.Exec [Thread-370] 129.7.98.14:ovs-vsctl show
2019-06-20 16:01:31,542 DEBUG e.c.u.Exec [Thread-324] 0 0000aa2d47c12d4e

2019-06-20 16:01:31,542 DEBUG e.c.u.Exec [Thread-323] 0 0000ea1cc61b4b4b

2019-06-20 16:01:31,542 DEBUG e.c.u.Exec [Thread-323] exit-status: 0
2019-06-20 16:01:31,542 DEBUG e.c.u.Exec [Thread-324] exit-status: 0
2019-06-20 16:01:31,546 DEBUG e.c.u.HttpUtil [Thread-214] http://205.172.170.22:8080/stats/switches
2019-06-20 16:01:31,717 DEBUG e.c.u.HttpUtil [Thread-214] [257409303661387, 187111454092622]
2019-06-20 16:01:31,718 DEBUG e.c.u.HttpUtil [Thread-214] http://205.172.170.22:8080/router/0000ea1cc61b4b4b
2019-06-20 16:01:31,718 DEBUG e.c.u.HttpUtil [Thread-214] {"address":"192.168.120.1/24"}
2019-06-20 16:01:31,719 DEBUG e.c.u.HttpUtil [Thread-214] http://205.172.170.22:8080/router/0000ea1cc61b4b4b
2019-06-20 16:01:31,719 DEBUG e.c.u.HttpUtil [Thread-214] {"address":"192.168.120.1/24"}
2019-06-20 16:01:31,881 DEBUG e.c.u.HttpUtil [Thread-214] [{"switch_id": "0000ea1cc61b4b4b", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-06-20 16:01:31,882 DEBUG e.c.u.HttpUtil [Thread-214] http://205.172.170.22:8080/router/0000aa2d47c12d4e
2019-06-20 16:01:31,882 DEBUG e.c.u.HttpUtil [Thread-214] {"address":"192.168.120.2/24"}
2019-06-20 16:01:31,883 DEBUG e.c.u.HttpUtil [Thread-214] http://205.172.170.22:8080/router/0000aa2d47c12d4e
2019-06-20 16:01:31,883 DEBUG e.c.u.HttpUtil [Thread-214] {"address":"192.168.120.2/24"}
2019-06-20 16:01:32,046 DEBUG e.c.u.HttpUtil [Thread-214] [{"switch_id": "0000aa2d47c12d4e", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-06-20 16:01:32,048 DEBUG e.c.u.HttpUtil [Thread-214] http://205.172.170.22:8080/stats/portdesc/257409303661387
2019-06-20 16:01:32,253 DEBUG e.c.u.HttpUtil [Thread-214] {"257409303661387": [{"hw_addr": "fa:16:3e:00:6c:cf", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "eth1", "state": 0, "config": 0}, {"hw_addr": "12:26:8f:e0:72:21", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}]}
2019-06-20 16:01:32,255 DEBUG e.c.u.HttpUtil [Thread-214] http://205.172.170.22:8080/stats/portdesc/187111454092622
2019-06-20 16:01:32,307 DEBUG e.c.u.Exec [Thread-366] 26ef2a60-546a-456a-9dec-64985a35807f
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.18:6633"
            is_connected: true
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth1"
            Interface "eth1"
    ovs_version: "2.0.2"

2019-06-20 16:01:32,307 DEBUG e.c.u.Exec [Thread-366] exit-status: 0
2019-06-20 16:01:32,308 DEBUG e.s.s.e.ExoSliceManager [Thread-366] [SDX-1-129.7.98.13] run commands: ls
2019-06-20 16:01:32,308 DEBUG e.c.u.Exec [Thread-366] 129.7.98.13:ls
2019-06-20 16:01:32,356 DEBUG e.c.u.Exec [Thread-365] 895a57e3-fcb3-48c2-89a7-50b589f14802
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.18:6633"
        Port "eth1"
            Interface "eth1"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
    ovs_version: "2.0.2"

2019-06-20 16:01:32,356 DEBUG e.c.u.Exec [Thread-365] exit-status: 0
2019-06-20 16:01:32,357 DEBUG e.s.s.e.ExoSliceManager [Thread-365] [SDX-1-128.194.6.137] run commands: ls
2019-06-20 16:01:32,357 DEBUG e.c.u.Exec [Thread-365] 128.194.6.137:ls
2019-06-20 16:01:32,458 DEBUG e.c.u.HttpUtil [Thread-214] {"187111454092622": [{"hw_addr": "fa:16:3e:00:84:98", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 1, "curr_speed": 0, "name": "eth1", "state": 0, "config": 0}, {"hw_addr": "fa:22:28:49:6d:97", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}]}
2019-06-20 16:01:32,553 DEBUG e.c.u.Exec [Thread-370] 804b2ed2-9abc-4362-b936-9ecfe659a6e9
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.12:6633"
        Port "br0"
            Interface "br0"
                type: internal
        Port "eth1"
            Interface "eth1"
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
    ovs_version: "2.0.2"

2019-06-20 16:01:32,553 DEBUG e.c.u.Exec [Thread-370] exit-status: 0
2019-06-20 16:01:32,553 DEBUG e.s.s.e.ExoSliceManager [Thread-370] [SDX-2-129.7.98.14] run commands: ls
2019-06-20 16:01:32,553 DEBUG e.c.u.Exec [Thread-370] 129.7.98.14:ls
2019-06-20 16:01:32,610 DEBUG e.c.u.HttpUtil [Thread-214] 
2019-06-20 16:01:32,622 DEBUG e.c.u.Exec [Thread-369] e0b547d9-3118-477a-871f-234a8943be65
    Manager "ptcp:6632"
    Bridge "br0"
        Controller "tcp:205.172.170.12:6633"
            is_connected: true
        Port "eth1"
            Interface "eth1"
        Port "eth3"
            Interface "eth3"
        Port "eth2"
            Interface "eth2"
        Port "br0"
            Interface "br0"
                type: internal
    ovs_version: "2.0.2"

2019-06-20 16:01:32,622 DEBUG e.c.u.Exec [Thread-369] exit-status: 0
2019-06-20 16:01:32,622 DEBUG e.s.s.e.ExoSliceManager [Thread-369] [SDX-2-128.194.6.136] run commands: ls
2019-06-20 16:01:32,622 DEBUG e.c.u.Exec [Thread-369] 128.194.6.136:ls
2019-06-20 16:01:32,763 DEBUG e.c.u.HttpUtil [Thread-214] 
2019-06-20 16:01:32,763 DEBUG e.s.c.SdxServer [Thread-214] Starting on http://127.0.0.1:8881/
2019-06-20 16:01:32,833 DEBUG e.s.c.SdxServer [Thread-214] Sdx server has started, listening on http://127.0.0.1:8881/
2019-06-20 16:01:34,057 DEBUG e.c.u.Exec [Thread-366] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:34,058 DEBUG e.c.u.Exec [Thread-366] exit-status: 0
2019-06-20 16:01:34,058 DEBUG e.s.s.e.ExoSliceManager [Thread-366] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:01:34,058 DEBUG e.c.u.Exec [Thread-366] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:01:34,164 DEBUG e.c.u.Exec [Thread-365] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:34,164 DEBUG e.c.u.Exec [Thread-365] exit-status: 0
2019-06-20 16:01:34,165 DEBUG e.s.s.e.ExoSliceManager [Thread-365] [SDX-1-128.194.6.137] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:01:34,165 DEBUG e.c.u.Exec [Thread-365] 128.194.6.137:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:01:34,271 DEBUG e.c.u.Exec [Thread-370] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:34,271 DEBUG e.c.u.Exec [Thread-370] exit-status: 0
2019-06-20 16:01:34,272 DEBUG e.s.s.e.ExoSliceManager [Thread-370] [SDX-2-129.7.98.14] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:01:34,272 DEBUG e.c.u.Exec [Thread-370] 129.7.98.14:/bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:01:34,385 DEBUG e.c.u.Exec [Thread-369] dpid.sh
ifaces.sh
neuca-guest-tools_1.7-1_all.deb
ovsbridge.sh

2019-06-20 16:01:34,385 DEBUG e.c.u.Exec [Thread-369] exit-status: 0
2019-06-20 16:01:34,385 DEBUG e.s.s.e.ExoSliceManager [Thread-369] [SDX-2-128.194.6.136] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:01:34,385 DEBUG e.c.u.Exec [Thread-369] 128.194.6.136:/bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:01:35,777 DEBUG e.c.u.Exec [Thread-366] 0000dadc69e6fa40

2019-06-20 16:01:35,778 DEBUG e.c.u.Exec [Thread-366] exit-status: 0
2019-06-20 16:01:35,778 DEBUG e.s.s.e.ExoSliceManager [Thread-366] [SDX-1-129.7.98.13] run commands: /bin/bash ~/dpid.sh
2019-06-20 16:01:35,779 DEBUG e.c.u.Exec [Thread-366] 129.7.98.13:/bin/bash ~/dpid.sh
2019-06-20 16:01:35,973 DEBUG e.c.u.Exec [Thread-370] 00003e357952c54d

2019-06-20 16:01:35,973 DEBUG e.c.u.Exec [Thread-365] 000026cdc76b4a44

2019-06-20 16:01:35,973 DEBUG e.c.u.Exec [Thread-370] exit-status: 0
2019-06-20 16:01:35,973 DEBUG e.c.u.Exec [Thread-365] exit-status: 0
2019-06-20 16:01:35,974 DEBUG e.s.s.e.ExoSliceManager [Thread-370] [SDX-2-129.7.98.14] run commands: /bin/bash ~/dpid.sh
2019-06-20 16:01:35,974 DEBUG e.c.u.Exec [Thread-370] 129.7.98.14:/bin/bash ~/dpid.sh
2019-06-20 16:01:35,974 DEBUG e.s.s.e.ExoSliceManager [Thread-365] [SDX-1-128.194.6.137] run commands: /bin/bash ~/dpid.sh
2019-06-20 16:01:35,975 DEBUG e.c.u.Exec [Thread-365] 128.194.6.137:/bin/bash ~/dpid.sh
2019-06-20 16:01:36,198 DEBUG e.c.u.Exec [Thread-369] 0000fae6baa23f42

2019-06-20 16:01:36,198 DEBUG e.c.u.Exec [Thread-369] exit-status: 0
2019-06-20 16:01:36,199 DEBUG e.s.s.e.ExoSliceManager [Thread-369] [SDX-2-128.194.6.136] run commands: /bin/bash ~/dpid.sh
2019-06-20 16:01:36,199 DEBUG e.c.u.Exec [Thread-369] 128.194.6.136:/bin/bash ~/dpid.sh
2019-06-20 16:01:37,507 DEBUG e.c.u.Exec [Thread-366] 0 0000dadc69e6fa40

2019-06-20 16:01:37,507 DEBUG e.c.u.Exec [Thread-366] exit-status: 0
2019-06-20 16:01:37,689 DEBUG e.c.u.Exec [Thread-370] 0 00003e357952c54d

2019-06-20 16:01:37,689 DEBUG e.c.u.Exec [Thread-370] exit-status: 0
2019-06-20 16:01:37,787 DEBUG e.c.u.Exec [Thread-365] 0 000026cdc76b4a44

2019-06-20 16:01:37,787 DEBUG e.c.u.Exec [Thread-365] exit-status: 0
2019-06-20 16:01:37,790 DEBUG e.c.u.HttpUtil [Thread-213] http://205.172.170.18:8080/stats/switches
2019-06-20 16:01:37,959 DEBUG e.c.u.HttpUtil [Thread-213] [240640204405312, 42665255848516]
2019-06-20 16:01:37,960 DEBUG e.c.u.HttpUtil [Thread-213] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:01:37,960 DEBUG e.c.u.HttpUtil [Thread-213] {"address":"192.168.110.1/24"}
2019-06-20 16:01:37,961 DEBUG e.c.u.HttpUtil [Thread-213] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:01:37,961 DEBUG e.c.u.HttpUtil [Thread-213] {"address":"192.168.110.1/24"}
2019-06-20 16:01:37,965 DEBUG e.c.u.Exec [Thread-369] 0 0000fae6baa23f42

2019-06-20 16:01:37,965 DEBUG e.c.u.Exec [Thread-369] exit-status: 0
2019-06-20 16:01:37,966 DEBUG e.c.u.HttpUtil [Thread-216] http://205.172.170.12:8080/stats/switches
2019-06-20 16:01:38,122 DEBUG e.c.u.HttpUtil [Thread-213] [{"switch_id": "0000dadc69e6fa40", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-06-20 16:01:38,122 DEBUG e.c.u.HttpUtil [Thread-213] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:01:38,122 DEBUG e.c.u.HttpUtil [Thread-213] {"address":"192.168.110.2/24"}
2019-06-20 16:01:38,123 DEBUG e.c.u.HttpUtil [Thread-213] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:01:38,123 DEBUG e.c.u.HttpUtil [Thread-213] {"address":"192.168.110.2/24"}
2019-06-20 16:01:38,139 DEBUG e.c.u.HttpUtil [Thread-216] [275868880617282, 68399389656397]
2019-06-20 16:01:38,140 DEBUG e.c.u.HttpUtil [Thread-216] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:01:38,140 DEBUG e.c.u.HttpUtil [Thread-216] {"address":"192.168.140.1/24"}
2019-06-20 16:01:38,141 DEBUG e.c.u.HttpUtil [Thread-216] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:01:38,141 DEBUG e.c.u.HttpUtil [Thread-216] {"address":"192.168.140.1/24"}
2019-06-20 16:01:38,283 DEBUG e.c.u.HttpUtil [Thread-213] [{"switch_id": "000026cdc76b4a44", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-06-20 16:01:38,284 DEBUG e.c.u.HttpUtil [Thread-213] http://205.172.170.18:8080/stats/portdesc/42665255848516
2019-06-20 16:01:38,298 DEBUG e.c.u.HttpUtil [Thread-216] [{"switch_id": "00003e357952c54d", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-06-20 16:01:38,298 DEBUG e.c.u.HttpUtil [Thread-216] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:01:38,298 DEBUG e.c.u.HttpUtil [Thread-216] {"address":"192.168.140.2/24"}
2019-06-20 16:01:38,299 DEBUG e.c.u.HttpUtil [Thread-216] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:01:38,300 DEBUG e.c.u.HttpUtil [Thread-216] {"address":"192.168.140.2/24"}
2019-06-20 16:01:38,456 DEBUG e.c.u.HttpUtil [Thread-216] [{"switch_id": "0000fae6baa23f42", "command_result": [{"result": "success", "details": "Add address [address_id=1]"}]}]
2019-06-20 16:01:38,457 DEBUG e.c.u.HttpUtil [Thread-216] http://205.172.170.12:8080/stats/portdesc/275868880617282
2019-06-20 16:01:38,493 DEBUG e.c.u.HttpUtil [Thread-213] {"42665255848516": [{"hw_addr": "fa:16:3e:00:72:89", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 7, "curr_speed": 0, "name": "eth1", "state": 0, "config": 0}, {"hw_addr": "1a:79:55:3c:e4:9b", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}]}
2019-06-20 16:01:38,494 DEBUG e.c.u.HttpUtil [Thread-213] http://205.172.170.18:8080/stats/portdesc/240640204405312
2019-06-20 16:01:38,659 DEBUG e.c.u.HttpUtil [Thread-216] {"275868880617282": [{"hw_addr": "fa:16:3e:00:43:e2", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 7, "curr_speed": 0, "name": "eth1", "state": 0, "config": 0}, {"hw_addr": "de:bd:3a:b7:59:dd", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}]}
2019-06-20 16:01:38,661 DEBUG e.c.u.HttpUtil [Thread-216] http://205.172.170.12:8080/stats/portdesc/68399389656397
2019-06-20 16:01:38,704 DEBUG e.c.u.HttpUtil [Thread-213] {"240640204405312": [{"hw_addr": "fa:16:3e:00:68:e9", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 7, "curr_speed": 0, "name": "eth1", "state": 0, "config": 0}, {"hw_addr": "fe:64:8f:ed:ff:ea", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}]}
2019-06-20 16:01:38,859 DEBUG e.c.u.HttpUtil [Thread-213] 
2019-06-20 16:01:38,871 DEBUG e.c.u.HttpUtil [Thread-216] {"68399389656397": [{"hw_addr": "fa:16:3e:00:74:28", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": 7, "curr_speed": 0, "name": "eth1", "state": 0, "config": 0}, {"hw_addr": "6e:8e:95:c6:22:5d", "curr": 0, "supported": 0, "max_speed": 0, "advertised": 0, "peer": 0, "port_no": "LOCAL", "curr_speed": 0, "name": "br0", "state": 1, "config": 1}]}
2019-06-20 16:01:39,019 DEBUG e.c.u.HttpUtil [Thread-213] 
2019-06-20 16:01:39,019 DEBUG e.s.c.SdxServer [Thread-213] Starting on http://127.0.0.1:8880/
2019-06-20 16:01:39,031 DEBUG e.c.u.HttpUtil [Thread-216] 
2019-06-20 16:01:39,082 DEBUG e.s.c.SdxServer [Thread-213] Sdx server has started, listening on http://127.0.0.1:8880/
2019-06-20 16:01:39,191 DEBUG e.c.u.HttpUtil [Thread-216] 
2019-06-20 16:01:39,191 DEBUG e.s.c.SdxServer [Thread-216] Starting on http://127.0.0.1:8883/
2019-06-20 16:01:39,242 DEBUG e.s.c.SdxServer [Thread-216] Sdx server has started, listening on http://127.0.0.1:8883/
2019-06-20 16:01:39,253 DEBUG e.c.u.SafeUtils [main] 205.172.170.20:7777/whoami
2019-06-20 16:01:39,253 INFO e.c.u.SafeUtils [main] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p10", "methodParams": []}'
2019-06-20 16:01:39,253 DEBUG e.c.u.SafeUtils [main] whoami  {"principal": "key_p10", "methodParams": []}
2019-06-20 16:01:39,425 DEBUG e.c.u.SafeUtils [main] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=') }"
2019-06-20 16:01:39,425 DEBUG e.c.u.SafeUtils [main] 205.172.170.20:7777/whoami
2019-06-20 16:01:39,425 INFO e.c.u.SafeUtils [main] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p11", "methodParams": []}'
2019-06-20 16:01:39,425 DEBUG e.c.u.SafeUtils [main] whoami  {"principal": "key_p11", "methodParams": []}
2019-06-20 16:01:39,593 DEBUG e.c.u.SafeUtils [main] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=') }"
2019-06-20 16:01:39,594 DEBUG e.c.u.SafeUtils [main] 205.172.170.20:7777/whoami
2019-06-20 16:01:39,594 INFO e.c.u.SafeUtils [main] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p12", "methodParams": []}'
2019-06-20 16:01:39,594 DEBUG e.c.u.SafeUtils [main] whoami  {"principal": "key_p12", "methodParams": []}
2019-06-20 16:01:39,761 DEBUG e.c.u.SafeUtils [main] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=') }"
2019-06-20 16:01:39,761 DEBUG e.c.u.SafeUtils [main] 205.172.170.20:7777/whoami
2019-06-20 16:01:39,761 INFO e.c.u.SafeUtils [main] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p13", "methodParams": []}'
2019-06-20 16:01:39,761 DEBUG e.c.u.SafeUtils [main] whoami  {"principal": "key_p13", "methodParams": []}
2019-06-20 16:01:39,927 DEBUG e.c.u.SafeUtils [main] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=') }"
2019-06-20 16:01:40,922 DEBUG e.s.s.e.ExoSliceManager [Thread-402] [NSP-1-129.7.98.10] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:01:40,922 DEBUG e.c.u.Exec [Thread-402] 129.7.98.10:/bin/bash /root/ifaces.sh
2019-06-20 16:01:41,022 DEBUG e.s.s.e.ExoSliceManager [Thread-404] [NSP-2-129.7.98.8] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:01:41,022 DEBUG e.c.u.Exec [Thread-404] 129.7.98.8:/bin/bash /root/ifaces.sh
2019-06-20 16:01:41,242 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:01:41,242 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:01:42,636 DEBUG e.c.u.Exec [Thread-402] eth1

2019-06-20 16:01:42,636 DEBUG e.c.u.Exec [Thread-402] exit-status: 0
2019-06-20 16:01:42,637 DEBUG e.s.s.e.ExoSliceManager [Thread-402] NSP-1 e1 Interfaces: eth1 
2019-06-20 16:01:42,637 DEBUG e.c.u.HttpUtil [Thread-402] http://127.0.0.1:8883/sdx/stitchrequest
2019-06-20 16:01:42,637 DEBUG e.c.u.HttpUtil [Thread-402] {"creservid":"27b27bd6-ee1b-4038-9b69-e5de830e357a","sdxnode":"e0","ip":"192.168.121.1/24","cslice":"NSP-1","ckeyhash":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","secret":"dTLGhhDJWp","sdxsite":"UH (Houston, TX USA) XO Rack","gateway":"192.168.121.2"}
2019-06-20 16:01:42,638 DEBUG e.c.u.HttpUtil [Thread-402] http://127.0.0.1:8883/sdx/stitchrequest
2019-06-20 16:01:42,638 DEBUG e.c.u.HttpUtil [Thread-402] {"creservid":"27b27bd6-ee1b-4038-9b69-e5de830e357a","sdxnode":"e0","ip":"192.168.121.1/24","cslice":"NSP-1","ckeyhash":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","secret":"dTLGhhDJWp","sdxsite":"UH (Houston, TX USA) XO Rack","gateway":"192.168.121.2"}
2019-06-20 16:01:42,812 DEBUG e.c.u.Exec [Thread-404] eth1

2019-06-20 16:01:42,812 DEBUG e.c.u.Exec [Thread-404] exit-status: 0
2019-06-20 16:01:42,812 DEBUG e.s.s.e.ExoSliceManager [Thread-404] NSP-2 e1 Interfaces: eth1 
2019-06-20 16:01:42,812 DEBUG e.c.u.HttpUtil [Thread-404] http://127.0.0.1:8883/sdx/stitchrequest
2019-06-20 16:01:42,812 DEBUG e.c.u.HttpUtil [Thread-404] {"creservid":"11e980cc-63ae-4891-9231-cbd0cdd0595c","sdxnode":"e0","ip":"192.168.131.1/24","cslice":"NSP-2","ckeyhash":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","secret":"FnxnThdiuR","sdxsite":"UH (Houston, TX USA) XO Rack","gateway":"192.168.131.2"}
2019-06-20 16:01:42,813 DEBUG e.c.u.HttpUtil [Thread-404] http://127.0.0.1:8883/sdx/stitchrequest
2019-06-20 16:01:42,813 DEBUG e.c.u.HttpUtil [Thread-404] {"creservid":"11e980cc-63ae-4891-9231-cbd0cdd0595c","sdxnode":"e0","ip":"192.168.131.1/24","cslice":"NSP-2","ckeyhash":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","secret":"FnxnThdiuR","sdxsite":"UH (Houston, TX USA) XO Rack","gateway":"192.168.131.2"}
2019-06-20 16:01:42,990 DEBUG e.s.c.RestService [grizzly-http-server-0] SDX-2 got sittch request UH (Houston, TX USA) XO Rack NSP-1 27b27bd6-ee1b-4038-9b69-e5de830e357a e0 192.168.121.2 192.168.121.1/24
2019-06-20 16:01:42,990 DEBUG e.s.c.RestService [grizzly-http-server-1] SDX-2 got sittch request UH (Houston, TX USA) XO Rack NSP-2 11e980cc-63ae-4891-9231-cbd0cdd0595c e0 192.168.131.2 192.168.131.1/24
2019-06-20 16:01:42,990 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.13:7777/whoami
2019-06-20 16:01:42,990 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": []}'
2019-06-20 16:01:42,990 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal": "key_p3", "methodParams": []}
2019-06-20 16:01:43,006 DEBUG e.c.u.Exec [Thread-401] eth1

2019-06-20 16:01:43,006 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:01:43,006 DEBUG e.s.s.e.ExoSliceManager [Thread-401] SDX-1 e1 Interfaces: eth1 
2019-06-20 16:01:43,007 DEBUG e.c.u.HttpUtil [Thread-401] http://127.0.0.1:8881/sdx/stitchrequest
2019-06-20 16:01:43,007 DEBUG e.c.u.HttpUtil [Thread-401] {"creservid":"2bf1afc9-b372-471a-8f52-f1d7b70a6753","sdxnode":"e0","ip":"192.168.111.1/24","cslice":"SDX-1","ckeyhash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","secret":"CpwJQmArKm","sdxsite":"UH (Houston, TX USA) XO Rack","gateway":"192.168.111.2"}
2019-06-20 16:01:43,009 DEBUG e.c.u.HttpUtil [Thread-401] http://127.0.0.1:8881/sdx/stitchrequest
2019-06-20 16:01:43,009 DEBUG e.c.u.HttpUtil [Thread-401] {"creservid":"2bf1afc9-b372-471a-8f52-f1d7b70a6753","sdxnode":"e0","ip":"192.168.111.1/24","cslice":"SDX-1","ckeyhash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","secret":"CpwJQmArKm","sdxsite":"UH (Houston, TX USA) XO Rack","gateway":"192.168.111.2"}
2019-06-20 16:01:43,025 DEBUG e.s.c.RestService [grizzly-http-server-0] NSP-1 got sittch request UH (Houston, TX USA) XO Rack SDX-1 2bf1afc9-b372-471a-8f52-f1d7b70a6753 e0 192.168.111.2 192.168.111.1/24
2019-06-20 16:01:43,517 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=') }"
2019-06-20 16:01:43,517 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.13:7777/whoami
2019-06-20 16:01:43,517 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:01:43,517 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:01:43,707 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:01:43,707 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.13:7777/authorizeStitchByUID
2019-06-20 16:01:43,707 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.13:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}'
2019-06-20 16:01:43,707 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] authorizeStitchByUID  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1"]}
2019-06-20 16:01:44,439 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':approveStitchByUID('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-1') }"
2019-06-20 16:01:44,688 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] getComputeNode e0
2019-06-20 16:01:48,965 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-2-129.7.98.14] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:01:48,965 DEBUG e.c.u.Exec [grizzly-http-server-0] 129.7.98.14:/bin/bash /root/ifaces.sh
2019-06-20 16:01:50,688 DEBUG e.c.u.Exec [grizzly-http-server-0] eth1

2019-06-20 16:01:50,689 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:01:50,689 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] SDX-2 e0 Interfaces: eth1 
2019-06-20 16:01:54,758 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] addLink stitch_e0_192_168_121_1_24 e0 400000000
2019-06-20 16:02:05,206 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] Wait until following resources are active: stitch_e0_192_168_121_1_24
2019-06-20 16:02:25,270 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ExoSliceManager: [stitch_e0_192_168_121_1_24, safe-server, clink0, plexuscontroller, clink0, e0, clink0, e1]
2019-06-20 16:02:25,270 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:02:25,271 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:02:25,272 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:02:25,272 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-2] Resource: e1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:02:25,273 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_121_1_24, state: Active
2019-06-20 16:02:25,275 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-06-20 16:02:25,276 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-06-20 16:02:25,277 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-06-20 16:02:25,277 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] Done, those  resources are active now: stitch_e0_192_168_121_1_24
2019-06-20 16:02:25,277 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: safe-server, Managment IP =  205.172.170.13
2019-06-20 16:02:25,278 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: plexuscontroller, Managment IP =  205.172.170.12
2019-06-20 16:02:25,278 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: e0, Managment IP =  129.7.98.14
2019-06-20 16:02:25,278 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: e1, Managment IP =  128.194.6.136
2019-06-20 16:02:25,278 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Time interval: 2019.06.20.16.02.05 2019.06.20.16.02.25
2019-06-20 16:02:35,279 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-2-129.7.98.14] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:02:35,279 DEBUG e.c.u.Exec [grizzly-http-server-0] 129.7.98.14:/bin/bash /root/ifaces.sh
2019-06-20 16:02:37,022 DEBUG e.c.u.Exec [grizzly-http-server-0] eth1

2019-06-20 16:02:37,022 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:02:37,023 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] SDX-2 e0 Interfaces: eth1 
2019-06-20 16:02:47,027 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-2-129.7.98.14] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:02:47,027 DEBUG e.c.u.Exec [grizzly-http-server-0] 129.7.98.14:/bin/bash /root/ifaces.sh
2019-06-20 16:02:48,751 DEBUG e.c.u.Exec [grizzly-http-server-0] eth1
eth2

2019-06-20 16:02:48,751 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:02:48,751 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] SDX-2 e0 Interfaces: eth1 eth2 
2019-06-20 16:02:55,510 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Finished Stitching, set ip address of the new interface to 192.168.121.2/24  time elapsed: 1744

2019-06-20 16:02:55,511 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-2-129.7.98.14] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:02:55,511 DEBUG e.c.u.Exec [grizzly-http-server-0] 129.7.98.14:/bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:02:57,253 DEBUG e.c.u.Exec [grizzly-http-server-0] 00003e357952c54d

2019-06-20 16:02:57,253 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:02:57,256 DEBUG e.s.n.Router [grizzly-http-server-0] Gateway 192.168.121.2 added to e0
2019-06-20 16:02:57,256 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:02:57,257 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.121.1/24"}
2019-06-20 16:02:57,261 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:02:57,261 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.121.1/24"}
2019-06-20 16:02:57,423 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] [{"switch_id": "00003e357952c54d", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-06-20 16:02:57,423 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] 205.172.170.13:7777/whoami
2019-06-20 16:02:57,424 INFO e.c.u.SafeUtils [grizzly-http-server-1] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": []}'
2019-06-20 16:02:57,424 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] whoami  {"principal": "key_p3", "methodParams": []}
2019-06-20 16:02:57,465 DEBUG e.c.u.HttpUtil [Thread-402] {"result":true,"gateway":"192.168.121.2","ip":"192.168.121.1/24","safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","reservID":"08915a8c-dcc3-4325-b0ae-78ed631af0b1","message":""}
2019-06-20 16:02:57,466 DEBUG e.s.s.e.ExoSliceManager [Thread-402] [NSP-1-129.7.98.10] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:02:57,466 DEBUG e.c.u.Exec [Thread-402] 129.7.98.10:/bin/bash /root/ifaces.sh
2019-06-20 16:02:57,610 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=') }"
2019-06-20 16:02:57,610 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] 205.172.170.13:7777/whoami
2019-06-20 16:02:57,610 INFO e.c.u.SafeUtils [grizzly-http-server-1] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:02:57,610 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:02:57,787 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:02:57,787 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] 205.172.170.13:7777/authorizeStitchByUID
2019-06-20 16:02:57,787 INFO e.c.u.SafeUtils [grizzly-http-server-1] curl http://205.172.170.13:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}'
2019-06-20 16:02:57,787 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] authorizeStitchByUID  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2"]}
2019-06-20 16:02:58,391 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':approveStitchByUID('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:NSP-2') }"
2019-06-20 16:02:58,638 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] getComputeNode e0
2019-06-20 16:02:59,193 DEBUG e.c.u.Exec [Thread-402] eth1

2019-06-20 16:02:59,194 DEBUG e.c.u.Exec [Thread-402] exit-status: 0
2019-06-20 16:02:59,194 DEBUG e.s.s.e.ExoSliceManager [Thread-402] NSP-1 e1 Interfaces: eth1 
2019-06-20 16:02:59,195 DEBUG e.s.s.e.ExoSliceManager [Thread-402] [NSP-1-129.7.98.10] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:02:59,195 DEBUG e.c.u.Exec [Thread-402] 129.7.98.10:/bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:03:01,936 DEBUG e.c.u.Exec [Thread-402] 0000ea1cc61b4b4b

2019-06-20 16:03:01,936 DEBUG e.c.u.Exec [Thread-402] exit-status: 0
2019-06-20 16:03:01,937 DEBUG e.s.s.e.ExoSliceManager [Thread-402] [NSP-1-129.7.98.10] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:03:01,937 DEBUG e.c.u.Exec [Thread-402] 129.7.98.10:/bin/bash /root/ifaces.sh
2019-06-20 16:03:02,776 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2-129.7.98.14] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:03:02,776 DEBUG e.c.u.Exec [grizzly-http-server-1] 129.7.98.14:/bin/bash /root/ifaces.sh
2019-06-20 16:03:03,722 DEBUG e.c.u.Exec [Thread-402] eth1

2019-06-20 16:03:03,722 DEBUG e.c.u.Exec [Thread-402] exit-status: 0
2019-06-20 16:03:03,722 DEBUG e.s.s.e.ExoSliceManager [Thread-402] NSP-1 e1 Interfaces: eth1 
2019-06-20 16:03:03,723 DEBUG e.s.s.e.ExoSliceManager [Thread-402] [NSP-1-129.7.98.10] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:03:03,723 DEBUG e.c.u.Exec [Thread-402] 129.7.98.10:/bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:03:04,503 DEBUG e.c.u.Exec [grizzly-http-server-1] eth1
eth2

2019-06-20 16:03:04,504 DEBUG e.c.u.Exec [grizzly-http-server-1] exit-status: 0
2019-06-20 16:03:04,504 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] SDX-2 e0 Interfaces: eth1 eth2 
2019-06-20 16:03:05,462 DEBUG e.c.u.Exec [Thread-402] 0000ea1cc61b4b4b

2019-06-20 16:03:05,462 DEBUG e.c.u.Exec [Thread-402] exit-status: 0
2019-06-20 16:03:05,463 DEBUG e.s.s.e.ExoSliceManager [Thread-402] [NSP-1-129.7.98.10] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:03:05,463 DEBUG e.c.u.Exec [Thread-402] 129.7.98.10:/bin/bash /root/ifaces.sh
2019-06-20 16:03:07,188 DEBUG e.c.u.Exec [Thread-402] eth1
eth2

2019-06-20 16:03:07,188 DEBUG e.c.u.Exec [Thread-402] exit-status: 0
2019-06-20 16:03:07,189 DEBUG e.s.s.e.ExoSliceManager [Thread-402] NSP-1 e1 Interfaces: eth1 eth2 
2019-06-20 16:03:07,189 DEBUG e.s.s.e.ExoSliceManager [Thread-402] [NSP-1-129.7.98.10] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:03:07,190 DEBUG e.c.u.Exec [Thread-402] 129.7.98.10:/bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:03:08,691 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-1] addLink stitch_e0_192_168_131_1_24 e0 400000000
2019-06-20 16:03:08,920 DEBUG e.c.u.Exec [Thread-402] 0000ea1cc61b4b4b

2019-06-20 16:03:08,920 DEBUG e.c.u.Exec [Thread-402] exit-status: 0
2019-06-20 16:03:08,921 DEBUG e.s.n.Router [Thread-402] Gateway 192.168.121.1 added to e1
2019-06-20 16:03:08,921 DEBUG e.c.u.HttpUtil [Thread-402] http://205.172.170.22:8080/router/0000ea1cc61b4b4b
2019-06-20 16:03:08,921 DEBUG e.c.u.HttpUtil [Thread-402] {"address":"192.168.121.2/24"}
2019-06-20 16:03:08,922 DEBUG e.c.u.HttpUtil [Thread-402] http://205.172.170.22:8080/router/0000ea1cc61b4b4b
2019-06-20 16:03:08,922 DEBUG e.c.u.HttpUtil [Thread-402] {"address":"192.168.121.2/24"}
2019-06-20 16:03:09,468 DEBUG e.c.u.HttpUtil [Thread-402] [{"switch_id": "0000ea1cc61b4b4b", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-06-20 16:03:09,468 DEBUG e.c.u.HttpUtil [Thread-402] http://127.0.0.1:8883/sdx/peer
2019-06-20 16:03:09,468 DEBUG e.c.u.HttpUtil [Thread-402] {"peerUrl":"http://127.0.0.1:8881/","peerPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="}
2019-06-20 16:03:09,469 DEBUG e.c.u.HttpUtil [Thread-402] http://127.0.0.1:8883/sdx/peer
2019-06-20 16:03:09,469 DEBUG e.c.u.HttpUtil [Thread-402] {"peerUrl":"http://127.0.0.1:8881/","peerPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="}
2019-06-20 16:03:09,473 DEBUG e.s.c.RestService [grizzly-http-server-2] http://127.0.0.1:8883/
2019-06-20 16:03:09,474 DEBUG e.s.c.RestService [grizzly-http-server-2] SDX-2 got peer request {"peerUrl":"http://127.0.0.1:8881/","peerPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="}
2019-06-20 16:03:23,264 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-1] Wait until following resources are active: stitch_e0_192_168_131_1_24
2019-06-20 16:03:31,627 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ExoSliceManager: [plexuscontroller, clink0, e0, clink0, safe-server, stitch_e0_192_168_121_1_24, e1, clink0, stitch_e0_192_168_131_1_24]
2019-06-20 16:03:31,627 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:03:31,628 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:03:31,628 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:03:31,629 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2] Resource: e1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:03:31,630 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:03:31,631 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:03:31,631 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_121_1_24, state: Active
2019-06-20 16:03:31,632 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:03:31,633 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_131_1_24, state: Ticketed
2019-06-20 16:03:46,238 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ExoSliceManager: [e1, clink0, e0, plexuscontroller, stitch_e0_192_168_121_1_24, clink0, stitch_e0_192_168_131_1_24, safe-server, clink0]
2019-06-20 16:03:46,238 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2] Resource: e1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:03:46,239 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:03:46,239 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:03:46,240 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:03:46,241 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:03:46,241 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_121_1_24, state: Active
2019-06-20 16:03:46,242 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:03:46,242 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_131_1_24, state: Active
2019-06-20 16:03:46,244 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:03:46,244 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-1] Done, those  resources are active now: stitch_e0_192_168_131_1_24
2019-06-20 16:03:46,245 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ComputeNode: e1, Managment IP =  128.194.6.136
2019-06-20 16:03:46,245 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ComputeNode: e0, Managment IP =  129.7.98.14
2019-06-20 16:03:46,245 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ComputeNode: plexuscontroller, Managment IP =  205.172.170.12
2019-06-20 16:03:46,245 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ComputeNode: safe-server, Managment IP =  205.172.170.13
2019-06-20 16:03:46,245 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Time interval: 2019.06.20.16.03.23 2019.06.20.16.03.46
2019-06-20 16:03:56,248 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2-129.7.98.14] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:03:56,248 DEBUG e.c.u.Exec [grizzly-http-server-1] 129.7.98.14:/bin/bash /root/ifaces.sh
2019-06-20 16:03:58,000 DEBUG e.c.u.Exec [grizzly-http-server-1] eth1
eth2

2019-06-20 16:03:58,000 DEBUG e.c.u.Exec [grizzly-http-server-1] exit-status: 0
2019-06-20 16:03:58,001 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] SDX-2 e0 Interfaces: eth1 eth2 
2019-06-20 16:04:08,005 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2-129.7.98.14] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:04:08,005 DEBUG e.c.u.Exec [grizzly-http-server-1] 129.7.98.14:/bin/bash /root/ifaces.sh
2019-06-20 16:04:09,764 DEBUG e.c.u.Exec [grizzly-http-server-1] eth1
eth2
eth3

2019-06-20 16:04:09,765 DEBUG e.c.u.Exec [grizzly-http-server-1] exit-status: 0
2019-06-20 16:04:09,765 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] SDX-2 e0 Interfaces: eth1 eth2 eth3 
2019-06-20 16:04:20,402 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Finished Stitching, set ip address of the new interface to 192.168.131.2/24  time elapsed: 1691

2019-06-20 16:04:20,402 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-2-129.7.98.14] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:04:20,402 DEBUG e.c.u.Exec [grizzly-http-server-1] 129.7.98.14:/bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:04:22,131 DEBUG e.c.u.Exec [grizzly-http-server-1] 00003e357952c54d

2019-06-20 16:04:22,131 DEBUG e.c.u.Exec [grizzly-http-server-1] exit-status: 0
2019-06-20 16:04:22,133 DEBUG e.s.n.Router [grizzly-http-server-1] Gateway 192.168.131.2 added to e0
2019-06-20 16:04:22,134 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:04:22,134 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] {"address":"192.168.131.1/24"}
2019-06-20 16:04:22,137 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:04:22,137 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] {"address":"192.168.131.1/24"}
2019-06-20 16:04:22,297 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] [{"switch_id": "00003e357952c54d", "command_result": [{"result": "success", "details": "Add address [address_id=3]"}]}]
2019-06-20 16:04:22,302 DEBUG e.c.u.HttpUtil [Thread-402] {"peerUrl":"http://127.0.0.1:8883/","peerPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="}
2019-06-20 16:04:22,302 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.21:7777/whoami
2019-06-20 16:04:22,302 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": []}'
2019-06-20 16:04:22,302 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal": "key_p3", "methodParams": []}
2019-06-20 16:04:22,302 DEBUG e.c.u.HttpUtil [Thread-404] {"result":true,"gateway":"192.168.131.2","ip":"192.168.131.1/24","safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","reservID":"ba19b180-efdb-41fa-af14-116feaab6f40","message":""}
2019-06-20 16:04:22,303 DEBUG e.s.s.e.ExoSliceManager [Thread-404] [NSP-2-129.7.98.8] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:04:22,303 DEBUG e.c.u.Exec [Thread-404] 129.7.98.8:/bin/bash /root/ifaces.sh
2019-06-20 16:04:22,806 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=') }"
2019-06-20 16:04:22,806 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.21:7777/whoami
2019-06-20 16:04:22,806 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p101", "methodParams": []}'
2019-06-20 16:04:22,806 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal": "key_p101", "methodParams": []}
2019-06-20 16:04:22,990 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=') }"
2019-06-20 16:04:22,991 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.21:7777/authorizeStitchByUID
2019-06-20 16:04:22,991 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.21:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}'
2019-06-20 16:04:22,991 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] authorizeStitchByUID  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}
2019-06-20 16:04:23,776 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':approveStitchByUID('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1') }"
2019-06-20 16:04:24,023 DEBUG e.c.u.Exec [Thread-404] eth1

2019-06-20 16:04:24,023 DEBUG e.c.u.Exec [Thread-404] exit-status: 0
2019-06-20 16:04:24,023 DEBUG e.s.s.e.ExoSliceManager [Thread-404] NSP-2 e1 Interfaces: eth1 
2019-06-20 16:04:24,024 DEBUG e.s.s.e.ExoSliceManager [Thread-404] [NSP-2-129.7.98.8] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.16:6633
2019-06-20 16:04:24,024 DEBUG e.c.u.Exec [Thread-404] 129.7.98.8:/bin/bash ~/ovsbridge.sh 205.172.170.16:6633
2019-06-20 16:04:24,288 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] getComputeNode e0
2019-06-20 16:04:25,786 DEBUG e.c.u.Exec [Thread-404] 0000d605db387f40

2019-06-20 16:04:25,786 DEBUG e.c.u.Exec [Thread-404] exit-status: 0
2019-06-20 16:04:25,788 DEBUG e.s.s.e.ExoSliceManager [Thread-404] [NSP-2-129.7.98.8] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:04:25,788 DEBUG e.c.u.Exec [Thread-404] 129.7.98.8:/bin/bash /root/ifaces.sh
2019-06-20 16:04:26,330 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1-129.7.98.9] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:04:26,330 DEBUG e.c.u.Exec [grizzly-http-server-0] 129.7.98.9:/bin/bash /root/ifaces.sh
2019-06-20 16:04:27,539 DEBUG e.c.u.Exec [Thread-404] eth1
eth2

2019-06-20 16:04:27,539 DEBUG e.c.u.Exec [Thread-404] exit-status: 0
2019-06-20 16:04:27,539 DEBUG e.s.s.e.ExoSliceManager [Thread-404] NSP-2 e1 Interfaces: eth1 eth2 
2019-06-20 16:04:27,540 DEBUG e.s.s.e.ExoSliceManager [Thread-404] [NSP-2-129.7.98.8] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.16:6633
2019-06-20 16:04:27,540 DEBUG e.c.u.Exec [Thread-404] 129.7.98.8:/bin/bash ~/ovsbridge.sh 205.172.170.16:6633
2019-06-20 16:04:28,095 DEBUG e.c.u.Exec [grizzly-http-server-0] eth1

2019-06-20 16:04:28,095 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:04:28,095 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] NSP-1 e0 Interfaces: eth1 
2019-06-20 16:04:29,313 DEBUG e.c.u.Exec [Thread-404] 0000d605db387f40

2019-06-20 16:04:29,313 DEBUG e.c.u.Exec [Thread-404] exit-status: 0
2019-06-20 16:04:29,314 DEBUG e.s.n.Router [Thread-404] Gateway 192.168.131.1 added to e1
2019-06-20 16:04:29,314 DEBUG e.c.u.HttpUtil [Thread-404] http://205.172.170.16:8080/router/0000d605db387f40
2019-06-20 16:04:29,314 DEBUG e.c.u.HttpUtil [Thread-404] {"address":"192.168.131.2/24"}
2019-06-20 16:04:29,315 DEBUG e.c.u.HttpUtil [Thread-404] http://205.172.170.16:8080/router/0000d605db387f40
2019-06-20 16:04:29,316 DEBUG e.c.u.HttpUtil [Thread-404] {"address":"192.168.131.2/24"}
2019-06-20 16:04:29,483 DEBUG e.c.u.HttpUtil [Thread-404] [{"switch_id": "0000d605db387f40", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-06-20 16:04:29,483 DEBUG e.c.u.HttpUtil [Thread-404] http://127.0.0.1:8883/sdx/peer
2019-06-20 16:04:29,483 DEBUG e.c.u.HttpUtil [Thread-404] {"peerUrl":"http://127.0.0.1:8882/","peerPID":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="}
2019-06-20 16:04:29,484 DEBUG e.c.u.HttpUtil [Thread-404] http://127.0.0.1:8883/sdx/peer
2019-06-20 16:04:29,484 DEBUG e.c.u.HttpUtil [Thread-404] {"peerUrl":"http://127.0.0.1:8882/","peerPID":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="}
2019-06-20 16:04:29,495 DEBUG e.s.c.RestService [grizzly-http-server-3] http://127.0.0.1:8883/
2019-06-20 16:04:29,495 DEBUG e.s.c.RestService [grizzly-http-server-3] SDX-2 got peer request {"peerUrl":"http://127.0.0.1:8882/","peerPID":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="}
2019-06-20 16:04:29,499 DEBUG e.c.u.HttpUtil [Thread-404] {"peerUrl":"http://127.0.0.1:8883/","peerPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="}
2019-06-20 16:04:30,050 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] addLink stitch_e0_192_168_111_1_24 e0 400000000
2019-06-20 16:04:39,166 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] Wait until following resources are active: stitch_e0_192_168_111_1_24
2019-06-20 16:04:43,417 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ExoSliceManager: [e1, e0, plexuscontroller, safe-server, stitch_e0_192_168_111_1_24, clink0]
2019-06-20 16:04:43,417 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:04:43,418 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:04:43,418 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:04:43,419 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:04:43,419 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_111_1_24, state: Ticketed
2019-06-20 16:04:43,421 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-06-20 16:04:55,467 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ExoSliceManager: [safe-server, plexuscontroller, clink0, stitch_e0_192_168_111_1_24, e0, e1]
2019-06-20 16:04:55,468 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:04:55,468 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:04:55,469 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:04:55,469 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:04:55,469 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-06-20 16:04:55,470 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_111_1_24, state: Active
2019-06-20 16:04:55,471 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] Done, those  resources are active now: stitch_e0_192_168_111_1_24
2019-06-20 16:04:55,471 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: safe-server, Managment IP =  205.172.170.21
2019-06-20 16:04:55,471 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: plexuscontroller, Managment IP =  205.172.170.22
2019-06-20 16:04:55,472 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: e0, Managment IP =  129.7.98.9
2019-06-20 16:04:55,472 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: e1, Managment IP =  129.7.98.10
2019-06-20 16:04:55,472 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Time interval: 2019.06.20.16.04.39 2019.06.20.16.04.55
2019-06-20 16:05:05,475 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1-129.7.98.9] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:05:05,475 DEBUG e.c.u.Exec [grizzly-http-server-0] 129.7.98.9:/bin/bash /root/ifaces.sh
2019-06-20 16:05:07,228 DEBUG e.c.u.Exec [grizzly-http-server-0] eth1
eth2

2019-06-20 16:05:07,228 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:05:07,228 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] NSP-1 e0 Interfaces: eth1 eth2 
2019-06-20 16:05:10,784 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Finished Stitching, set ip address of the new interface to 192.168.111.2/24  time elapsed: 1590

2019-06-20 16:05:10,784 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-1-129.7.98.9] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:05:10,784 DEBUG e.c.u.Exec [grizzly-http-server-0] 129.7.98.9:/bin/bash ~/ovsbridge.sh 205.172.170.22:6633
2019-06-20 16:05:12,526 DEBUG e.c.u.Exec [grizzly-http-server-0] 0000aa2d47c12d4e

2019-06-20 16:05:12,526 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:05:12,526 DEBUG e.s.n.Router [grizzly-http-server-0] Gateway 192.168.111.2 added to e0
2019-06-20 16:05:12,526 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://205.172.170.22:8080/router/0000aa2d47c12d4e
2019-06-20 16:05:12,527 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.111.1/24"}
2019-06-20 16:05:12,527 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://205.172.170.22:8080/router/0000aa2d47c12d4e
2019-06-20 16:05:12,528 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.111.1/24"}
2019-06-20 16:05:12,689 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] [{"switch_id": "0000aa2d47c12d4e", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-06-20 16:05:12,693 DEBUG e.c.u.HttpUtil [Thread-401] {"result":true,"gateway":"192.168.111.2","ip":"192.168.111.1/24","safeKeyHash":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","reservID":"34c7f5aa-8807-40df-a2f3-ff1b7fd64db8","message":""}
2019-06-20 16:05:12,693 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:05:12,693 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:05:14,446 DEBUG e.c.u.Exec [Thread-401] eth1

2019-06-20 16:05:14,447 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:05:14,447 DEBUG e.s.s.e.ExoSliceManager [Thread-401] SDX-1 e1 Interfaces: eth1 
2019-06-20 16:05:14,447 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:05:14,447 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:05:16,196 DEBUG e.c.u.Exec [Thread-401] 0000dadc69e6fa40

2019-06-20 16:05:16,196 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:05:16,197 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:05:16,197 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:05:17,964 DEBUG e.c.u.Exec [Thread-401] eth1

2019-06-20 16:05:17,964 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:05:17,964 DEBUG e.s.s.e.ExoSliceManager [Thread-401] SDX-1 e1 Interfaces: eth1 
2019-06-20 16:05:17,965 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:05:17,965 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:05:19,708 DEBUG e.c.u.Exec [Thread-401] 0000dadc69e6fa40

2019-06-20 16:05:19,708 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:05:19,708 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:05:19,708 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:05:21,417 DEBUG e.c.u.Exec [Thread-401] eth1

2019-06-20 16:05:21,417 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:05:21,418 DEBUG e.s.s.e.ExoSliceManager [Thread-401] SDX-1 e1 Interfaces: eth1 
2019-06-20 16:05:21,418 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:05:21,418 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:05:23,184 DEBUG e.c.u.Exec [Thread-401] 0000dadc69e6fa40

2019-06-20 16:05:23,184 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:05:23,185 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:05:23,185 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:05:24,912 DEBUG e.c.u.Exec [Thread-401] eth1

2019-06-20 16:05:24,912 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:05:24,912 DEBUG e.s.s.e.ExoSliceManager [Thread-401] SDX-1 e1 Interfaces: eth1 
2019-06-20 16:05:24,912 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:05:24,912 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:05:26,678 DEBUG e.c.u.Exec [Thread-401] 0000dadc69e6fa40

2019-06-20 16:05:26,678 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:05:26,679 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:05:26,679 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:05:28,421 DEBUG e.c.u.Exec [Thread-401] eth1
eth2

2019-06-20 16:05:28,421 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:05:28,421 DEBUG e.s.s.e.ExoSliceManager [Thread-401] SDX-1 e1 Interfaces: eth1 eth2 
2019-06-20 16:05:28,422 DEBUG e.s.s.e.ExoSliceManager [Thread-401] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:05:28,422 DEBUG e.c.u.Exec [Thread-401] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:05:30,175 DEBUG e.c.u.Exec [Thread-401] 0000dadc69e6fa40

2019-06-20 16:05:30,176 DEBUG e.c.u.Exec [Thread-401] exit-status: 0
2019-06-20 16:05:30,176 DEBUG e.s.n.Router [Thread-401] Gateway 192.168.111.1 added to e1
2019-06-20 16:05:30,176 DEBUG e.c.u.HttpUtil [Thread-401] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:05:30,176 DEBUG e.c.u.HttpUtil [Thread-401] {"address":"192.168.111.2/24"}
2019-06-20 16:05:30,178 DEBUG e.c.u.HttpUtil [Thread-401] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:05:30,178 DEBUG e.c.u.HttpUtil [Thread-401] {"address":"192.168.111.2/24"}
2019-06-20 16:05:30,341 DEBUG e.c.u.HttpUtil [Thread-401] [{"switch_id": "0000dadc69e6fa40", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-06-20 16:05:30,341 DEBUG e.c.u.HttpUtil [Thread-401] http://127.0.0.1:8881/sdx/peer
2019-06-20 16:05:30,341 DEBUG e.c.u.HttpUtil [Thread-401] {"peerUrl":"http://127.0.0.1:8880/","peerPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:05:30,342 DEBUG e.c.u.HttpUtil [Thread-401] http://127.0.0.1:8881/sdx/peer
2019-06-20 16:05:30,342 DEBUG e.c.u.HttpUtil [Thread-401] {"peerUrl":"http://127.0.0.1:8880/","peerPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:05:30,348 DEBUG e.s.c.RestService [grizzly-http-server-1] http://127.0.0.1:8881/
2019-06-20 16:05:30,348 DEBUG e.s.c.RestService [grizzly-http-server-1] NSP-1 got peer request {"peerUrl":"http://127.0.0.1:8880/","peerPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:05:30,351 DEBUG e.c.u.HttpUtil [Thread-401] {"peerUrl":"http://127.0.0.1:8881/","peerPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="}
2019-06-20 16:05:31,365 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:05:31,365 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:05:33,134 DEBUG e.c.u.Exec [Thread-403] eth1
eth2

2019-06-20 16:05:33,134 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:05:33,134 DEBUG e.s.s.e.ExoSliceManager [Thread-403] SDX-1 e1 Interfaces: eth1 eth2 
2019-06-20 16:05:33,134 DEBUG e.c.u.HttpUtil [Thread-403] http://127.0.0.1:8882/sdx/stitchrequest
2019-06-20 16:05:33,135 DEBUG e.c.u.HttpUtil [Thread-403] {"creservid":"2bf1afc9-b372-471a-8f52-f1d7b70a6753","sdxnode":"e0","ip":"192.168.112.1/24","cslice":"SDX-1","ckeyhash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","secret":"hSqIApSujz","sdxsite":"UH (Houston, TX USA) XO Rack","gateway":"192.168.112.2"}
2019-06-20 16:05:33,135 DEBUG e.c.u.HttpUtil [Thread-403] http://127.0.0.1:8882/sdx/stitchrequest
2019-06-20 16:05:33,135 DEBUG e.c.u.HttpUtil [Thread-403] {"creservid":"2bf1afc9-b372-471a-8f52-f1d7b70a6753","sdxnode":"e0","ip":"192.168.112.1/24","cslice":"SDX-1","ckeyhash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","secret":"hSqIApSujz","sdxsite":"UH (Houston, TX USA) XO Rack","gateway":"192.168.112.2"}
2019-06-20 16:05:33,146 DEBUG e.s.c.RestService [grizzly-http-server-0] NSP-2 got sittch request UH (Houston, TX USA) XO Rack SDX-1 2bf1afc9-b372-471a-8f52-f1d7b70a6753 e0 192.168.112.2 192.168.112.1/24
2019-06-20 16:05:33,146 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.20:7777/whoami
2019-06-20 16:05:33,146 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": []}'
2019-06-20 16:05:33,146 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal": "key_p3", "methodParams": []}
2019-06-20 16:05:33,310 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=') }"
2019-06-20 16:05:33,310 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.20:7777/whoami
2019-06-20 16:05:33,310 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p102", "methodParams": []}'
2019-06-20 16:05:33,310 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal": "key_p102", "methodParams": []}
2019-06-20 16:05:33,475 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=') }"
2019-06-20 16:05:33,475 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.20:7777/authorizeStitchByUID
2019-06-20 16:05:33,475 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.20:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}'
2019-06-20 16:05:33,475 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] authorizeStitchByUID  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1"]}
2019-06-20 16:05:33,666 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':approveStitchByUID('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:SDX-1') }"
2019-06-20 16:05:33,922 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] getComputeNode e0
2019-06-20 16:05:36,013 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2-129.7.98.6] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:05:36,013 DEBUG e.c.u.Exec [grizzly-http-server-0] 129.7.98.6:/bin/bash /root/ifaces.sh
2019-06-20 16:05:37,731 DEBUG e.c.u.Exec [grizzly-http-server-0] eth1

2019-06-20 16:05:37,731 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:05:37,732 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] NSP-2 e0 Interfaces: eth1 
2019-06-20 16:05:39,619 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] addLink stitch_e0_192_168_112_1_24 e0 400000000
2019-06-20 16:05:49,084 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] Wait until following resources are active: stitch_e0_192_168_112_1_24
2019-06-20 16:05:53,645 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ExoSliceManager: [safe-server, e0, clink0, stitch_e0_192_168_112_1_24, plexuscontroller, e1]
2019-06-20 16:05:53,645 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:05:53,646 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:05:53,646 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:05:53,647 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:05:53,647 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-06-20 16:05:53,647 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_112_1_24, state: Ticketed
2019-06-20 16:06:05,733 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ExoSliceManager: [safe-server, clink0, e1, e0, stitch_e0_192_168_112_1_24, plexuscontroller]
2019-06-20 16:06:05,734 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:06:05,735 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:06:05,735 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:06:05,736 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:06:05,736 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-06-20 16:06:05,737 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_112_1_24, state: Active
2019-06-20 16:06:05,738 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] Done, those  resources are active now: stitch_e0_192_168_112_1_24
2019-06-20 16:06:05,738 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: safe-server, Managment IP =  205.172.170.20
2019-06-20 16:06:05,739 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: e1, Managment IP =  129.7.98.8
2019-06-20 16:06:05,739 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: e0, Managment IP =  129.7.98.6
2019-06-20 16:06:05,739 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: plexuscontroller, Managment IP =  205.172.170.16
2019-06-20 16:06:05,739 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Time interval: 2019.06.20.16.05.49 2019.06.20.16.06.05
2019-06-20 16:06:15,741 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2-129.7.98.6] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:06:15,741 DEBUG e.c.u.Exec [grizzly-http-server-0] 129.7.98.6:/bin/bash /root/ifaces.sh
2019-06-20 16:06:17,483 DEBUG e.c.u.Exec [grizzly-http-server-0] eth1
eth2

2019-06-20 16:06:17,483 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:06:17,483 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] NSP-2 e0 Interfaces: eth1 eth2 
2019-06-20 16:06:21,718 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Finished Stitching, set ip address of the new interface to 192.168.112.2/24  time elapsed: 1620

2019-06-20 16:06:21,718 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [NSP-2-129.7.98.6] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.16:6633
2019-06-20 16:06:21,718 DEBUG e.c.u.Exec [grizzly-http-server-0] 129.7.98.6:/bin/bash ~/ovsbridge.sh 205.172.170.16:6633
2019-06-20 16:06:23,479 DEBUG e.c.u.Exec [grizzly-http-server-0] 00000e99c22f8b4d

2019-06-20 16:06:23,479 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:06:23,479 DEBUG e.s.n.Router [grizzly-http-server-0] Gateway 192.168.112.2 added to e0
2019-06-20 16:06:23,480 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://205.172.170.16:8080/router/00000e99c22f8b4d
2019-06-20 16:06:23,480 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.112.1/24"}
2019-06-20 16:06:23,481 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://205.172.170.16:8080/router/00000e99c22f8b4d
2019-06-20 16:06:23,481 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.112.1/24"}
2019-06-20 16:06:23,642 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] [{"switch_id": "00000e99c22f8b4d", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-06-20 16:06:23,646 DEBUG e.c.u.HttpUtil [Thread-403] {"result":true,"gateway":"192.168.112.2","ip":"192.168.112.1/24","safeKeyHash":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","reservID":"17990ca6-361d-4ecb-9f98-1d7bd6082570","message":""}
2019-06-20 16:06:23,646 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:06:23,646 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:06:25,385 DEBUG e.c.u.Exec [Thread-403] eth1
eth2

2019-06-20 16:06:25,385 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:06:25,385 DEBUG e.s.s.e.ExoSliceManager [Thread-403] SDX-1 e1 Interfaces: eth1 eth2 
2019-06-20 16:06:25,386 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:06:25,386 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:06:27,105 DEBUG e.c.u.Exec [Thread-403] 0000dadc69e6fa40

2019-06-20 16:06:27,105 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:06:27,106 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:06:27,106 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:06:28,859 DEBUG e.c.u.Exec [Thread-403] eth1
eth2

2019-06-20 16:06:28,859 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:06:28,860 DEBUG e.s.s.e.ExoSliceManager [Thread-403] SDX-1 e1 Interfaces: eth1 eth2 
2019-06-20 16:06:28,860 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:06:28,860 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:06:30,595 DEBUG e.c.u.Exec [Thread-403] 0000dadc69e6fa40

2019-06-20 16:06:30,596 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:06:30,596 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:06:30,597 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:06:32,330 DEBUG e.c.u.Exec [Thread-403] eth1
eth2

2019-06-20 16:06:32,331 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:06:32,331 DEBUG e.s.s.e.ExoSliceManager [Thread-403] SDX-1 e1 Interfaces: eth1 eth2 
2019-06-20 16:06:32,331 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:06:32,331 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:06:34,086 DEBUG e.c.u.Exec [Thread-403] 0000dadc69e6fa40

2019-06-20 16:06:34,086 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:06:34,087 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:06:34,087 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:06:35,860 DEBUG e.c.u.Exec [Thread-403] eth1
eth2

2019-06-20 16:06:35,860 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:06:35,860 DEBUG e.s.s.e.ExoSliceManager [Thread-403] SDX-1 e1 Interfaces: eth1 eth2 
2019-06-20 16:06:35,861 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:06:35,861 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:06:37,605 DEBUG e.c.u.Exec [Thread-403] 0000dadc69e6fa40

2019-06-20 16:06:37,605 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:06:37,605 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:06:37,605 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash /root/ifaces.sh
2019-06-20 16:06:39,745 DEBUG e.c.u.Exec [Thread-403] eth1
eth2
eth3

2019-06-20 16:06:39,745 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:06:39,746 DEBUG e.s.s.e.ExoSliceManager [Thread-403] SDX-1 e1 Interfaces: eth1 eth2 eth3 
2019-06-20 16:06:39,746 DEBUG e.s.s.e.ExoSliceManager [Thread-403] [SDX-1-129.7.98.13] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:06:39,746 DEBUG e.c.u.Exec [Thread-403] 129.7.98.13:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:06:41,467 DEBUG e.c.u.Exec [Thread-403] 0000dadc69e6fa40

2019-06-20 16:06:41,468 DEBUG e.c.u.Exec [Thread-403] exit-status: 0
2019-06-20 16:06:41,469 DEBUG e.s.n.Router [Thread-403] Gateway 192.168.112.1 added to e1
2019-06-20 16:06:41,469 DEBUG e.c.u.HttpUtil [Thread-403] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:06:41,469 DEBUG e.c.u.HttpUtil [Thread-403] {"address":"192.168.112.2/24"}
2019-06-20 16:06:41,471 DEBUG e.c.u.HttpUtil [Thread-403] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:06:41,471 DEBUG e.c.u.HttpUtil [Thread-403] {"address":"192.168.112.2/24"}
2019-06-20 16:06:41,634 DEBUG e.c.u.HttpUtil [Thread-403] [{"switch_id": "0000dadc69e6fa40", "command_result": [{"result": "success", "details": "Add address [address_id=3]"}]}]
2019-06-20 16:06:41,634 DEBUG e.c.u.HttpUtil [Thread-403] http://127.0.0.1:8882/sdx/peer
2019-06-20 16:06:41,634 DEBUG e.c.u.HttpUtil [Thread-403] {"peerUrl":"http://127.0.0.1:8880/","peerPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:06:41,636 DEBUG e.c.u.HttpUtil [Thread-403] http://127.0.0.1:8882/sdx/peer
2019-06-20 16:06:41,636 DEBUG e.c.u.HttpUtil [Thread-403] {"peerUrl":"http://127.0.0.1:8880/","peerPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:06:41,642 DEBUG e.s.c.RestService [grizzly-http-server-1] http://127.0.0.1:8882/
2019-06-20 16:06:41,642 DEBUG e.s.c.RestService [grizzly-http-server-1] NSP-2 got peer request {"peerUrl":"http://127.0.0.1:8880/","peerPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:06:41,645 DEBUG e.c.u.HttpUtil [Thread-403] {"peerUrl":"http://127.0.0.1:8882/","peerPID":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="}
2019-06-20 16:06:44,217 DEBUG e.c.u.SafeUtils [Thread-502] 205.172.170.20:7777/whoami
2019-06-20 16:06:44,217 INFO e.c.u.SafeUtils [Thread-502] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p11", "methodParams": []}'
2019-06-20 16:06:44,217 DEBUG e.c.u.SafeUtils [Thread-502] whoami  {"principal": "key_p11", "methodParams": []}
2019-06-20 16:06:44,316 DEBUG e.c.u.SafeUtils [Thread-504] 205.172.170.20:7777/whoami
2019-06-20 16:06:44,316 INFO e.c.u.SafeUtils [Thread-504] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p13", "methodParams": []}'
2019-06-20 16:06:44,316 DEBUG e.c.u.SafeUtils [Thread-504] whoami  {"principal": "key_p13", "methodParams": []}
2019-06-20 16:06:44,384 DEBUG e.c.u.SafeUtils [Thread-502] message:"{ 'BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=':principalId('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=') }"
2019-06-20 16:06:44,384 DEBUG e.c.u.HttpUtil [Thread-502] http://127.0.0.1:8880/sdx/stitchrequest
2019-06-20 16:06:44,384 DEBUG e.c.u.HttpUtil [Thread-502] {"creservid":"59c91fec-af6c-4694-a6c9-ed8c689abc11","ip":"192.168.20.1/24","cslice":"c1-tc","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","secret":"eefPrObWxr","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.20.2"}
2019-06-20 16:06:44,385 DEBUG e.c.u.HttpUtil [Thread-502] http://127.0.0.1:8880/sdx/stitchrequest
2019-06-20 16:06:44,385 DEBUG e.c.u.HttpUtil [Thread-502] {"creservid":"59c91fec-af6c-4694-a6c9-ed8c689abc11","ip":"192.168.20.1/24","cslice":"c1-tc","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","secret":"eefPrObWxr","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.20.2"}
2019-06-20 16:06:44,395 DEBUG e.s.c.RestService [grizzly-http-server-0] SDX-1 got sittch request TAMU (College Station, TX, USA) XO Rack c1-tc 59c91fec-af6c-4694-a6c9-ed8c689abc11 null 192.168.20.2 192.168.20.1/24
2019-06-20 16:06:44,395 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.15:7777/whoami
2019-06-20 16:06:44,396 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": []}'
2019-06-20 16:06:44,396 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal": "key_p3", "methodParams": []}
2019-06-20 16:06:44,404 DEBUG e.c.u.SafeUtils [Thread-503] 205.172.170.20:7777/whoami
2019-06-20 16:06:44,405 INFO e.c.u.SafeUtils [Thread-503] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p12", "methodParams": []}'
2019-06-20 16:06:44,405 DEBUG e.c.u.SafeUtils [Thread-503] whoami  {"principal": "key_p12", "methodParams": []}
2019-06-20 16:06:44,480 DEBUG e.c.u.SafeUtils [Thread-501] 205.172.170.20:7777/whoami
2019-06-20 16:06:44,480 INFO e.c.u.SafeUtils [Thread-501] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p10", "methodParams": []}'
2019-06-20 16:06:44,480 DEBUG e.c.u.SafeUtils [Thread-501] whoami  {"principal": "key_p10", "methodParams": []}
2019-06-20 16:06:44,483 DEBUG e.c.u.SafeUtils [Thread-504] message:"{ 'LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=':principalId('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=') }"
2019-06-20 16:06:44,483 DEBUG e.c.u.HttpUtil [Thread-504] http://127.0.0.1:8883/sdx/stitchrequest
2019-06-20 16:06:44,483 DEBUG e.c.u.HttpUtil [Thread-504] {"creservid":"58ab865a-531d-4b7f-bfdd-dab1b91ef9a7","ip":"192.168.40.1/24","cslice":"c3-tc","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","secret":"fNDtafAJGH","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.40.2"}
2019-06-20 16:06:44,484 DEBUG e.c.u.HttpUtil [Thread-504] http://127.0.0.1:8883/sdx/stitchrequest
2019-06-20 16:06:44,484 DEBUG e.c.u.HttpUtil [Thread-504] {"creservid":"58ab865a-531d-4b7f-bfdd-dab1b91ef9a7","ip":"192.168.40.1/24","cslice":"c3-tc","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","secret":"fNDtafAJGH","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.40.2"}
2019-06-20 16:06:44,488 DEBUG e.s.c.RestService [grizzly-http-server-4] SDX-2 got sittch request TAMU (College Station, TX, USA) XO Rack c3-tc 58ab865a-531d-4b7f-bfdd-dab1b91ef9a7 null 192.168.40.2 192.168.40.1/24
2019-06-20 16:06:44,489 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 205.172.170.13:7777/whoami
2019-06-20 16:06:44,489 INFO e.c.u.SafeUtils [grizzly-http-server-4] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": []}'
2019-06-20 16:06:44,489 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] whoami  {"principal": "key_p3", "methodParams": []}
2019-06-20 16:06:44,572 DEBUG e.c.u.SafeUtils [Thread-503] message:"{ 'Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=':principalId('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=') }"
2019-06-20 16:06:44,572 DEBUG e.c.u.HttpUtil [Thread-503] http://127.0.0.1:8883/sdx/stitchrequest
2019-06-20 16:06:44,572 DEBUG e.c.u.HttpUtil [Thread-503] {"creservid":"df472962-4dd3-479c-a814-4f87f7de283e","ip":"192.168.30.1/24","cslice":"c2-tc","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","secret":"jexfkbZKsL","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.30.2"}
2019-06-20 16:06:44,573 DEBUG e.c.u.HttpUtil [Thread-503] http://127.0.0.1:8883/sdx/stitchrequest
2019-06-20 16:06:44,573 DEBUG e.c.u.HttpUtil [Thread-503] {"creservid":"df472962-4dd3-479c-a814-4f87f7de283e","ip":"192.168.30.1/24","cslice":"c2-tc","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","secret":"jexfkbZKsL","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.30.2"}
2019-06-20 16:06:44,577 DEBUG e.s.c.RestService [grizzly-http-server-5] SDX-2 got sittch request TAMU (College Station, TX, USA) XO Rack c2-tc df472962-4dd3-479c-a814-4f87f7de283e null 192.168.30.2 192.168.30.1/24
2019-06-20 16:06:44,645 DEBUG e.c.u.SafeUtils [Thread-501] message:"{ 'nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=':principalId('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=') }"
2019-06-20 16:06:44,645 DEBUG e.c.u.HttpUtil [Thread-501] http://127.0.0.1:8880/sdx/stitchrequest
2019-06-20 16:06:44,645 DEBUG e.c.u.HttpUtil [Thread-501] {"creservid":"fa628f8c-b710-42fc-a47a-7b811e4c4e9d","ip":"192.168.10.1/24","cslice":"c0-tc","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","secret":"hEgzFOaeqr","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.10.2"}
2019-06-20 16:06:44,646 DEBUG e.c.u.HttpUtil [Thread-501] http://127.0.0.1:8880/sdx/stitchrequest
2019-06-20 16:06:44,646 DEBUG e.c.u.HttpUtil [Thread-501] {"creservid":"fa628f8c-b710-42fc-a47a-7b811e4c4e9d","ip":"192.168.10.1/24","cslice":"c0-tc","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","secret":"hEgzFOaeqr","sdxsite":"TAMU (College Station, TX, USA) XO Rack","gateway":"192.168.10.2"}
2019-06-20 16:06:44,651 DEBUG e.s.c.RestService [grizzly-http-server-1] SDX-1 got sittch request TAMU (College Station, TX, USA) XO Rack c0-tc fa628f8c-b710-42fc-a47a-7b811e4c4e9d null 192.168.10.2 192.168.10.1/24
2019-06-20 16:06:44,681 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=') }"
2019-06-20 16:06:44,681 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 205.172.170.13:7777/whoami
2019-06-20 16:06:44,681 INFO e.c.u.SafeUtils [grizzly-http-server-4] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:06:44,681 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:06:44,864 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:06:44,864 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] 205.172.170.13:7777/authorizeStitchByUID
2019-06-20 16:06:44,864 INFO e.c.u.SafeUtils [grizzly-http-server-4] curl http://205.172.170.13:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc"]}'
2019-06-20 16:06:44,864 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] authorizeStitchByUID  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc"]}
2019-06-20 16:06:44,905 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=') }"
2019-06-20 16:06:44,906 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.15:7777/whoami
2019-06-20 16:06:44,906 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 16:06:44,906 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 16:06:45,102 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:06:45,102 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] 205.172.170.15:7777/authorizeStitchByUID
2019-06-20 16:06:45,102 INFO e.c.u.SafeUtils [grizzly-http-server-0] curl http://205.172.170.15:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc"]}'
2019-06-20 16:06:45,102 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] authorizeStitchByUID  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc"]}
2019-06-20 16:06:45,442 DEBUG e.c.u.SafeUtils [grizzly-http-server-4] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':approveStitchByUID('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c3-tc') }"
2019-06-20 16:06:45,702 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] getComputeNode e1
2019-06-20 16:06:45,926 DEBUG e.c.u.SafeUtils [grizzly-http-server-0] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':approveStitchByUID('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c1-tc') }"
2019-06-20 16:06:46,179 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] getComputeNode e0
2019-06-20 16:06:50,575 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-1-128.194.6.137] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:06:50,575 DEBUG e.c.u.Exec [grizzly-http-server-0] 128.194.6.137:/bin/bash /root/ifaces.sh
2019-06-20 16:06:51,487 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2-128.194.6.136] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:06:51,488 DEBUG e.c.u.Exec [grizzly-http-server-4] 128.194.6.136:/bin/bash /root/ifaces.sh
2019-06-20 16:06:52,359 DEBUG e.c.u.Exec [grizzly-http-server-0] eth1

2019-06-20 16:06:52,359 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:06:52,360 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] SDX-1 e0 Interfaces: eth1 
2019-06-20 16:06:53,308 DEBUG e.c.u.Exec [grizzly-http-server-4] eth1

2019-06-20 16:06:53,308 DEBUG e.c.u.Exec [grizzly-http-server-4] exit-status: 0
2019-06-20 16:06:53,308 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] SDX-2 e1 Interfaces: eth1 
2019-06-20 16:06:55,558 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] addLink stitch_e0_192_168_20_1_24 e0 400000000
2019-06-20 16:07:04,077 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-4] addLink stitch_e1_192_168_40_1_24 e1 400000000
2019-06-20 16:07:11,485 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] Wait until following resources are active: stitch_e0_192_168_20_1_24
2019-06-20 16:07:16,432 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-4] Wait until following resources are active: stitch_e1_192_168_40_1_24
2019-06-20 16:07:24,939 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ExoSliceManager: [plexuscontroller, clink0, e0, clink0, clink0, safe-server, e1, stitch_e0_192_168_20_1_24]
2019-06-20 16:07:24,940 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-1] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:07:24,940 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-1] Resource: e0 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:07:24,941 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-1] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:07:24,941 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-1] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:07:24,942 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-06-20 16:07:24,943 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-06-20 16:07:24,944 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: clink0, state: Active
2019-06-20 16:07:24,945 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Resource: stitch_e0_192_168_20_1_24, state: Active
2019-06-20 16:07:24,946 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-0] Done, those  resources are active now: stitch_e0_192_168_20_1_24
2019-06-20 16:07:24,947 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: plexuscontroller, Managment IP =  205.172.170.18
2019-06-20 16:07:24,947 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: e0, Managment IP =  128.194.6.137
2019-06-20 16:07:24,947 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: safe-server, Managment IP =  205.172.170.15
2019-06-20 16:07:24,947 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] ComputeNode: e1, Managment IP =  129.7.98.13
2019-06-20 16:07:24,947 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Time interval: 2019.06.20.16.07.11 2019.06.20.16.07.24
2019-06-20 16:07:30,470 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] ExoSliceManager: [clink0, e0, clink0, clink0, e1, stitch_e0_192_168_131_1_24, stitch_e1_192_168_40_1_24, safe-server, stitch_e0_192_168_121_1_24, plexuscontroller]
2019-06-20 16:07:30,470 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:07:30,471 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2] Resource: e1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:07:30,471 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:07:30,472 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:07:30,473 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: clink0, state: Active
2019-06-20 16:07:30,473 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: clink0, state: Active
2019-06-20 16:07:30,474 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: clink0, state: Active
2019-06-20 16:07:30,475 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_131_1_24, state: Active
2019-06-20 16:07:30,475 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: stitch_e1_192_168_40_1_24, state: Ticketed
2019-06-20 16:07:30,476 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_121_1_24, state: Active
2019-06-20 16:07:34,951 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-1-128.194.6.137] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:07:34,951 DEBUG e.c.u.Exec [grizzly-http-server-0] 128.194.6.137:/bin/bash /root/ifaces.sh
2019-06-20 16:07:36,753 DEBUG e.c.u.Exec [grizzly-http-server-0] eth1
eth2

2019-06-20 16:07:36,754 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:07:36,754 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] SDX-1 e0 Interfaces: eth1 eth2 
2019-06-20 16:07:41,122 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] Finished Stitching, set ip address of the new interface to 192.168.20.2/24  time elapsed: 1331

2019-06-20 16:07:41,123 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-0] [SDX-1-128.194.6.137] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:07:41,123 DEBUG e.c.u.Exec [grizzly-http-server-0] 128.194.6.137:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:07:42,926 DEBUG e.c.u.Exec [grizzly-http-server-0] 000026cdc76b4a44

2019-06-20 16:07:42,926 DEBUG e.c.u.Exec [grizzly-http-server-0] exit-status: 0
2019-06-20 16:07:42,927 DEBUG e.s.n.Router [grizzly-http-server-0] Gateway 192.168.20.2 added to e0
2019-06-20 16:07:42,927 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:07:42,927 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.20.1/24"}
2019-06-20 16:07:42,929 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:07:42,929 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] {"address":"192.168.20.1/24"}
2019-06-20 16:07:43,090 DEBUG e.c.u.HttpUtil [grizzly-http-server-0] [{"switch_id": "000026cdc76b4a44", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-06-20 16:07:43,091 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] 205.172.170.15:7777/whoami
2019-06-20 16:07:43,091 INFO e.c.u.SafeUtils [grizzly-http-server-1] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": []}'
2019-06-20 16:07:43,091 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] whoami  {"principal": "key_p3", "methodParams": []}
2019-06-20 16:07:43,093 DEBUG e.c.u.HttpUtil [Thread-502] {"result":true,"gateway":"192.168.20.2","ip":"192.168.20.1/24","safeKeyHash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","reservID":"629a7f38-40d3-43ac-ad00-dd06520e4fd1","message":""}
2019-06-20 16:07:43,290 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=') }"
2019-06-20 16:07:43,290 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] 205.172.170.15:7777/whoami
2019-06-20 16:07:43,290 INFO e.c.u.SafeUtils [grizzly-http-server-1] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 16:07:43,290 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 16:07:43,479 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:07:43,479 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] 205.172.170.15:7777/authorizeStitchByUID
2019-06-20 16:07:43,479 INFO e.c.u.SafeUtils [grizzly-http-server-1] curl http://205.172.170.15:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc"]}'
2019-06-20 16:07:43,479 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] authorizeStitchByUID  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc"]}
2019-06-20 16:07:44,075 DEBUG e.c.u.SafeUtils [grizzly-http-server-1] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':approveStitchByUID('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c0-tc') }"
2019-06-20 16:07:44,334 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] getComputeNode e0
2019-06-20 16:07:45,741 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] ExoSliceManager: [plexuscontroller, stitch_e1_192_168_40_1_24, clink0, safe-server, stitch_e0_192_168_121_1_24, e1, stitch_e0_192_168_131_1_24, clink0, e0, clink0]
2019-06-20 16:07:45,742 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:07:45,742 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:07:45,743 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2] Resource: e1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:07:45,743 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:07:45,744 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: stitch_e1_192_168_40_1_24, state: Active
2019-06-20 16:07:45,746 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: clink0, state: Active
2019-06-20 16:07:45,746 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_121_1_24, state: Active
2019-06-20 16:07:45,747 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: stitch_e0_192_168_131_1_24, state: Active
2019-06-20 16:07:45,747 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: clink0, state: Active
2019-06-20 16:07:45,748 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Resource: clink0, state: Active
2019-06-20 16:07:45,748 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-4] Done, those  resources are active now: stitch_e1_192_168_40_1_24
2019-06-20 16:07:45,749 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] ComputeNode: plexuscontroller, Managment IP =  205.172.170.12
2019-06-20 16:07:45,749 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] ComputeNode: safe-server, Managment IP =  205.172.170.13
2019-06-20 16:07:45,749 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] ComputeNode: e1, Managment IP =  128.194.6.136
2019-06-20 16:07:45,749 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] ComputeNode: e0, Managment IP =  129.7.98.14
2019-06-20 16:07:45,749 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Time interval: 2019.06.20.16.07.16 2019.06.20.16.07.45
2019-06-20 16:07:48,098 DEBUG e.s.s.e.ExoSliceManager [Thread-502] [c1-tc-128.194.6.142] run commands: ifconfig eth1 192.168.20.2/24
2019-06-20 16:07:48,098 DEBUG e.c.u.Exec [Thread-502] 128.194.6.142:ifconfig eth1 192.168.20.2/24
2019-06-20 16:07:48,100 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1-128.194.6.137] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:07:48,100 DEBUG e.c.u.Exec [grizzly-http-server-1] 128.194.6.137:/bin/bash /root/ifaces.sh
2019-06-20 16:07:49,888 DEBUG e.c.u.Exec [Thread-502] exit-status: 0
2019-06-20 16:07:49,888 DEBUG e.s.s.e.ExoSliceManager [Thread-502] [c1-tc-128.194.6.142] run commands: echo "ip route 192.168.1.1/16 192.168.20.1" >>/etc/quagga/zebra.conf  
2019-06-20 16:07:49,888 DEBUG e.c.u.Exec [Thread-502] 128.194.6.142:echo "ip route 192.168.1.1/16 192.168.20.1" >>/etc/quagga/zebra.conf  
2019-06-20 16:07:49,909 DEBUG e.c.u.Exec [grizzly-http-server-1] eth1
eth2

2019-06-20 16:07:49,909 DEBUG e.c.u.Exec [grizzly-http-server-1] exit-status: 0
2019-06-20 16:07:49,910 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] SDX-1 e0 Interfaces: eth1 eth2 
2019-06-20 16:07:51,694 DEBUG e.c.u.Exec [Thread-502] exit-status: 0
2019-06-20 16:07:51,695 DEBUG e.s.s.e.ExoSliceManager [Thread-502] [c1-tc-128.194.6.142] run commands: /etc/init.d/quagga restart
2019-06-20 16:07:51,695 DEBUG e.c.u.Exec [Thread-502] 128.194.6.142:/etc/init.d/quagga restart
2019-06-20 16:07:53,374 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-1] addLink stitch_e0_192_168_10_1_24 e0 400000000
2019-06-20 16:07:53,480 DEBUG e.c.u.Exec [Thread-502] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): (ospfd) zebra (bgpd) (ripd) (ripngd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-06-20 16:07:54,481 DEBUG e.c.u.Exec [Thread-502] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra ospfd (not started without config file).
Starting Quagga monitor daemon: watchquagga.

2019-06-20 16:07:54,481 DEBUG e.c.u.Exec [Thread-502] exit-status: 0
2019-06-20 16:07:54,482 DEBUG e.s.s.e.ExoSliceManager [Thread-502] [c1-tc-128.194.6.142] run commands: ping  -c 1 192.168.20.1
2019-06-20 16:07:54,482 DEBUG e.c.u.Exec [Thread-502] 128.194.6.142:ping  -c 1 192.168.20.1
2019-06-20 16:07:55,753 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2-128.194.6.136] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:07:55,753 DEBUG e.c.u.Exec [grizzly-http-server-4] 128.194.6.136:/bin/bash /root/ifaces.sh
2019-06-20 16:07:56,278 DEBUG e.c.u.Exec [Thread-502] PING 192.168.20.1 (192.168.20.1) 56(84) bytes of data.
64 bytes from 192.168.20.1: icmp_seq=1 ttl=64 time=101 ms

--- 192.168.20.1 ping statistics ---
1 packets transmitted, 1 received, 0% packet loss, time 0ms
rtt min/avg/max/mdev = 101.125/101.125/101.125/0.000 ms

2019-06-20 16:07:56,278 DEBUG e.c.u.Exec [Thread-502] exit-status: 0
2019-06-20 16:07:56,279 DEBUG e.c.u.HttpUtil [Thread-502] http://127.0.0.1:8880/sdx/notifyprefix
2019-06-20 16:07:56,279 DEBUG e.c.u.HttpUtil [Thread-502] {"dest":"192.168.20.1/24","gateway":"192.168.20.2","customer":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="}
2019-06-20 16:07:56,280 DEBUG e.c.u.HttpUtil [Thread-502] http://127.0.0.1:8880/sdx/notifyprefix
2019-06-20 16:07:56,280 DEBUG e.c.u.HttpUtil [Thread-502] {"dest":"192.168.20.1/24","gateway":"192.168.20.2","customer":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="}
2019-06-20 16:07:56,287 DEBUG e.s.c.RestService [grizzly-http-server-2] SDX-1 got notifyprefix exoplex.sdx.core.PrefixNotification@4f45b34c
2019-06-20 16:07:57,519 DEBUG e.c.u.Exec [grizzly-http-server-4] eth1
eth2

2019-06-20 16:07:57,519 DEBUG e.c.u.Exec [grizzly-http-server-4] exit-status: 0
2019-06-20 16:07:57,519 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] SDX-2 e1 Interfaces: eth1 eth2 
2019-06-20 16:08:04,050 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-1] Wait until following resources are active: stitch_e0_192_168_10_1_24
2019-06-20 16:08:07,430 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] Finished Stitching, set ip address of the new interface to 192.168.40.2/24  time elapsed: 1517

2019-06-20 16:08:07,430 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-4] [SDX-2-128.194.6.136] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:08:07,430 DEBUG e.c.u.Exec [grizzly-http-server-4] 128.194.6.136:/bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:08:09,236 DEBUG e.c.u.Exec [grizzly-http-server-4] 0000fae6baa23f42

2019-06-20 16:08:09,236 DEBUG e.c.u.Exec [grizzly-http-server-4] exit-status: 0
2019-06-20 16:08:09,236 DEBUG e.s.n.Router [grizzly-http-server-4] Gateway 192.168.40.2 added to e1
2019-06-20 16:08:09,237 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:08:09,237 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"address":"192.168.40.1/24"}
2019-06-20 16:08:09,238 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:08:09,238 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] {"address":"192.168.40.1/24"}
2019-06-20 16:08:09,397 DEBUG e.c.u.HttpUtil [grizzly-http-server-4] [{"switch_id": "0000fae6baa23f42", "command_result": [{"result": "success", "details": "Add address [address_id=2]"}]}]
2019-06-20 16:08:09,397 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 205.172.170.13:7777/whoami
2019-06-20 16:08:09,397 INFO e.c.u.SafeUtils [grizzly-http-server-5] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p3", "methodParams": []}'
2019-06-20 16:08:09,397 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] whoami  {"principal": "key_p3", "methodParams": []}
2019-06-20 16:08:09,399 DEBUG e.c.u.HttpUtil [Thread-504] {"result":true,"gateway":"192.168.40.2","ip":"192.168.40.1/24","safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","reservID":"c011e3ab-5e7b-439e-8153-c329527fc1b0","message":""}
2019-06-20 16:08:09,583 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"{ 'vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=':principalId('vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=') }"
2019-06-20 16:08:09,583 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 205.172.170.13:7777/whoami
2019-06-20 16:08:09,584 INFO e.c.u.SafeUtils [grizzly-http-server-5] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:08:09,584 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:08:09,762 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:08:09,762 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 205.172.170.13:7777/authorizeStitchByUID
2019-06-20 16:08:09,762 INFO e.c.u.SafeUtils [grizzly-http-server-5] curl http://205.172.170.13:7777/authorizeStitchByUID -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc"]}'
2019-06-20 16:08:09,762 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] authorizeStitchByUID  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc"]}
2019-06-20 16:08:10,350 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':approveStitchByUID('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=','vFfWCvf_Z6zLJFWkFefjqZ5r8J0-eEqKmoj9PRoh5tM=:c2-tc') }"
2019-06-20 16:08:10,484 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ExoSliceManager: [safe-server, clink0, e0, e1, clink0, stitch_e0_192_168_20_1_24, clink0, stitch_e0_192_168_10_1_24, plexuscontroller]
2019-06-20 16:08:10,485 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:08:10,485 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1] Resource: e0 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:08:10,486 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:08:10,486 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:08:10,487 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:08:10,488 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:08:10,489 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_20_1_24, state: Active
2019-06-20 16:08:10,490 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:08:10,490 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_10_1_24, state: Ticketed
2019-06-20 16:08:10,607 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] getComputeNode e1
2019-06-20 16:08:14,398 DEBUG e.s.s.e.ExoSliceManager [Thread-504] [c3-tc-128.194.6.140] run commands: ifconfig eth1 192.168.40.2/24
2019-06-20 16:08:14,398 DEBUG e.c.u.Exec [Thread-504] 128.194.6.140:ifconfig eth1 192.168.40.2/24
2019-06-20 16:08:16,622 DEBUG e.c.u.Exec [Thread-504] exit-status: 0
2019-06-20 16:08:16,623 DEBUG e.s.s.e.ExoSliceManager [Thread-504] [c3-tc-128.194.6.140] run commands: echo "ip route 192.168.1.1/16 192.168.40.1" >>/etc/quagga/zebra.conf  
2019-06-20 16:08:16,623 DEBUG e.c.u.Exec [Thread-504] 128.194.6.140:echo "ip route 192.168.1.1/16 192.168.40.1" >>/etc/quagga/zebra.conf  
2019-06-20 16:08:18,377 DEBUG e.c.u.Exec [Thread-504] exit-status: 0
2019-06-20 16:08:18,378 DEBUG e.s.s.e.ExoSliceManager [Thread-504] [c3-tc-128.194.6.140] run commands: /etc/init.d/quagga restart
2019-06-20 16:08:18,378 DEBUG e.c.u.Exec [Thread-504] 128.194.6.140:/etc/init.d/quagga restart
2019-06-20 16:08:19,824 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2-128.194.6.136] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:08:19,824 DEBUG e.c.u.Exec [grizzly-http-server-5] 128.194.6.136:/bin/bash /root/ifaces.sh
2019-06-20 16:08:20,179 DEBUG e.c.u.Exec [Thread-504] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): zebra (bgpd) (ripd) (ripngd) (ospfd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-06-20 16:08:21,181 DEBUG e.c.u.Exec [Thread-504] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra.
Starting Quagga monitor daemon: watchquagga.

2019-06-20 16:08:21,181 DEBUG e.c.u.Exec [Thread-504] exit-status: 0
2019-06-20 16:08:21,183 DEBUG e.s.s.e.ExoSliceManager [Thread-504] [c3-tc-128.194.6.140] run commands: ping  -c 1 192.168.40.1
2019-06-20 16:08:21,183 DEBUG e.c.u.Exec [Thread-504] 128.194.6.140:ping  -c 1 192.168.40.1
2019-06-20 16:08:21,602 DEBUG e.c.u.Exec [grizzly-http-server-5] eth1
eth2

2019-06-20 16:08:21,602 DEBUG e.c.u.Exec [grizzly-http-server-5] exit-status: 0
2019-06-20 16:08:21,603 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] SDX-2 e1 Interfaces: eth1 eth2 
2019-06-20 16:08:22,973 DEBUG e.c.u.Exec [Thread-504] PING 192.168.40.1 (192.168.40.1) 56(84) bytes of data.
64 bytes from 192.168.40.1: icmp_seq=1 ttl=64 time=101 ms

--- 192.168.40.1 ping statistics ---
1 packets transmitted, 1 received, 0% packet loss, time 0ms
rtt min/avg/max/mdev = 101.248/101.248/101.248/0.000 ms

2019-06-20 16:08:22,973 DEBUG e.c.u.Exec [Thread-504] exit-status: 0
2019-06-20 16:08:22,974 DEBUG e.c.u.HttpUtil [Thread-504] http://127.0.0.1:8883/sdx/notifyprefix
2019-06-20 16:08:22,974 DEBUG e.c.u.HttpUtil [Thread-504] {"dest":"192.168.40.1/24","gateway":"192.168.40.2","customer":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="}
2019-06-20 16:08:22,976 DEBUG e.c.u.HttpUtil [Thread-504] http://127.0.0.1:8883/sdx/notifyprefix
2019-06-20 16:08:22,976 DEBUG e.c.u.HttpUtil [Thread-504] {"dest":"192.168.40.1/24","gateway":"192.168.40.2","customer":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="}
2019-06-20 16:08:22,981 DEBUG e.s.c.RestService [grizzly-http-server-6] SDX-2 got notifyprefix exoplex.sdx.core.PrefixNotification@513ebff1
2019-06-20 16:08:24,199 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ExoSliceManager: [stitch_e0_192_168_10_1_24, safe-server, e1, clink0, e0, clink0, plexuscontroller, clink0, stitch_e0_192_168_20_1_24]
2019-06-20 16:08:24,200 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:08:24,200 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1] Resource: e1 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:08:24,201 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1] Resource: e0 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:08:24,201 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:08:24,202 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_10_1_24, state: Active
2019-06-20 16:08:24,205 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:08:24,206 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:08:24,208 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: clink0, state: Active
2019-06-20 16:08:24,208 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Resource: stitch_e0_192_168_20_1_24, state: Active
2019-06-20 16:08:24,208 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-1] Done, those  resources are active now: stitch_e0_192_168_10_1_24
2019-06-20 16:08:24,208 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ComputeNode: safe-server, Managment IP =  205.172.170.15
2019-06-20 16:08:24,208 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ComputeNode: e1, Managment IP =  129.7.98.13
2019-06-20 16:08:24,209 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ComputeNode: e0, Managment IP =  128.194.6.137
2019-06-20 16:08:24,209 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] ComputeNode: plexuscontroller, Managment IP =  205.172.170.18
2019-06-20 16:08:24,209 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Time interval: 2019.06.20.16.08.04 2019.06.20.16.08.24
2019-06-20 16:08:27,166 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-5] addLink stitch_e1_192_168_30_1_24 e1 400000000
2019-06-20 16:08:34,209 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1-128.194.6.137] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:08:34,209 DEBUG e.c.u.Exec [grizzly-http-server-1] 128.194.6.137:/bin/bash /root/ifaces.sh
2019-06-20 16:08:36,008 DEBUG e.c.u.Exec [grizzly-http-server-1] eth1
eth2
eth3

2019-06-20 16:08:36,008 DEBUG e.c.u.Exec [grizzly-http-server-1] exit-status: 0
2019-06-20 16:08:36,008 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] SDX-1 e0 Interfaces: eth1 eth2 eth3 
2019-06-20 16:08:38,167 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-5] Wait until following resources are active: stitch_e1_192_168_30_1_24
2019-06-20 16:08:41,203 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] Finished Stitching, set ip address of the new interface to 192.168.10.2/24  time elapsed: 1710

2019-06-20 16:08:41,203 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-1] [SDX-1-128.194.6.137] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:08:41,203 DEBUG e.c.u.Exec [grizzly-http-server-1] 128.194.6.137:/bin/bash ~/ovsbridge.sh 205.172.170.18:6633
2019-06-20 16:08:43,067 DEBUG e.c.u.Exec [grizzly-http-server-1] 000026cdc76b4a44

2019-06-20 16:08:43,067 DEBUG e.c.u.Exec [grizzly-http-server-1] exit-status: 0
2019-06-20 16:08:43,067 DEBUG e.s.n.Router [grizzly-http-server-1] Gateway 192.168.10.2 added to e0
2019-06-20 16:08:43,068 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:08:43,068 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] {"address":"192.168.10.1/24"}
2019-06-20 16:08:43,069 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:08:43,069 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] {"address":"192.168.10.1/24"}
2019-06-20 16:08:43,235 DEBUG e.c.u.HttpUtil [grizzly-http-server-1] [{"switch_id": "000026cdc76b4a44", "command_result": [{"result": "success", "details": "Add address [address_id=3]"}]}]
2019-06-20 16:08:43,239 DEBUG e.c.u.HttpUtil [Thread-501] {"result":true,"gateway":"192.168.10.2","ip":"192.168.10.1/24","safeKeyHash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","reservID":"80236c65-0bf0-40f3-9cfb-d07d0fb3eb3a","message":""}
2019-06-20 16:08:43,239 DEBUG e.c.u.HttpUtil [Thread-502] {"result":true,"safeKeyHash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","message":"received notification for 192.168.20.1/24"}
2019-06-20 16:08:43,239 DEBUG e.c.u.SafeUtils [Thread-502] 205.172.170.20:7777/postInitRoute
2019-06-20 16:08:43,239 INFO e.c.u.SafeUtils [Thread-502] curl http://205.172.170.20:7777/postInitRoute -H "Content-Type:application/json" -d '{"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["ipv4\"192.168.20.1/24\"","[BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","1"]}'
2019-06-20 16:08:43,239 DEBUG e.c.u.SafeUtils [Thread-502] postInitRoute  {"principal": "BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=", "methodParams": ["ipv4\"192.168.20.1/24\"","[BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","1"]}
2019-06-20 16:08:43,425 DEBUG e.c.u.SafeUtils [Thread-502] message:"['i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM=']"
2019-06-20 16:08:43,425 DEBUG e.c.u.SafeUtils [Thread-502] ['i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM=']
2019-06-20 16:08:43,425 DEBUG e.c.u.SafeUtils [Thread-502] token:"i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM="
2019-06-20 16:08:43,425 DEBUG e.c.u.HttpUtil [Thread-502] http://127.0.0.1:8880/sdx/bgp
2019-06-20 16:08:43,425 DEBUG e.c.u.HttpUtil [Thread-502] {"route":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="}
2019-06-20 16:08:43,426 DEBUG e.c.u.HttpUtil [Thread-502] http://127.0.0.1:8880/sdx/bgp
2019-06-20 16:08:43,426 DEBUG e.c.u.HttpUtil [Thread-502] {"route":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="}
2019-06-20 16:08:43,436 DEBUG e.s.c.RestService [grizzly-http-server-3] http://127.0.0.1:8880/
2019-06-20 16:08:43,436 INFO e.s.c.RestService [grizzly-http-server-3] SDX-1 got bgp advertisement {"route":["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="}
2019-06-20 16:08:43,436 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.15:7777/verifyRoute
2019-06-20 16:08:43,436 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.15:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","[BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM="]}'
2019-06-20 16:08:43,436 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyRoute  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","[BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM="]}
2019-06-20 16:08:43,858 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew='|'[]']) }"
2019-06-20 16:08:43,859 WARN e.c.u.SafeUtils [grizzly-http-server-3] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew='|'[]']) }
2019-06-20 16:08:43,859 WARN e.c.u.SafeUtils [grizzly-http-server-3] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",['BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew='|'[]']) }
2019-06-20 16:08:43,859 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.15:7777/postPathToken
2019-06-20 16:08:43,859 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.15:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM=","ipv4\"192.168.20.1/24\"","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","1"]}'
2019-06-20 16:08:43,859 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] postPathToken  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM=","ipv4\"192.168.20.1/24\"","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","1"]}
2019-06-20 16:08:44,124 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"['PCxgUN4NmNmPNIe0T30JGwpf6CB80-LARY6pZLEDmZQ=', '1SqxGVSF7CBWKGa-RyewDNh4Vw4mjqarEW-kji_BtJQ=']"
2019-06-20 16:08:44,124 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] ['PCxgUN4NmNmPNIe0T30JGwpf6CB80-LARY6pZLEDmZQ=', '1SqxGVSF7CBWKGa-RyewDNh4Vw4mjqarEW-kji_BtJQ=']
2019-06-20 16:08:44,124 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] token:"PCxgUN4NmNmPNIe0T30JGwpf6CB80-LARY6pZLEDmZQ="
2019-06-20 16:08:44,125 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.15:7777/whoami
2019-06-20 16:08:44,125 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 16:08:44,125 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 16:08:44,304 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:08:44,304 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.15:7777/verifyAS
2019-06-20 16:08:44,305 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.15:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM="]}'
2019-06-20 16:08:44,305 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyAS  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","i142J2QTPXWnSs4c3lzzQz3dpev9-iEvAaRziH7mFOM="]}
2019-06-20 16:08:44,621 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':verifyAS('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=') }"
2019-06-20 16:08:44,621 WARN e.c.u.SafeUtils [grizzly-http-server-3] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':verifyAS('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=') }
2019-06-20 16:08:44,621 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.15:7777/postAdvertise
2019-06-20 16:08:44,621 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.15:7777/postAdvertise -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["ipv4\"192.168.20.1/24\"","[2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","1"]}'
2019-06-20 16:08:44,621 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] postAdvertise  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["ipv4\"192.168.20.1/24\"","[2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","1"]}
2019-06-20 16:08:44,852 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"['nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s=']"
2019-06-20 16:08:44,852 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] ['nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s=']
2019-06-20 16:08:44,852 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] token:"nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s="
2019-06-20 16:08:44,852 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.15:7777/whoami
2019-06-20 16:08:44,852 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 16:08:44,852 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 16:08:44,852 DEBUG e.c.u.HttpUtil [Thread-541] http://127.0.0.1:8882/sdx/bgp
2019-06-20 16:08:44,852 DEBUG e.c.u.HttpUtil [Thread-541] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s=","srcPid":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:08:44,854 DEBUG e.c.u.HttpUtil [Thread-541] http://127.0.0.1:8882/sdx/bgp
2019-06-20 16:08:44,854 DEBUG e.c.u.HttpUtil [Thread-541] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s=","srcPid":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:08:44,860 DEBUG e.s.c.RestService [grizzly-http-server-2] http://127.0.0.1:8882/
2019-06-20 16:08:44,860 INFO e.s.c.RestService [grizzly-http-server-2] NSP-2 got bgp advertisement {"route":["SDX-1","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s=","srcPid":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"SDX-1"}
2019-06-20 16:08:44,860 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 205.172.170.20:7777/verifyRoute
2019-06-20 16:08:44,860 INFO e.c.u.SafeUtils [grizzly-http-server-2] curl http://205.172.170.20:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","[2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s="]}'
2019-06-20 16:08:44,860 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] verifyRoute  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","[2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s="]}
2019-06-20 16:08:45,033 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:08:45,033 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.15:7777/verifyAS
2019-06-20 16:08:45,033 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.15:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s="]}'
2019-06-20 16:08:45,033 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyAS  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s="]}
2019-06-20 16:08:45,219 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew='|'[]']) }"
2019-06-20 16:08:45,219 WARN e.c.u.SafeUtils [grizzly-http-server-2] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew='|'[]']) }
2019-06-20 16:08:45,219 WARN e.c.u.SafeUtils [grizzly-http-server-2] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew='|'[]']) }
2019-06-20 16:08:45,219 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 205.172.170.20:7777/postPathToken
2019-06-20 16:08:45,219 INFO e.c.u.SafeUtils [grizzly-http-server-2] curl http://205.172.170.20:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s=","ipv4\"192.168.20.1/24\"","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","2"]}'
2019-06-20 16:08:45,219 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] postPathToken  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s=","ipv4\"192.168.20.1/24\"","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","2"]}
2019-06-20 16:08:45,432 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"['hdX8lmvkh7Mo9XlXjGlRevDzd1xaX0DI65LRcYvc0bc=', 'o-N5qz5hy1NqLuc3edpFkn7DJqBgydJXzwqNqWV_Zhg=']"
2019-06-20 16:08:45,432 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] ['hdX8lmvkh7Mo9XlXjGlRevDzd1xaX0DI65LRcYvc0bc=', 'o-N5qz5hy1NqLuc3edpFkn7DJqBgydJXzwqNqWV_Zhg=']
2019-06-20 16:08:45,432 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] token:"hdX8lmvkh7Mo9XlXjGlRevDzd1xaX0DI65LRcYvc0bc="
2019-06-20 16:08:45,433 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://205.172.170.16:8080/router/00000e99c22f8b4d
2019-06-20 16:08:45,433 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.20.1/24","gateway":"192.168.112.2"}
2019-06-20 16:08:45,434 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://205.172.170.16:8080/router/00000e99c22f8b4d
2019-06-20 16:08:45,434 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.20.1/24","gateway":"192.168.112.2"}
2019-06-20 16:08:45,593 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "00000e99c22f8b4d", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-06-20 16:08:45,593 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://205.172.170.16:8080/router/0000d605db387f40
2019-06-20 16:08:45,593 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.20.1/24","gateway":"192.168.130.1"}
2019-06-20 16:08:45,594 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://205.172.170.16:8080/router/0000d605db387f40
2019-06-20 16:08:45,594 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.20.1/24","gateway":"192.168.130.1"}
2019-06-20 16:08:45,751 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000d605db387f40", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-06-20 16:08:45,751 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 205.172.170.20:7777/whoami
2019-06-20 16:08:45,751 INFO e.c.u.SafeUtils [grizzly-http-server-2] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p102", "methodParams": []}'
2019-06-20 16:08:45,751 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] whoami  {"principal": "key_p102", "methodParams": []}
2019-06-20 16:08:45,790 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=', ipv4\"192.168.20.1/24\", 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=', 'nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s=')?)  List()"
2019-06-20 16:08:45,790 WARN e.c.u.SafeUtils [grizzly-http-server-3] Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=', ipv4\"192.168.20.1/24\", 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=', 'nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s=')?)  List()
2019-06-20 16:08:45,792 DEBUG e.c.u.HttpUtil [Thread-502] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s=","srcPid":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:08:45,923 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=') }"
2019-06-20 16:08:45,923 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 205.172.170.20:7777/verifyAS
2019-06-20 16:08:45,923 INFO e.c.u.SafeUtils [grizzly-http-server-2] curl http://205.172.170.20:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s="]}'
2019-06-20 16:08:45,923 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] verifyAS  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","nHtlA7Gs8qWqiRo_psMcU_RXowmmWAm_PUNDmsO504s="]}
2019-06-20 16:08:46,129 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':verifyAS('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:08:46,129 WARN e.c.u.SafeUtils [grizzly-http-server-2] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':verifyAS('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }
2019-06-20 16:08:46,129 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 205.172.170.20:7777/postAdvertise
2019-06-20 16:08:46,129 INFO e.c.u.SafeUtils [grizzly-http-server-2] curl http://205.172.170.20:7777/postAdvertise -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["ipv4\"192.168.20.1/24\"","[Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=,2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","2"]}'
2019-06-20 16:08:46,129 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] postAdvertise  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["ipv4\"192.168.20.1/24\"","[Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=,2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","2"]}
2019-06-20 16:08:46,307 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"['9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=']"
2019-06-20 16:08:46,307 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] ['9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=']
2019-06-20 16:08:46,307 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] token:"9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY="
2019-06-20 16:08:46,308 DEBUG e.c.u.HttpUtil [Thread-542] http://127.0.0.1:8883/sdx/bgp
2019-06-20 16:08:46,308 DEBUG e.c.u.HttpUtil [Thread-542] {"route":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=","srcPid":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="}
2019-06-20 16:08:46,309 DEBUG e.c.u.HttpUtil [Thread-542] http://127.0.0.1:8883/sdx/bgp
2019-06-20 16:08:46,309 DEBUG e.c.u.HttpUtil [Thread-542] {"route":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=","srcPid":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="}
2019-06-20 16:08:46,310 DEBUG e.c.u.HttpUtil [Thread-541] {"route":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=","srcPid":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="}
2019-06-20 16:08:46,315 DEBUG e.s.c.RestService [grizzly-http-server-7] http://127.0.0.1:8883/
2019-06-20 16:08:46,318 INFO e.s.c.RestService [grizzly-http-server-7] SDX-2 got bgp advertisement {"route":["NSP-2","SDX-1","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=","srcPid":"SDX-1","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"NSP-2"}
2019-06-20 16:08:47,595 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] ExoSliceManager: [e0, stitch_e1_192_168_30_1_24, stitch_e0_192_168_121_1_24, safe-server, stitch_e1_192_168_40_1_24, clink0, clink0, plexuscontroller, clink0, e1, stitch_e0_192_168_131_1_24]
2019-06-20 16:08:47,595 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:08:47,596 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:08:47,596 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:08:47,597 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2] Resource: e1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:08:47,597 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: stitch_e1_192_168_30_1_24, state: Ticketed
2019-06-20 16:08:47,599 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: stitch_e0_192_168_121_1_24, state: Active
2019-06-20 16:08:47,599 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: stitch_e1_192_168_40_1_24, state: Active
2019-06-20 16:08:47,600 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: clink0, state: Active
2019-06-20 16:08:47,601 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: clink0, state: Active
2019-06-20 16:08:47,602 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: clink0, state: Active
2019-06-20 16:08:47,602 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: stitch_e0_192_168_131_1_24, state: Active
2019-06-20 16:08:48,241 DEBUG e.s.s.e.ExoSliceManager [Thread-501] [c0-tc-128.194.6.138] run commands: ifconfig eth1 192.168.10.2/24
2019-06-20 16:08:48,241 DEBUG e.c.u.Exec [Thread-501] 128.194.6.138:ifconfig eth1 192.168.10.2/24
2019-06-20 16:08:50,013 DEBUG e.c.u.Exec [Thread-501] SIOCSIFADDR: No such device
eth1: ERROR while getting interface flags: No such device
SIOCSIFNETMASK: No such device

2019-06-20 16:08:50,013 DEBUG e.c.u.Exec [Thread-501] exit-status: 255
2019-06-20 16:08:50,014 DEBUG e.s.s.e.ExoSliceManager [Thread-501] [c0-tc-128.194.6.138] run commands: echo "ip route 192.168.1.1/16 192.168.10.1" >>/etc/quagga/zebra.conf  
2019-06-20 16:08:50,014 DEBUG e.c.u.Exec [Thread-501] 128.194.6.138:echo "ip route 192.168.1.1/16 192.168.10.1" >>/etc/quagga/zebra.conf  
2019-06-20 16:08:51,784 DEBUG e.c.u.Exec [Thread-501] exit-status: 0
2019-06-20 16:08:51,785 DEBUG e.s.s.e.ExoSliceManager [Thread-501] [c0-tc-128.194.6.138] run commands: /etc/init.d/quagga restart
2019-06-20 16:08:51,785 DEBUG e.c.u.Exec [Thread-501] 128.194.6.138:/etc/init.d/quagga restart
2019-06-20 16:08:53,553 DEBUG e.c.u.Exec [Thread-501] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): (ospfd) zebra (bgpd) (ripd) (ripngd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-06-20 16:08:54,557 DEBUG e.c.u.Exec [Thread-501] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra ospfd (not started without config file).
Starting Quagga monitor daemon: watchquagga.

2019-06-20 16:08:54,557 DEBUG e.c.u.Exec [Thread-501] exit-status: 0
2019-06-20 16:08:54,558 DEBUG e.s.s.e.ExoSliceManager [Thread-501] [c0-tc-128.194.6.138] run commands: ping  -c 1 192.168.10.1
2019-06-20 16:08:54,558 DEBUG e.c.u.Exec [Thread-501] 128.194.6.138:ping  -c 1 192.168.10.1
2019-06-20 16:08:56,323 DEBUG e.c.u.Exec [Thread-501] PING 192.168.10.1 (192.168.10.1) 56(84) bytes of data.
64 bytes from 192.168.10.1: icmp_seq=1 ttl=64 time=101 ms

--- 192.168.10.1 ping statistics ---
1 packets transmitted, 1 received, 0% packet loss, time 0ms
rtt min/avg/max/mdev = 101.033/101.033/101.033/0.000 ms

2019-06-20 16:08:56,323 DEBUG e.c.u.Exec [Thread-501] exit-status: 0
2019-06-20 16:08:56,324 DEBUG e.c.u.HttpUtil [Thread-501] http://127.0.0.1:8880/sdx/notifyprefix
2019-06-20 16:08:56,324 DEBUG e.c.u.HttpUtil [Thread-501] {"dest":"192.168.10.1/24","gateway":"192.168.10.2","customer":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="}
2019-06-20 16:08:56,325 DEBUG e.c.u.HttpUtil [Thread-501] http://127.0.0.1:8880/sdx/notifyprefix
2019-06-20 16:08:56,325 DEBUG e.c.u.HttpUtil [Thread-501] {"dest":"192.168.10.1/24","gateway":"192.168.10.2","customer":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="}
2019-06-20 16:08:56,331 DEBUG e.s.c.RestService [grizzly-http-server-4] SDX-1 got notifyprefix exoplex.sdx.core.PrefixNotification@215a422a
2019-06-20 16:08:56,333 DEBUG e.c.u.HttpUtil [Thread-501] {"result":true,"safeKeyHash":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","message":"received notification for 192.168.10.1/24"}
2019-06-20 16:08:56,333 DEBUG e.c.u.SafeUtils [Thread-501] 205.172.170.20:7777/postInitRoute
2019-06-20 16:08:56,333 INFO e.c.u.SafeUtils [Thread-501] curl http://205.172.170.20:7777/postInitRoute -H "Content-Type:application/json" -d '{"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["ipv4\"192.168.10.1/24\"","[nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","1"]}'
2019-06-20 16:08:56,333 DEBUG e.c.u.SafeUtils [Thread-501] postInitRoute  {"principal": "nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=", "methodParams": ["ipv4\"192.168.10.1/24\"","[nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","1"]}
2019-06-20 16:08:56,515 DEBUG e.c.u.SafeUtils [Thread-501] message:"['rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y=']"
2019-06-20 16:08:56,515 DEBUG e.c.u.SafeUtils [Thread-501] ['rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y=']
2019-06-20 16:08:56,515 DEBUG e.c.u.SafeUtils [Thread-501] token:"rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y="
2019-06-20 16:08:56,515 DEBUG e.c.u.HttpUtil [Thread-501] http://127.0.0.1:8880/sdx/bgp
2019-06-20 16:08:56,515 DEBUG e.c.u.HttpUtil [Thread-501] {"route":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="}
2019-06-20 16:08:56,517 DEBUG e.c.u.HttpUtil [Thread-501] http://127.0.0.1:8880/sdx/bgp
2019-06-20 16:08:56,517 DEBUG e.c.u.HttpUtil [Thread-501] {"route":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="}
2019-06-20 16:08:56,521 DEBUG e.s.c.RestService [grizzly-http-server-5] http://127.0.0.1:8880/
2019-06-20 16:08:56,521 INFO e.s.c.RestService [grizzly-http-server-5] SDX-1 got bgp advertisement {"route":["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="}
2019-06-20 16:08:56,521 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 205.172.170.15:7777/verifyRoute
2019-06-20 16:08:56,522 INFO e.c.u.SafeUtils [grizzly-http-server-5] curl http://205.172.170.15:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","[nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y="]}'
2019-06-20 16:08:56,522 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] verifyRoute  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","[nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y="]}
2019-06-20 16:08:56,867 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys='|'[]']) }"
2019-06-20 16:08:56,867 WARN e.c.u.SafeUtils [grizzly-http-server-5] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys='|'[]']) }
2019-06-20 16:08:56,867 WARN e.c.u.SafeUtils [grizzly-http-server-5] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",['nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys='|'[]']) }
2019-06-20 16:08:56,867 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 205.172.170.15:7777/postPathToken
2019-06-20 16:08:56,867 INFO e.c.u.SafeUtils [grizzly-http-server-5] curl http://205.172.170.15:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y=","ipv4\"192.168.10.1/24\"","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","1"]}'
2019-06-20 16:08:56,867 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] postPathToken  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y=","ipv4\"192.168.10.1/24\"","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","1"]}
2019-06-20 16:08:57,125 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"['2SJD7pvq2LGe533J4kzYanRxoYI4QhcVNea5lI8pX2Y=', '5xVUsYrIT-e1xcJaEF69MRPuk4q18ENnFmbhEIWEcHo=']"
2019-06-20 16:08:57,125 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] ['2SJD7pvq2LGe533J4kzYanRxoYI4QhcVNea5lI8pX2Y=', '5xVUsYrIT-e1xcJaEF69MRPuk4q18ENnFmbhEIWEcHo=']
2019-06-20 16:08:57,125 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] token:"2SJD7pvq2LGe533J4kzYanRxoYI4QhcVNea5lI8pX2Y="
2019-06-20 16:08:57,125 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 205.172.170.15:7777/whoami
2019-06-20 16:08:57,125 INFO e.c.u.SafeUtils [grizzly-http-server-5] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 16:08:57,125 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 16:08:57,312 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:08:57,312 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 205.172.170.15:7777/verifyAS
2019-06-20 16:08:57,313 INFO e.c.u.SafeUtils [grizzly-http-server-5] curl http://205.172.170.15:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y="]}'
2019-06-20 16:08:57,313 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] verifyAS  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y="]}
2019-06-20 16:08:57,835 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=', ipv4\"192.168.10.1/24\", 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=', 'rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y=')?)  List()"
2019-06-20 16:08:57,835 WARN e.c.u.SafeUtils [grizzly-http-server-5] Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=', ipv4\"192.168.10.1/24\", 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=', 'rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y=')?)  List()
2019-06-20 16:08:57,835 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 205.172.170.15:7777/whoami
2019-06-20 16:08:57,835 INFO e.c.u.SafeUtils [grizzly-http-server-5] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 16:08:57,835 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 16:08:58,009 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:08:58,009 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 205.172.170.15:7777/verifyAS
2019-06-20 16:08:58,009 INFO e.c.u.SafeUtils [grizzly-http-server-5] curl http://205.172.170.15:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y="]}'
2019-06-20 16:08:58,009 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] verifyAS  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","rqNcKA8HdzTUHsL6L02KvZ7DOYlv4Myco4EHkuK5p6Y="]}
2019-06-20 16:08:58,235 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=') }"
2019-06-20 16:08:58,235 WARN e.c.u.SafeUtils [grizzly-http-server-5] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=') }
2019-06-20 16:08:58,235 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] 205.172.170.15:7777/postAdvertise
2019-06-20 16:08:58,235 INFO e.c.u.SafeUtils [grizzly-http-server-5] curl http://205.172.170.15:7777/postAdvertise -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["ipv4\"192.168.10.1/24\"","[2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","1"]}'
2019-06-20 16:08:58,235 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] postAdvertise  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["ipv4\"192.168.10.1/24\"","[2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","1"]}
2019-06-20 16:08:58,468 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] message:"['FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY=']"
2019-06-20 16:08:58,469 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] ['FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY=']
2019-06-20 16:08:58,469 DEBUG e.c.u.SafeUtils [grizzly-http-server-5] token:"FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY="
2019-06-20 16:08:58,469 DEBUG e.c.u.HttpUtil [Thread-551] http://127.0.0.1:8881/sdx/bgp
2019-06-20 16:08:58,469 DEBUG e.c.u.HttpUtil [Thread-551] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY=","srcPid":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:08:58,470 DEBUG e.c.u.HttpUtil [Thread-551] http://127.0.0.1:8881/sdx/bgp
2019-06-20 16:08:58,470 DEBUG e.c.u.HttpUtil [Thread-551] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY=","srcPid":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:08:58,471 DEBUG e.c.u.HttpUtil [Thread-501] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY=","srcPid":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:08:58,477 DEBUG e.s.c.RestService [grizzly-http-server-2] http://127.0.0.1:8881/
2019-06-20 16:08:58,477 INFO e.s.c.RestService [grizzly-http-server-2] NSP-1 got bgp advertisement {"route":["SDX-1","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY=","srcPid":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"SDX-1"}
2019-06-20 16:08:58,477 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 205.172.170.21:7777/verifyRoute
2019-06-20 16:08:58,477 INFO e.c.u.SafeUtils [grizzly-http-server-2] curl http://205.172.170.21:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","[2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY="]}'
2019-06-20 16:08:58,477 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] verifyRoute  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","[2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY="]}
2019-06-20 16:08:59,066 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys='|'[]']) }"
2019-06-20 16:08:59,066 WARN e.c.u.SafeUtils [grizzly-http-server-2] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys='|'[]']) }
2019-06-20 16:08:59,066 WARN e.c.u.SafeUtils [grizzly-http-server-2] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",['2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys='|'[]']) }
2019-06-20 16:08:59,066 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 205.172.170.21:7777/postPathToken
2019-06-20 16:08:59,066 INFO e.c.u.SafeUtils [grizzly-http-server-2] curl http://205.172.170.21:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY=","ipv4\"192.168.10.1/24\"","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","2"]}'
2019-06-20 16:08:59,066 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] postPathToken  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY=","ipv4\"192.168.10.1/24\"","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","2"]}
2019-06-20 16:08:59,343 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"['KXtkVb62L66835gofD6dbyrHy1fr7tPgzR1OelGxDj0=', 'OrYeivobG-z0xXgJJleLVlMhoIkJ2cueIcSkJNN7K18=']"
2019-06-20 16:08:59,343 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] ['KXtkVb62L66835gofD6dbyrHy1fr7tPgzR1OelGxDj0=', 'OrYeivobG-z0xXgJJleLVlMhoIkJ2cueIcSkJNN7K18=']
2019-06-20 16:08:59,343 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] token:"KXtkVb62L66835gofD6dbyrHy1fr7tPgzR1OelGxDj0="
2019-06-20 16:08:59,344 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://205.172.170.22:8080/router/0000aa2d47c12d4e
2019-06-20 16:08:59,344 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.111.2"}
2019-06-20 16:08:59,345 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://205.172.170.22:8080/router/0000aa2d47c12d4e
2019-06-20 16:08:59,345 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.111.2"}
2019-06-20 16:08:59,502 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000aa2d47c12d4e", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-06-20 16:08:59,503 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://205.172.170.22:8080/router/0000ea1cc61b4b4b
2019-06-20 16:08:59,503 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.120.2"}
2019-06-20 16:08:59,504 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] http://205.172.170.22:8080/router/0000ea1cc61b4b4b
2019-06-20 16:08:59,504 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] {"destination":"192.168.10.1/24","gateway":"192.168.120.2"}
2019-06-20 16:08:59,660 DEBUG e.c.u.HttpUtil [grizzly-http-server-2] [{"switch_id": "0000ea1cc61b4b4b", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-06-20 16:08:59,660 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 205.172.170.21:7777/whoami
2019-06-20 16:08:59,660 INFO e.c.u.SafeUtils [grizzly-http-server-2] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p101", "methodParams": []}'
2019-06-20 16:08:59,660 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] whoami  {"principal": "key_p101", "methodParams": []}
2019-06-20 16:08:59,845 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=') }"
2019-06-20 16:08:59,845 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 205.172.170.21:7777/verifyAS
2019-06-20 16:08:59,845 INFO e.c.u.SafeUtils [grizzly-http-server-2] curl http://205.172.170.21:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY="]}'
2019-06-20 16:08:59,845 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] verifyAS  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","FNheFUHulZnf3WSzQoLMe5fQJbgb9jCDzqQzW6GqHCY="]}
2019-06-20 16:09:00,160 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:09:00,160 WARN e.c.u.SafeUtils [grizzly-http-server-2] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }
2019-06-20 16:09:00,160 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] 205.172.170.21:7777/postAdvertise
2019-06-20 16:09:00,160 INFO e.c.u.SafeUtils [grizzly-http-server-2] curl http://205.172.170.21:7777/postAdvertise -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["ipv4\"192.168.10.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=,2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","2"]}'
2019-06-20 16:09:00,160 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] postAdvertise  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["ipv4\"192.168.10.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=,2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","2"]}
2019-06-20 16:09:00,387 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] message:"['nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=']"
2019-06-20 16:09:00,387 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] ['nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=']
2019-06-20 16:09:00,387 DEBUG e.c.u.SafeUtils [grizzly-http-server-2] token:"nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug="
2019-06-20 16:09:00,387 DEBUG e.c.u.HttpUtil [Thread-552] http://127.0.0.1:8883/sdx/bgp
2019-06-20 16:09:00,387 DEBUG e.c.u.HttpUtil [Thread-552] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=","srcPid":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="}
2019-06-20 16:09:00,388 DEBUG e.c.u.HttpUtil [Thread-552] http://127.0.0.1:8883/sdx/bgp
2019-06-20 16:09:00,388 DEBUG e.c.u.HttpUtil [Thread-552] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=","srcPid":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="}
2019-06-20 16:09:00,389 DEBUG e.c.u.HttpUtil [Thread-551] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=","srcPid":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="}
2019-06-20 16:09:00,393 DEBUG e.s.c.RestService [grizzly-http-server-8] http://127.0.0.1:8883/
2019-06-20 16:09:00,394 INFO e.s.c.RestService [grizzly-http-server-8] SDX-2 got bgp advertisement {"route":["NSP-1","SDX-1","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=","srcPid":"SDX-1","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"NSP-1"}
2019-06-20 16:09:01,961 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] ExoSliceManager: [e0, e1, clink0, safe-server, stitch_e1_192_168_40_1_24, stitch_e1_192_168_30_1_24, stitch_e0_192_168_121_1_24, plexuscontroller, clink0, clink0, stitch_e0_192_168_131_1_24]
2019-06-20 16:09:01,962 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2] Resource: e0 , state: Active  site: UH (Houston, TX USA) XO Rack
2019-06-20 16:09:01,962 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2] Resource: e1 , state: Active  site: TAMU (College Station, TX, USA) XO Rack
2019-06-20 16:09:01,963 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2] Resource: safe-server , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:09:01,963 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2] Resource: plexuscontroller , state: Active  site: UMass (UMass Amherst, MA, USA) XO Rack
2019-06-20 16:09:01,965 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: clink0, state: Active
2019-06-20 16:09:01,965 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: stitch_e1_192_168_40_1_24, state: Active
2019-06-20 16:09:01,965 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: stitch_e1_192_168_30_1_24, state: Active
2019-06-20 16:09:01,967 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: stitch_e0_192_168_121_1_24, state: Active
2019-06-20 16:09:01,969 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: clink0, state: Active
2019-06-20 16:09:01,970 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: clink0, state: Active
2019-06-20 16:09:01,971 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Resource: stitch_e0_192_168_131_1_24, state: Active
2019-06-20 16:09:01,971 INFO e.s.s.e.ExoSliceManager [grizzly-http-server-5] Done, those  resources are active now: stitch_e1_192_168_30_1_24
2019-06-20 16:09:01,971 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] ComputeNode: e0, Managment IP =  129.7.98.14
2019-06-20 16:09:01,971 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] ComputeNode: e1, Managment IP =  128.194.6.136
2019-06-20 16:09:01,971 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] ComputeNode: safe-server, Managment IP =  205.172.170.13
2019-06-20 16:09:01,971 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] ComputeNode: plexuscontroller, Managment IP =  205.172.170.12
2019-06-20 16:09:01,971 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Time interval: 2019.06.20.16.08.38 2019.06.20.16.09.01
2019-06-20 16:09:11,977 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2-128.194.6.136] run commands: /bin/bash /root/ifaces.sh
2019-06-20 16:09:11,977 DEBUG e.c.u.Exec [grizzly-http-server-5] 128.194.6.136:/bin/bash /root/ifaces.sh
2019-06-20 16:09:13,775 DEBUG e.c.u.Exec [grizzly-http-server-5] eth1
eth2
eth3

2019-06-20 16:09:13,776 DEBUG e.c.u.Exec [grizzly-http-server-5] exit-status: 0
2019-06-20 16:09:13,776 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] SDX-2 e1 Interfaces: eth1 eth2 eth3 
2019-06-20 16:09:22,775 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] Finished Stitching, set ip address of the new interface to 192.168.30.2/24  time elapsed: 1510

2019-06-20 16:09:22,775 DEBUG e.s.s.e.ExoSliceManager [grizzly-http-server-5] [SDX-2-128.194.6.136] run commands: /bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:09:22,775 DEBUG e.c.u.Exec [grizzly-http-server-5] 128.194.6.136:/bin/bash ~/ovsbridge.sh 205.172.170.12:6633
2019-06-20 16:09:24,573 DEBUG e.c.u.Exec [grizzly-http-server-5] 0000fae6baa23f42

2019-06-20 16:09:24,573 DEBUG e.c.u.Exec [grizzly-http-server-5] exit-status: 0
2019-06-20 16:09:24,573 DEBUG e.s.n.Router [grizzly-http-server-5] Gateway 192.168.30.2 added to e1
2019-06-20 16:09:24,574 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:09:24,574 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"address":"192.168.30.1/24"}
2019-06-20 16:09:24,575 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:09:24,575 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] {"address":"192.168.30.1/24"}
2019-06-20 16:09:24,738 DEBUG e.c.u.HttpUtil [grizzly-http-server-5] [{"switch_id": "0000fae6baa23f42", "command_result": [{"result": "success", "details": "Add address [address_id=3]"}]}]
2019-06-20 16:09:24,738 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] 205.172.170.13:7777/verifyRoute
2019-06-20 16:09:24,738 INFO e.c.u.SafeUtils [grizzly-http-server-8] curl http://205.172.170.13:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=,2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug="]}'
2019-06-20 16:09:24,738 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] verifyRoute  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=,2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=]","nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug="]}
2019-06-20 16:09:24,740 DEBUG e.c.u.HttpUtil [Thread-503] {"result":true,"gateway":"192.168.30.2","ip":"192.168.30.1/24","safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","reservID":"9a80da30-6526-4ab7-ade9-edb4cfbcd4bc","message":""}
2019-06-20 16:09:25,535 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys='|'[]']) }"
2019-06-20 16:09:25,535 WARN e.c.u.SafeUtils [grizzly-http-server-8] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys='|'[]']) }
2019-06-20 16:09:25,535 WARN e.c.u.SafeUtils [grizzly-http-server-8] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.10.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys='|'[]']) }
2019-06-20 16:09:25,535 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] 205.172.170.13:7777/postPathToken
2019-06-20 16:09:25,535 INFO e.c.u.SafeUtils [grizzly-http-server-8] curl http://205.172.170.13:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=","ipv4\"192.168.10.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","3"]}'
2019-06-20 16:09:25,535 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] postPathToken  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=","ipv4\"192.168.10.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","3"]}
2019-06-20 16:09:25,800 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] message:"['ODrQoyp1RPYGhxmECGjwxvCx_Zpdbo4skpjhISkjQ7w=', '8mJlIGYeI8kxlbjQ3P7Ihwdp22HE3t7pGsCSQTO6xGQ=']"
2019-06-20 16:09:25,800 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] ['ODrQoyp1RPYGhxmECGjwxvCx_Zpdbo4skpjhISkjQ7w=', '8mJlIGYeI8kxlbjQ3P7Ihwdp22HE3t7pGsCSQTO6xGQ=']
2019-06-20 16:09:25,800 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] token:"ODrQoyp1RPYGhxmECGjwxvCx_Zpdbo4skpjhISkjQ7w="
2019-06-20 16:09:25,800 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:09:25,801 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.10.1/24","gateway":"192.168.121.2"}
2019-06-20 16:09:25,802 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:09:25,802 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.10.1/24","gateway":"192.168.121.2"}
2019-06-20 16:09:25,960 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "00003e357952c54d", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-06-20 16:09:25,960 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:09:25,960 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.10.1/24","gateway":"192.168.140.1"}
2019-06-20 16:09:25,961 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:09:25,961 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.10.1/24","gateway":"192.168.140.1"}
2019-06-20 16:09:26,121 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "0000fae6baa23f42", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-06-20 16:09:26,121 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] 205.172.170.13:7777/whoami
2019-06-20 16:09:26,121 INFO e.c.u.SafeUtils [grizzly-http-server-8] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:09:26,121 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:09:26,311 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:09:26,311 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] 205.172.170.13:7777/verifyAS
2019-06-20 16:09:26,311 INFO e.c.u.SafeUtils [grizzly-http-server-8] curl http://205.172.170.13:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug="]}'
2019-06-20 16:09:26,311 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] verifyAS  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug="]}
2019-06-20 16:09:27,173 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] message:"Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=', ipv4\"192.168.10.1/24\", 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=', 'nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=')?)  List()"
2019-06-20 16:09:27,173 WARN e.c.u.SafeUtils [grizzly-http-server-8] Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=', ipv4\"192.168.10.1/24\", 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=', 'nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=')?)  List()
2019-06-20 16:09:27,174 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] 205.172.170.13:7777/verifyRoute
2019-06-20 16:09:27,174 INFO e.c.u.SafeUtils [grizzly-http-server-7] curl http://205.172.170.13:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","[Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=,2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY="]}'
2019-06-20 16:09:27,174 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] verifyRoute  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","[Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=,2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=,BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=]","9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY="]}
2019-06-20 16:09:27,176 DEBUG e.c.u.HttpUtil [Thread-552] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys="],"safeToken":"nKFHQATrsm0bP5oCWKmcgoUfryjQwCs-lUerS0kvoug=","srcPid":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","destPrefix":"192.168.10.1/24","ownerPID":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","advertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="}
2019-06-20 16:09:27,788 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew='|'[]']) }"
2019-06-20 16:09:27,788 WARN e.c.u.SafeUtils [grizzly-http-server-7] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew='|'[]']) }
2019-06-20 16:09:27,788 WARN e.c.u.SafeUtils [grizzly-http-server-7] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.20.1/24\",['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=','BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew='|'[]']) }
2019-06-20 16:09:27,788 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] 205.172.170.13:7777/postPathToken
2019-06-20 16:09:27,788 INFO e.c.u.SafeUtils [grizzly-http-server-7] curl http://205.172.170.13:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=","ipv4\"192.168.20.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","3"]}'
2019-06-20 16:09:27,788 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] postPathToken  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=","ipv4\"192.168.20.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","3"]}
2019-06-20 16:09:28,042 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] message:"['Tck5Wcw1V0OA_N7fWV9rU4Ga7Z_bQOk1YJ4M0LRYt7k=', 'badnapuvzlJ-oJDO0YScvy7P9rqJfB6fZqfab5fHeL8=']"
2019-06-20 16:09:28,042 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] ['Tck5Wcw1V0OA_N7fWV9rU4Ga7Z_bQOk1YJ4M0LRYt7k=', 'badnapuvzlJ-oJDO0YScvy7P9rqJfB6fZqfab5fHeL8=']
2019-06-20 16:09:28,042 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] token:"Tck5Wcw1V0OA_N7fWV9rU4Ga7Z_bQOk1YJ4M0LRYt7k="
2019-06-20 16:09:28,042 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:09:28,042 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.20.1/24","gateway":"192.168.131.2"}
2019-06-20 16:09:28,043 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:09:28,043 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.20.1/24","gateway":"192.168.131.2"}
2019-06-20 16:09:28,206 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "00003e357952c54d", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-06-20 16:09:28,206 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:09:28,206 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.20.1/24","gateway":"192.168.140.1"}
2019-06-20 16:09:28,207 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:09:28,207 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.20.1/24","gateway":"192.168.140.1"}
2019-06-20 16:09:28,368 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "0000fae6baa23f42", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-06-20 16:09:28,368 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] 205.172.170.13:7777/whoami
2019-06-20 16:09:28,368 INFO e.c.u.SafeUtils [grizzly-http-server-7] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:09:28,368 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:09:28,547 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:09:28,547 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] 205.172.170.13:7777/verifyAS
2019-06-20 16:09:28,547 INFO e.c.u.SafeUtils [grizzly-http-server-7] curl http://205.172.170.13:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY="]}'
2019-06-20 16:09:28,547 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] verifyAS  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY="]}
2019-06-20 16:09:29,323 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] message:"Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=', ipv4\"192.168.20.1/24\", 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=', '9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=')?)  List()"
2019-06-20 16:09:29,323 WARN e.c.u.SafeUtils [grizzly-http-server-7] Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=', ipv4\"192.168.20.1/24\", 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=', '9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=')?)  List()
2019-06-20 16:09:29,325 DEBUG e.c.u.HttpUtil [Thread-542] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew="],"safeToken":"9nnI402RQO-lMx0zGqRDXOQFcMMCQWgauiVBL7cxNoY=","srcPid":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","destPrefix":"192.168.20.1/24","ownerPID":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","advertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="}
2019-06-20 16:09:29,326 DEBUG e.c.u.HttpUtil [Thread-504] {"result":true,"safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","message":"received notification for 192.168.40.1/24"}
2019-06-20 16:09:29,326 DEBUG e.c.u.SafeUtils [Thread-504] 205.172.170.20:7777/postInitRoute
2019-06-20 16:09:29,326 INFO e.c.u.SafeUtils [Thread-504] curl http://205.172.170.20:7777/postInitRoute -H "Content-Type:application/json" -d '{"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["ipv4\"192.168.40.1/24\"","[LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","1"]}'
2019-06-20 16:09:29,326 DEBUG e.c.u.SafeUtils [Thread-504] postInitRoute  {"principal": "LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=", "methodParams": ["ipv4\"192.168.40.1/24\"","[LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","1"]}
2019-06-20 16:09:29,521 DEBUG e.c.u.SafeUtils [Thread-504] message:"['TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8=']"
2019-06-20 16:09:29,521 DEBUG e.c.u.SafeUtils [Thread-504] ['TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8=']
2019-06-20 16:09:29,521 DEBUG e.c.u.SafeUtils [Thread-504] token:"TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8="
2019-06-20 16:09:29,521 DEBUG e.c.u.HttpUtil [Thread-504] http://127.0.0.1:8883/sdx/bgp
2019-06-20 16:09:29,521 DEBUG e.c.u.HttpUtil [Thread-504] {"route":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="}
2019-06-20 16:09:29,522 DEBUG e.c.u.HttpUtil [Thread-504] http://127.0.0.1:8883/sdx/bgp
2019-06-20 16:09:29,522 DEBUG e.c.u.HttpUtil [Thread-504] {"route":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="}
2019-06-20 16:09:29,528 DEBUG e.s.c.RestService [grizzly-http-server-9] http://127.0.0.1:8883/
2019-06-20 16:09:29,528 INFO e.s.c.RestService [grizzly-http-server-9] SDX-2 got bgp advertisement {"route":["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="}
2019-06-20 16:09:29,528 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] 205.172.170.13:7777/verifyRoute
2019-06-20 16:09:29,528 INFO e.c.u.SafeUtils [grizzly-http-server-9] curl http://205.172.170.13:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","[LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8="]}'
2019-06-20 16:09:29,528 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] verifyRoute  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","[LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8="]}
2019-06-20 16:09:29,742 DEBUG e.s.s.e.ExoSliceManager [Thread-503] [c2-tc-128.194.6.139] run commands: ifconfig eth1 192.168.30.2/24
2019-06-20 16:09:29,742 DEBUG e.c.u.Exec [Thread-503] 128.194.6.139:ifconfig eth1 192.168.30.2/24
2019-06-20 16:09:29,837 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc='|'[]']) }"
2019-06-20 16:09:29,837 WARN e.c.u.SafeUtils [grizzly-http-server-9] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc='|'[]']) }
2019-06-20 16:09:29,837 WARN e.c.u.SafeUtils [grizzly-http-server-9] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",['LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc='|'[]']) }
2019-06-20 16:09:29,837 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] 205.172.170.13:7777/postPathToken
2019-06-20 16:09:29,837 INFO e.c.u.SafeUtils [grizzly-http-server-9] curl http://205.172.170.13:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8=","ipv4\"192.168.40.1/24\"","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","1"]}'
2019-06-20 16:09:29,837 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] postPathToken  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8=","ipv4\"192.168.40.1/24\"","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","1"]}
2019-06-20 16:09:30,091 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] message:"['1mf5Mc4uRFI_9Fa04a38S7CKPbVdw3TY5UtmEWDfRac=', '-pH0MldA0JAO0r8Azmi_h151_eftmRbe77UT8KMej_U=']"
2019-06-20 16:09:30,091 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] ['1mf5Mc4uRFI_9Fa04a38S7CKPbVdw3TY5UtmEWDfRac=', '-pH0MldA0JAO0r8Azmi_h151_eftmRbe77UT8KMej_U=']
2019-06-20 16:09:30,091 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] token:"1mf5Mc4uRFI_9Fa04a38S7CKPbVdw3TY5UtmEWDfRac="
2019-06-20 16:09:30,091 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] 205.172.170.13:7777/whoami
2019-06-20 16:09:30,091 INFO e.c.u.SafeUtils [grizzly-http-server-9] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:09:30,091 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:09:30,269 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:09:30,269 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] 205.172.170.13:7777/verifyAS
2019-06-20 16:09:30,269 INFO e.c.u.SafeUtils [grizzly-http-server-9] curl http://205.172.170.13:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8="]}'
2019-06-20 16:09:30,269 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] verifyAS  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","TZQRQ80vfGh97yzeQupHRD1N-41i-wOEtVPrgqP18Z8="]}
2019-06-20 16:09:30,501 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':verifyAS('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=') }"
2019-06-20 16:09:30,501 WARN e.c.u.SafeUtils [grizzly-http-server-9] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':verifyAS('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=') }
2019-06-20 16:09:30,501 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] 205.172.170.13:7777/postAdvertise
2019-06-20 16:09:30,501 INFO e.c.u.SafeUtils [grizzly-http-server-9] curl http://205.172.170.13:7777/postAdvertise -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["ipv4\"192.168.40.1/24\"","[AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","1"]}'
2019-06-20 16:09:30,501 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] postAdvertise  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["ipv4\"192.168.40.1/24\"","[AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","1"]}
2019-06-20 16:09:30,732 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] message:"['ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU=']"
2019-06-20 16:09:30,732 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] ['ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU=']
2019-06-20 16:09:30,732 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] token:"ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU="
2019-06-20 16:09:30,732 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] 205.172.170.13:7777/whoami
2019-06-20 16:09:30,732 INFO e.c.u.SafeUtils [grizzly-http-server-9] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:09:30,732 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:09:30,732 DEBUG e.c.u.HttpUtil [Thread-559] http://127.0.0.1:8882/sdx/bgp
2019-06-20 16:09:30,733 DEBUG e.c.u.HttpUtil [Thread-559] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU=","srcPid":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="}
2019-06-20 16:09:30,733 DEBUG e.c.u.HttpUtil [Thread-559] http://127.0.0.1:8882/sdx/bgp
2019-06-20 16:09:30,733 DEBUG e.c.u.HttpUtil [Thread-559] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU=","srcPid":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="}
2019-06-20 16:09:30,738 DEBUG e.s.c.RestService [grizzly-http-server-3] http://127.0.0.1:8882/
2019-06-20 16:09:30,738 INFO e.s.c.RestService [grizzly-http-server-3] NSP-2 got bgp advertisement {"route":["SDX-2","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU=","srcPid":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"SDX-2"}
2019-06-20 16:09:30,738 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.20:7777/verifyRoute
2019-06-20 16:09:30,738 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.20:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","[AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU="]}'
2019-06-20 16:09:30,738 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyRoute  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","[AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU="]}
2019-06-20 16:09:30,915 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:09:30,915 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] 205.172.170.13:7777/verifyAS
2019-06-20 16:09:30,915 INFO e.c.u.SafeUtils [grizzly-http-server-9] curl http://205.172.170.13:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU="]}'
2019-06-20 16:09:30,915 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] verifyAS  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU="]}
2019-06-20 16:09:31,008 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc='|'[]']) }"
2019-06-20 16:09:31,008 WARN e.c.u.SafeUtils [grizzly-http-server-3] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc='|'[]']) }
2019-06-20 16:09:31,008 WARN e.c.u.SafeUtils [grizzly-http-server-3] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc='|'[]']) }
2019-06-20 16:09:31,008 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.20:7777/postPathToken
2019-06-20 16:09:31,008 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.20:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU=","ipv4\"192.168.40.1/24\"","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2"]}'
2019-06-20 16:09:31,008 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] postPathToken  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU=","ipv4\"192.168.40.1/24\"","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2"]}
2019-06-20 16:09:31,225 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"['Ac4psxyTYpEo03hEjDCHUbk_KpI300rDxOALw4_auEI=', 'u3dcS-0hEgGvjSzB4_8f6eAABzj4k6W6VEXbs8Qqff8=']"
2019-06-20 16:09:31,225 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] ['Ac4psxyTYpEo03hEjDCHUbk_KpI300rDxOALw4_auEI=', 'u3dcS-0hEgGvjSzB4_8f6eAABzj4k6W6VEXbs8Qqff8=']
2019-06-20 16:09:31,225 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] token:"Ac4psxyTYpEo03hEjDCHUbk_KpI300rDxOALw4_auEI="
2019-06-20 16:09:31,225 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://205.172.170.16:8080/router/0000d605db387f40
2019-06-20 16:09:31,225 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.40.1/24","gateway":"192.168.131.1"}
2019-06-20 16:09:31,226 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://205.172.170.16:8080/router/0000d605db387f40
2019-06-20 16:09:31,226 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.40.1/24","gateway":"192.168.131.1"}
2019-06-20 16:09:31,385 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "0000d605db387f40", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-06-20 16:09:31,386 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://205.172.170.16:8080/router/00000e99c22f8b4d
2019-06-20 16:09:31,386 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.40.1/24","gateway":"192.168.130.2"}
2019-06-20 16:09:31,386 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://205.172.170.16:8080/router/00000e99c22f8b4d
2019-06-20 16:09:31,387 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.40.1/24","gateway":"192.168.130.2"}
2019-06-20 16:09:31,478 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] message:"Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=', ipv4\"192.168.40.1/24\", 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=', 'ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU=')?)  List()"
2019-06-20 16:09:31,478 WARN e.c.u.SafeUtils [grizzly-http-server-9] Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=', ipv4\"192.168.40.1/24\", 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=', 'ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU=')?)  List()
2019-06-20 16:09:31,481 DEBUG e.c.u.HttpUtil [Thread-504] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU=","srcPid":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="}
2019-06-20 16:09:31,539 DEBUG e.c.u.Exec [Thread-503] SIOCSIFADDR: No such device
eth1: ERROR while getting interface flags: No such device
SIOCSIFNETMASK: No such device

2019-06-20 16:09:31,540 DEBUG e.c.u.Exec [Thread-503] exit-status: 255
2019-06-20 16:09:31,540 DEBUG e.s.s.e.ExoSliceManager [Thread-503] [c2-tc-128.194.6.139] run commands: echo "ip route 192.168.1.1/16 192.168.30.1" >>/etc/quagga/zebra.conf  
2019-06-20 16:09:31,540 DEBUG e.c.u.Exec [Thread-503] 128.194.6.139:echo "ip route 192.168.1.1/16 192.168.30.1" >>/etc/quagga/zebra.conf  
2019-06-20 16:09:31,548 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "00000e99c22f8b4d", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-06-20 16:09:31,548 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.20:7777/whoami
2019-06-20 16:09:31,548 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.20:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p102", "methodParams": []}'
2019-06-20 16:09:31,548 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] whoami  {"principal": "key_p102", "methodParams": []}
2019-06-20 16:09:31,722 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':principalId('Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=') }"
2019-06-20 16:09:31,722 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.20:7777/verifyAS
2019-06-20 16:09:31,722 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.20:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU="]}'
2019-06-20 16:09:31,722 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyAS  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","ipZNucZp21sEw5wIcdqugsKCX5oXPpzpgtUI6XmP-QU="]}
2019-06-20 16:09:31,932 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':verifyAS('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",'2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:09:31,932 WARN e.c.u.SafeUtils [grizzly-http-server-3] { 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=':verifyAS('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",'2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }
2019-06-20 16:09:31,932 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.20:7777/postAdvertise
2019-06-20 16:09:31,932 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.20:7777/postAdvertise -H "Content-Type:application/json" -d '{"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["ipv4\"192.168.40.1/24\"","[Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=,AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2"]}'
2019-06-20 16:09:31,932 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] postAdvertise  {"principal": "Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=", "methodParams": ["ipv4\"192.168.40.1/24\"","[Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=,AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2"]}
2019-06-20 16:09:32,127 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"['sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=']"
2019-06-20 16:09:32,127 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] ['sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=']
2019-06-20 16:09:32,127 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] token:"sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4="
2019-06-20 16:09:32,128 DEBUG e.c.u.HttpUtil [Thread-562] http://127.0.0.1:8880/sdx/bgp
2019-06-20 16:09:32,128 DEBUG e.c.u.HttpUtil [Thread-562] {"route":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=","srcPid":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="}
2019-06-20 16:09:32,129 DEBUG e.c.u.HttpUtil [Thread-562] http://127.0.0.1:8880/sdx/bgp
2019-06-20 16:09:32,129 DEBUG e.c.u.HttpUtil [Thread-562] {"route":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=","srcPid":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="}
2019-06-20 16:09:32,130 DEBUG e.c.u.HttpUtil [Thread-559] {"route":["Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=","srcPid":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I="}
2019-06-20 16:09:32,134 DEBUG e.s.c.RestService [grizzly-http-server-6] http://127.0.0.1:8880/
2019-06-20 16:09:32,134 INFO e.s.c.RestService [grizzly-http-server-6] SDX-1 got bgp advertisement {"route":["NSP-2","SDX-2","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=","srcPid":"SDX-2","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"NSP-2"}
2019-06-20 16:09:32,134 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 205.172.170.15:7777/verifyRoute
2019-06-20 16:09:32,134 INFO e.c.u.SafeUtils [grizzly-http-server-6] curl http://205.172.170.15:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","[Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=,AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4="]}'
2019-06-20 16:09:32,134 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] verifyRoute  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","[Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=,AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=]","sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4="]}
2019-06-20 16:09:32,805 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc='|'[]']) }"
2019-06-20 16:09:32,805 WARN e.c.u.SafeUtils [grizzly-http-server-6] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc='|'[]']) }
2019-06-20 16:09:32,805 WARN e.c.u.SafeUtils [grizzly-http-server-6] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.40.1/24\",['Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=','AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc='|'[]']) }
2019-06-20 16:09:32,805 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 205.172.170.15:7777/postPathToken
2019-06-20 16:09:32,805 INFO e.c.u.SafeUtils [grizzly-http-server-6] curl http://205.172.170.15:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=","ipv4\"192.168.40.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","3"]}'
2019-06-20 16:09:32,805 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] postPathToken  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=","ipv4\"192.168.40.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","3"]}
2019-06-20 16:09:33,049 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"['yqKkPyJ5z7ViVnNCgs3py7vLRQqA6OXUSXfrvr_55OU=', 'ecmaewYffWe853iNoOcvqnjVCjuaFN4WaCdvPA57mec=']"
2019-06-20 16:09:33,049 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] ['yqKkPyJ5z7ViVnNCgs3py7vLRQqA6OXUSXfrvr_55OU=', 'ecmaewYffWe853iNoOcvqnjVCjuaFN4WaCdvPA57mec=']
2019-06-20 16:09:33,049 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] token:"yqKkPyJ5z7ViVnNCgs3py7vLRQqA6OXUSXfrvr_55OU="
2019-06-20 16:09:33,050 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:09:33,050 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.40.1/24","gateway":"192.168.112.1"}
2019-06-20 16:09:33,051 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:09:33,051 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.40.1/24","gateway":"192.168.112.1"}
2019-06-20 16:09:33,211 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "0000dadc69e6fa40", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-06-20 16:09:33,212 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:09:33,212 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.40.1/24","gateway":"192.168.110.1"}
2019-06-20 16:09:33,213 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:09:33,213 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] {"destination":"192.168.40.1/24","gateway":"192.168.110.1"}
2019-06-20 16:09:33,335 DEBUG e.c.u.Exec [Thread-503] exit-status: 0
2019-06-20 16:09:33,335 DEBUG e.s.s.e.ExoSliceManager [Thread-503] [c2-tc-128.194.6.139] run commands: /etc/init.d/quagga restart
2019-06-20 16:09:33,336 DEBUG e.c.u.Exec [Thread-503] 128.194.6.139:/etc/init.d/quagga restart
2019-06-20 16:09:33,371 DEBUG e.c.u.HttpUtil [grizzly-http-server-6] [{"switch_id": "000026cdc76b4a44", "command_result": [{"result": "success", "details": "Add route [route_id=1]"}]}]
2019-06-20 16:09:33,371 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 205.172.170.15:7777/whoami
2019-06-20 16:09:33,371 INFO e.c.u.SafeUtils [grizzly-http-server-6] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 16:09:33,371 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 16:09:33,545 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:09:33,545 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] 205.172.170.15:7777/verifyAS
2019-06-20 16:09:33,545 INFO e.c.u.SafeUtils [grizzly-http-server-6] curl http://205.172.170.15:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4="]}'
2019-06-20 16:09:33,545 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] verifyAS  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4="]}
2019-06-20 16:09:34,316 DEBUG e.c.u.SafeUtils [grizzly-http-server-6] message:"Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=', ipv4\"192.168.40.1/24\", 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=', 'sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=')?)  List()"
2019-06-20 16:09:34,316 WARN e.c.u.SafeUtils [grizzly-http-server-6] Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=', ipv4\"192.168.40.1/24\", 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=', 'sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=')?)  List()
2019-06-20 16:09:34,318 DEBUG e.c.u.HttpUtil [Thread-562] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc="],"safeToken":"sUOnd1RsqHw3pMJBaPbLljeNHcRlJJvHkoSZyWAnwO4=","srcPid":"Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","destPrefix":"192.168.40.1/24","ownerPID":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","advertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:09:35,160 DEBUG e.c.u.Exec [Thread-503] Stopping Quagga monitor daemon: watchquagga.
Stopping Quagga daemons (prio:0): (ospfd) zebra (bgpd) (ripd) (ripngd) (ospf6d) (isisd) (babeld).
Removing all routes made by zebra.

2019-06-20 16:09:36,160 DEBUG e.c.u.Exec [Thread-503] Loading capability module if not yet done.
Starting Quagga daemons (prio:10): zebra ospfd (not started without config file).
Starting Quagga monitor daemon: watchquagga.

2019-06-20 16:09:36,160 DEBUG e.c.u.Exec [Thread-503] exit-status: 0
2019-06-20 16:09:36,162 DEBUG e.s.s.e.ExoSliceManager [Thread-503] [c2-tc-128.194.6.139] run commands: ping  -c 1 192.168.30.1
2019-06-20 16:09:36,162 DEBUG e.c.u.Exec [Thread-503] 128.194.6.139:ping  -c 1 192.168.30.1
2019-06-20 16:09:37,968 DEBUG e.c.u.Exec [Thread-503] PING 192.168.30.1 (192.168.30.1) 56(84) bytes of data.
64 bytes from 192.168.30.1: icmp_seq=1 ttl=64 time=101 ms

--- 192.168.30.1 ping statistics ---
1 packets transmitted, 1 received, 0% packet loss, time 0ms
rtt min/avg/max/mdev = 101.289/101.289/101.289/0.000 ms

2019-06-20 16:09:37,968 DEBUG e.c.u.Exec [Thread-503] exit-status: 0
2019-06-20 16:09:37,969 DEBUG e.c.u.HttpUtil [Thread-503] http://127.0.0.1:8883/sdx/notifyprefix
2019-06-20 16:09:37,969 DEBUG e.c.u.HttpUtil [Thread-503] {"dest":"192.168.30.1/24","gateway":"192.168.30.2","customer":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="}
2019-06-20 16:09:37,970 DEBUG e.c.u.HttpUtil [Thread-503] http://127.0.0.1:8883/sdx/notifyprefix
2019-06-20 16:09:37,970 DEBUG e.c.u.HttpUtil [Thread-503] {"dest":"192.168.30.1/24","gateway":"192.168.30.2","customer":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="}
2019-06-20 16:09:37,976 DEBUG e.s.c.RestService [grizzly-http-server-10] SDX-2 got notifyprefix exoplex.sdx.core.PrefixNotification@72b01c8a
2019-06-20 16:09:37,978 DEBUG e.c.u.HttpUtil [Thread-503] {"result":true,"safeKeyHash":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","message":"received notification for 192.168.30.1/24"}
2019-06-20 16:09:37,978 DEBUG e.c.u.SafeUtils [Thread-503] 205.172.170.20:7777/postInitRoute
2019-06-20 16:09:37,978 INFO e.c.u.SafeUtils [Thread-503] curl http://205.172.170.20:7777/postInitRoute -H "Content-Type:application/json" -d '{"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["ipv4\"192.168.30.1/24\"","[Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","1"]}'
2019-06-20 16:09:37,978 DEBUG e.c.u.SafeUtils [Thread-503] postInitRoute  {"principal": "Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=", "methodParams": ["ipv4\"192.168.30.1/24\"","[Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","1"]}
2019-06-20 16:09:38,168 DEBUG e.c.u.SafeUtils [Thread-503] message:"['iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE=']"
2019-06-20 16:09:38,168 DEBUG e.c.u.SafeUtils [Thread-503] ['iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE=']
2019-06-20 16:09:38,168 DEBUG e.c.u.SafeUtils [Thread-503] token:"iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE="
2019-06-20 16:09:38,168 DEBUG e.c.u.HttpUtil [Thread-503] http://127.0.0.1:8883/sdx/bgp
2019-06-20 16:09:38,168 DEBUG e.c.u.HttpUtil [Thread-503] {"route":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="}
2019-06-20 16:09:38,169 DEBUG e.c.u.HttpUtil [Thread-503] http://127.0.0.1:8883/sdx/bgp
2019-06-20 16:09:38,169 DEBUG e.c.u.HttpUtil [Thread-503] {"route":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="}
2019-06-20 16:09:38,174 DEBUG e.s.c.RestService [grizzly-http-server-11] http://127.0.0.1:8883/
2019-06-20 16:09:38,174 INFO e.s.c.RestService [grizzly-http-server-11] SDX-2 got bgp advertisement {"route":["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="}
2019-06-20 16:09:38,174 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] 205.172.170.13:7777/verifyRoute
2019-06-20 16:09:38,174 INFO e.c.u.SafeUtils [grizzly-http-server-11] curl http://205.172.170.13:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","[Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE="]}'
2019-06-20 16:09:38,174 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] verifyRoute  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","[Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE="]}
2019-06-20 16:09:38,496 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU='|'[]']) }"
2019-06-20 16:09:38,496 WARN e.c.u.SafeUtils [grizzly-http-server-11] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU='|'[]']) }
2019-06-20 16:09:38,496 WARN e.c.u.SafeUtils [grizzly-http-server-11] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",['Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU='|'[]']) }
2019-06-20 16:09:38,496 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] 205.172.170.13:7777/postPathToken
2019-06-20 16:09:38,496 INFO e.c.u.SafeUtils [grizzly-http-server-11] curl http://205.172.170.13:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE=","ipv4\"192.168.30.1/24\"","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","1"]}'
2019-06-20 16:09:38,496 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] postPathToken  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE=","ipv4\"192.168.30.1/24\"","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","1"]}
2019-06-20 16:09:38,736 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] message:"['s7rwbiqfWt7iw7-HQYHpZ0ApO5REVPwiEadC8ENGEO0=', 'lv74m_jVs2aFjUvI0osHcBnnNcu81hyK0r9KhgfPlwM=']"
2019-06-20 16:09:38,736 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] ['s7rwbiqfWt7iw7-HQYHpZ0ApO5REVPwiEadC8ENGEO0=', 'lv74m_jVs2aFjUvI0osHcBnnNcu81hyK0r9KhgfPlwM=']
2019-06-20 16:09:38,736 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] token:"s7rwbiqfWt7iw7-HQYHpZ0ApO5REVPwiEadC8ENGEO0="
2019-06-20 16:09:38,737 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] 205.172.170.13:7777/whoami
2019-06-20 16:09:38,737 INFO e.c.u.SafeUtils [grizzly-http-server-11] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:09:38,737 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:09:38,913 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:09:38,913 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] 205.172.170.13:7777/verifyAS
2019-06-20 16:09:38,913 INFO e.c.u.SafeUtils [grizzly-http-server-11] curl http://205.172.170.13:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE="]}'
2019-06-20 16:09:38,913 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] verifyAS  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE="]}
2019-06-20 16:09:39,359 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] message:"Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=', ipv4\"192.168.30.1/24\", 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=', 'iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE=')?)  List()"
2019-06-20 16:09:39,359 WARN e.c.u.SafeUtils [grizzly-http-server-11] Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=', ipv4\"192.168.30.1/24\", 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=', 'iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE=')?)  List()
2019-06-20 16:09:39,359 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] 205.172.170.13:7777/whoami
2019-06-20 16:09:39,359 INFO e.c.u.SafeUtils [grizzly-http-server-11] curl http://205.172.170.13:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p103", "methodParams": []}'
2019-06-20 16:09:39,359 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] whoami  {"principal": "key_p103", "methodParams": []}
2019-06-20 16:09:39,529 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':principalId('AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=') }"
2019-06-20 16:09:39,529 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] 205.172.170.13:7777/verifyAS
2019-06-20 16:09:39,529 INFO e.c.u.SafeUtils [grizzly-http-server-11] curl http://205.172.170.13:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE="]}'
2019-06-20 16:09:39,529 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] verifyAS  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","iZ_FW-X6SqXjNtQJm4HLo7QCOBOA85FswR-8p_O9nCE="]}
2019-06-20 16:09:39,747 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=') }"
2019-06-20 16:09:39,747 WARN e.c.u.SafeUtils [grizzly-http-server-11] { 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=') }
2019-06-20 16:09:39,747 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] 205.172.170.13:7777/postAdvertise
2019-06-20 16:09:39,747 INFO e.c.u.SafeUtils [grizzly-http-server-11] curl http://205.172.170.13:7777/postAdvertise -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["ipv4\"192.168.30.1/24\"","[AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","1"]}'
2019-06-20 16:09:39,747 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] postAdvertise  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["ipv4\"192.168.30.1/24\"","[AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","1"]}
2019-06-20 16:09:39,960 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] message:"['d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM=']"
2019-06-20 16:09:39,960 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] ['d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM=']
2019-06-20 16:09:39,960 DEBUG e.c.u.SafeUtils [grizzly-http-server-11] token:"d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM="
2019-06-20 16:09:39,960 DEBUG e.c.u.HttpUtil [Thread-567] http://127.0.0.1:8881/sdx/bgp
2019-06-20 16:09:39,960 DEBUG e.c.u.HttpUtil [Thread-567] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM=","srcPid":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="}
2019-06-20 16:09:39,961 DEBUG e.c.u.HttpUtil [Thread-567] http://127.0.0.1:8881/sdx/bgp
2019-06-20 16:09:39,961 DEBUG e.c.u.HttpUtil [Thread-567] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM=","srcPid":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="}
2019-06-20 16:09:39,963 DEBUG e.c.u.HttpUtil [Thread-503] {"route":["AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM=","srcPid":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g="}
2019-06-20 16:09:39,963 INFO e.d.m.MultiSdxTestSD [main] Start advertiseing routes and policies
2019-06-20 16:09:39,963 DEBUG e.d.m.MultiSdxTestSD [main] SD routes made
2019-06-20 16:09:39,966 DEBUG e.s.c.RestService [grizzly-http-server-3] http://127.0.0.1:8881/
2019-06-20 16:09:39,967 INFO e.s.c.RestService [grizzly-http-server-3] NSP-1 got bgp advertisement {"route":["SDX-2","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM=","srcPid":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"SDX-2"}
2019-06-20 16:09:39,967 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.21:7777/verifyRoute
2019-06-20 16:09:39,967 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.21:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","[AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM="]}'
2019-06-20 16:09:39,967 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyRoute  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","[AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM="]}
2019-06-20 16:09:40,588 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU='|'[]']) }"
2019-06-20 16:09:40,588 WARN e.c.u.SafeUtils [grizzly-http-server-3] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU='|'[]']) }
2019-06-20 16:09:40,588 WARN e.c.u.SafeUtils [grizzly-http-server-3] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",['AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU='|'[]']) }
2019-06-20 16:09:40,588 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.21:7777/postPathToken
2019-06-20 16:09:40,588 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.21:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM=","ipv4\"192.168.30.1/24\"","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2"]}'
2019-06-20 16:09:40,588 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] postPathToken  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM=","ipv4\"192.168.30.1/24\"","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2"]}
2019-06-20 16:09:40,842 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"['oL0x04MpLQIHbxzB3rNaW0_-J2qb7SCB4i2rwjxktIc=', 'dS9zSRisVa7yZiPsCjNc_4t7NWywYZlqqbUdG_NuuAo=']"
2019-06-20 16:09:40,842 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] ['oL0x04MpLQIHbxzB3rNaW0_-J2qb7SCB4i2rwjxktIc=', 'dS9zSRisVa7yZiPsCjNc_4t7NWywYZlqqbUdG_NuuAo=']
2019-06-20 16:09:40,842 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] token:"oL0x04MpLQIHbxzB3rNaW0_-J2qb7SCB4i2rwjxktIc="
2019-06-20 16:09:40,843 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://205.172.170.22:8080/router/0000ea1cc61b4b4b
2019-06-20 16:09:40,843 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.30.1/24","gateway":"192.168.121.1"}
2019-06-20 16:09:40,844 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://205.172.170.22:8080/router/0000ea1cc61b4b4b
2019-06-20 16:09:40,844 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.30.1/24","gateway":"192.168.121.1"}
2019-06-20 16:09:41,008 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "0000ea1cc61b4b4b", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-06-20 16:09:41,008 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://205.172.170.22:8080/router/0000aa2d47c12d4e
2019-06-20 16:09:41,008 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.30.1/24","gateway":"192.168.120.1"}
2019-06-20 16:09:41,009 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] http://205.172.170.22:8080/router/0000aa2d47c12d4e
2019-06-20 16:09:41,009 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] {"destination":"192.168.30.1/24","gateway":"192.168.120.1"}
2019-06-20 16:09:41,167 DEBUG e.c.u.HttpUtil [grizzly-http-server-3] [{"switch_id": "0000aa2d47c12d4e", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-06-20 16:09:41,167 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.21:7777/whoami
2019-06-20 16:09:41,167 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.21:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p101", "methodParams": []}'
2019-06-20 16:09:41,167 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] whoami  {"principal": "key_p101", "methodParams": []}
2019-06-20 16:09:41,349 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':principalId('oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=') }"
2019-06-20 16:09:41,349 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.21:7777/verifyAS
2019-06-20 16:09:41,349 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.21:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM="]}'
2019-06-20 16:09:41,349 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] verifyAS  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","d3vtcuWMJhrqSpGnRhGGCkk0bJtN77swlxik1OPgnxM="]}
2019-06-20 16:09:41,606 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"{ 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",'2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:09:41,606 WARN e.c.u.SafeUtils [grizzly-http-server-3] { 'oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=':verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",'2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }
2019-06-20 16:09:41,606 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] 205.172.170.21:7777/postAdvertise
2019-06-20 16:09:41,606 INFO e.c.u.SafeUtils [grizzly-http-server-3] curl http://205.172.170.21:7777/postAdvertise -H "Content-Type:application/json" -d '{"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["ipv4\"192.168.30.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=,AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2"]}'
2019-06-20 16:09:41,606 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] postAdvertise  {"principal": "oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=", "methodParams": ["ipv4\"192.168.30.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=,AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","2"]}
2019-06-20 16:09:41,837 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] message:"['vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=']"
2019-06-20 16:09:41,837 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] ['vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=']
2019-06-20 16:09:41,837 DEBUG e.c.u.SafeUtils [grizzly-http-server-3] token:"vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k="
2019-06-20 16:09:41,837 DEBUG e.c.u.HttpUtil [Thread-568] http://127.0.0.1:8880/sdx/bgp
2019-06-20 16:09:41,837 DEBUG e.c.u.HttpUtil [Thread-568] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=","srcPid":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="}
2019-06-20 16:09:41,838 DEBUG e.c.u.HttpUtil [Thread-568] http://127.0.0.1:8880/sdx/bgp
2019-06-20 16:09:41,838 DEBUG e.c.u.HttpUtil [Thread-568] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=","srcPid":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="}
2019-06-20 16:09:41,839 DEBUG e.c.u.HttpUtil [Thread-567] {"route":["oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=","srcPid":"AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk="}
2019-06-20 16:09:41,843 DEBUG e.s.c.RestService [grizzly-http-server-7] http://127.0.0.1:8880/
2019-06-20 16:09:41,843 INFO e.s.c.RestService [grizzly-http-server-7] SDX-1 got bgp advertisement {"route":["NSP-1","SDX-2","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=","srcPid":"SDX-2","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"NSP-1"}
2019-06-20 16:09:41,843 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] 205.172.170.15:7777/verifyRoute
2019-06-20 16:09:41,843 INFO e.c.u.SafeUtils [grizzly-http-server-7] curl http://205.172.170.15:7777/verifyRoute -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=,AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k="]}'
2019-06-20 16:09:41,843 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] verifyRoute  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","[oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=,AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=,Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=]","vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k="]}
2019-06-20 16:09:42,533 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU='|'[]']) }"
2019-06-20 16:09:42,533 WARN e.c.u.SafeUtils [grizzly-http-server-7] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU='|'[]']) }
2019-06-20 16:09:42,533 WARN e.c.u.SafeUtils [grizzly-http-server-7] { '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':route('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.30.1/24\",['oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=','AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU='|'[]']) }
2019-06-20 16:09:42,533 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] 205.172.170.15:7777/postPathToken
2019-06-20 16:09:42,533 INFO e.c.u.SafeUtils [grizzly-http-server-7] curl http://205.172.170.15:7777/postPathToken -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=","ipv4\"192.168.30.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","3"]}'
2019-06-20 16:09:42,533 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] postPathToken  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=","ipv4\"192.168.30.1/24\"","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","3"]}
2019-06-20 16:09:42,759 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] message:"['nAtU6d62Fij7uAJ0sYzOg7dDwR7EiRIQ9qZSmKy0kYQ=', 'UboKVHFs-8uJwWwW6morGoEHGoGy6ahX4izp0zo8PkA=']"
2019-06-20 16:09:42,759 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] ['nAtU6d62Fij7uAJ0sYzOg7dDwR7EiRIQ9qZSmKy0kYQ=', 'UboKVHFs-8uJwWwW6morGoEHGoGy6ahX4izp0zo8PkA=']
2019-06-20 16:09:42,759 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] token:"nAtU6d62Fij7uAJ0sYzOg7dDwR7EiRIQ9qZSmKy0kYQ="
2019-06-20 16:09:42,759 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:09:42,759 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.111.1"}
2019-06-20 16:09:42,760 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:09:42,760 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.111.1"}
2019-06-20 16:09:42,922 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "0000dadc69e6fa40", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-06-20 16:09:42,922 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:09:42,922 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.110.1"}
2019-06-20 16:09:42,924 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:09:42,924 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] {"destination":"192.168.30.1/24","gateway":"192.168.110.1"}
2019-06-20 16:09:43,082 DEBUG e.c.u.HttpUtil [grizzly-http-server-7] [{"switch_id": "000026cdc76b4a44", "command_result": [{"result": "success", "details": "Add route [route_id=2]"}]}]
2019-06-20 16:09:43,082 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] 205.172.170.15:7777/whoami
2019-06-20 16:09:43,082 INFO e.c.u.SafeUtils [grizzly-http-server-7] curl http://205.172.170.15:7777/whoami -H "Content-Type:application/json" -d '{"principal": "key_p100", "methodParams": []}'
2019-06-20 16:09:43,082 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] whoami  {"principal": "key_p100", "methodParams": []}
2019-06-20 16:09:43,260 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':principalId('2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=') }"
2019-06-20 16:09:43,260 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] 205.172.170.15:7777/verifyAS
2019-06-20 16:09:43,260 INFO e.c.u.SafeUtils [grizzly-http-server-7] curl http://205.172.170.15:7777/verifyAS -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k="]}'
2019-06-20 16:09:43,260 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] verifyAS  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=","vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k="]}
2019-06-20 16:09:43,967 DEBUG e.c.u.SafeUtils [grizzly-http-server-7] message:"Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=', ipv4\"192.168.30.1/24\", 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=', 'vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=')?)  List()"
2019-06-20 16:09:43,967 WARN e.c.u.SafeUtils [grizzly-http-server-7] Query failed with msg: java.lang.RuntimeException: Unsatisfied queries: List(verifyAS('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=', ipv4\"192.168.30.1/24\", 'Ge0Zi5IMGqhU84ZP8DoZUxnjf6JL6WbVGtsiuMtDe0I=', 'vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=')?)  List()
2019-06-20 16:09:43,969 DEBUG e.c.u.HttpUtil [Thread-568] {"route":["2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=","oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU="],"safeToken":"vTEDYtqun8dOtUfX0SJcbXIWngMYCULEYxowguB1H2k=","srcPid":"oIw-zalsDcCDoSfBqNsDLv-an-ZqBVLj0YIg-llFvpk=","destPrefix":"192.168.30.1/24","ownerPID":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","advertiserPID":"2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0="}
2019-06-20 16:10:39,968 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-06-20 16:10:39,968 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.10.1/24","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","target_prefix":"192.168.30.1/24"}
2019-06-20 16:10:39,970 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-06-20 16:10:39,970 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.10.1/24","ckeyhash":"nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","target_prefix":"192.168.30.1/24"}
2019-06-20 16:10:39,982 DEBUG e.s.c.RestService [grizzly-http-server-8] SDX-1 got link request between 192.168.10.1/24 and 192.168.30.1/24
2019-06-20 16:10:39,982 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] 205.172.170.15:7777/authZByUserAttr
2019-06-20 16:10:39,982 INFO e.c.u.SafeUtils [grizzly-http-server-8] curl http://205.172.170.15:7777/authZByUserAttr -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}'
2019-06-20 16:10:39,982 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] authZByUserAttr  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\"","Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\""]}
2019-06-20 16:10:40,800 DEBUG e.c.u.SafeUtils [grizzly-http-server-8] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':authZByUserAttr('nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=','Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=',ipv4\"192.168.10.1/24\",ipv4\"192.168.30.1/24\") }"
2019-06-20 16:10:40,801 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:10:40,801 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.110.2"}
2019-06-20 16:10:40,802 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:10:40,802 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.110.2"}
2019-06-20 16:10:40,963 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "0000dadc69e6fa40", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-06-20 16:10:40,964 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:10:40,964 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.10.2"}
2019-06-20 16:10:40,965 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:10:40,965 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] {"destination":"192.168.10.1/24","source":"192.168.30.1/24","gateway":"192.168.10.2"}
2019-06-20 16:10:41,124 DEBUG e.c.u.HttpUtil [grizzly-http-server-8] [{"switch_id": "000026cdc76b4a44", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-06-20 16:10:41,127 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-06-20 16:10:41,127 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-06-20 16:10:41,127 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.30.1/24","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","target_prefix":"192.168.10.1/24"}
2019-06-20 16:10:41,128 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-06-20 16:10:41,128 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.30.1/24","ckeyhash":"Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","target_prefix":"192.168.10.1/24"}
2019-06-20 16:10:41,133 DEBUG e.s.c.RestService [grizzly-http-server-12] SDX-2 got link request between 192.168.30.1/24 and 192.168.10.1/24
2019-06-20 16:10:41,133 DEBUG e.c.u.SafeUtils [grizzly-http-server-12] 205.172.170.13:7777/authZByUserAttr
2019-06-20 16:10:41,133 INFO e.c.u.SafeUtils [grizzly-http-server-12] curl http://205.172.170.13:7777/authZByUserAttr -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}'
2019-06-20 16:10:41,133 DEBUG e.c.u.SafeUtils [grizzly-http-server-12] authZByUserAttr  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=","ipv4\"192.168.30.1/24\"","nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=","ipv4\"192.168.10.1/24\""]}
2019-06-20 16:10:41,926 DEBUG e.c.u.SafeUtils [grizzly-http-server-12] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':authZByUserAttr('Hre55v2QI_9872UeYd8mKd3B7bzLZH56e4u-GKeuQPU=','nI_WmSkoYkPvMLt1uQKa3FoLJgrpdTMEQlzTLsFAWys=',ipv4\"192.168.30.1/24\",ipv4\"192.168.10.1/24\") }"
2019-06-20 16:10:41,927 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:10:41,927 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.140.2"}
2019-06-20 16:10:41,928 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:10:41,928 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.140.2"}
2019-06-20 16:10:42,089 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] [{"switch_id": "00003e357952c54d", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-06-20 16:10:42,089 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:10:42,089 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.30.2"}
2019-06-20 16:10:42,090 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:10:42,090 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] {"destination":"192.168.30.1/24","source":"192.168.10.1/24","gateway":"192.168.30.2"}
2019-06-20 16:10:42,249 DEBUG e.c.u.HttpUtil [grizzly-http-server-12] [{"switch_id": "0000fae6baa23f42", "command_result": [{"result": "success", "details": "Add route [route_id=3]"}]}]
2019-06-20 16:10:42,252 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-06-20 16:10:42,252 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-06-20 16:10:42,252 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.20.1/24","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","target_prefix":"192.168.40.1/24"}
2019-06-20 16:10:42,253 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8880/sdx/connectionrequest
2019-06-20 16:10:42,253 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.20.1/24","ckeyhash":"BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","target_prefix":"192.168.40.1/24"}
2019-06-20 16:10:42,258 DEBUG e.s.c.RestService [grizzly-http-server-9] SDX-1 got link request between 192.168.20.1/24 and 192.168.40.1/24
2019-06-20 16:10:42,258 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] 205.172.170.15:7777/authZByUserAttr
2019-06-20 16:10:42,258 INFO e.c.u.SafeUtils [grizzly-http-server-9] curl http://205.172.170.15:7777/authZByUserAttr -H "Content-Type:application/json" -d '{"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}'
2019-06-20 16:10:42,258 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] authZByUserAttr  {"principal": "2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=", "methodParams": ["BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\"","LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\""]}
2019-06-20 16:10:42,951 DEBUG e.c.u.SafeUtils [grizzly-http-server-9] message:"{ '2zOzsvZn6QxBJgHkHeDisEHf0UGK08c5TvbMgLc8qL0=':authZByUserAttr('BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=','LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=',ipv4\"192.168.20.1/24\",ipv4\"192.168.40.1/24\") }"
2019-06-20 16:10:42,951 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:10:42,951 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.20.1/24","source":"192.168.40.1/24","gateway":"192.168.110.2"}
2019-06-20 16:10:42,952 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://205.172.170.18:8080/router/0000dadc69e6fa40
2019-06-20 16:10:42,952 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.20.1/24","source":"192.168.40.1/24","gateway":"192.168.110.2"}
2019-06-20 16:10:43,110 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "0000dadc69e6fa40", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-06-20 16:10:43,110 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:10:43,110 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.20.1/24","source":"192.168.40.1/24","gateway":"192.168.20.2"}
2019-06-20 16:10:43,111 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] http://205.172.170.18:8080/router/000026cdc76b4a44
2019-06-20 16:10:43,111 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] {"destination":"192.168.20.1/24","source":"192.168.40.1/24","gateway":"192.168.20.2"}
2019-06-20 16:10:43,269 DEBUG e.c.u.HttpUtil [grizzly-http-server-9] [{"switch_id": "000026cdc76b4a44", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-06-20 16:10:43,271 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-06-20 16:10:43,272 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-06-20 16:10:43,272 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.40.1/24","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","target_prefix":"192.168.20.1/24"}
2019-06-20 16:10:43,273 DEBUG e.c.u.HttpUtil [main] http://127.0.0.1:8883/sdx/connectionrequest
2019-06-20 16:10:43,273 DEBUG e.c.u.HttpUtil [main] {"self_prefix":"192.168.40.1/24","ckeyhash":"LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","target_prefix":"192.168.20.1/24"}
2019-06-20 16:10:43,278 DEBUG e.s.c.RestService [grizzly-http-server-13] SDX-2 got link request between 192.168.40.1/24 and 192.168.20.1/24
2019-06-20 16:10:43,278 DEBUG e.c.u.SafeUtils [grizzly-http-server-13] 205.172.170.13:7777/authZByUserAttr
2019-06-20 16:10:43,278 INFO e.c.u.SafeUtils [grizzly-http-server-13] curl http://205.172.170.13:7777/authZByUserAttr -H "Content-Type:application/json" -d '{"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}'
2019-06-20 16:10:43,278 DEBUG e.c.u.SafeUtils [grizzly-http-server-13] authZByUserAttr  {"principal": "AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=", "methodParams": ["LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=","ipv4\"192.168.40.1/24\"","BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=","ipv4\"192.168.20.1/24\""]}
2019-06-20 16:10:43,973 DEBUG e.c.u.SafeUtils [grizzly-http-server-13] message:"{ 'AmBS23vQrJLvkz2-NzkRRkfDHz-HRGp_gcllFvcKk7g=':authZByUserAttr('LVHXSa65CtttfuU1zcwTUzGqcHMcNEsLQ7GSB40bLkc=','BbUxzY2dE-b2wxwCHB3jMKgxzVfXW99fnVX5CvpMIew=',ipv4\"192.168.40.1/24\",ipv4\"192.168.20.1/24\") }"
2019-06-20 16:10:43,974 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:10:43,974 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] {"destination":"192.168.40.1/24","source":"192.168.20.1/24","gateway":"192.168.140.2"}
2019-06-20 16:10:43,975 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] http://205.172.170.12:8080/router/00003e357952c54d
2019-06-20 16:10:43,975 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] {"destination":"192.168.40.1/24","source":"192.168.20.1/24","gateway":"192.168.140.2"}
2019-06-20 16:10:44,137 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] [{"switch_id": "00003e357952c54d", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-06-20 16:10:44,137 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:10:44,137 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] {"destination":"192.168.40.1/24","source":"192.168.20.1/24","gateway":"192.168.40.2"}
2019-06-20 16:10:44,138 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] http://205.172.170.12:8080/router/0000fae6baa23f42
2019-06-20 16:10:44,138 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] {"destination":"192.168.40.1/24","source":"192.168.20.1/24","gateway":"192.168.40.2"}
2019-06-20 16:10:44,301 DEBUG e.c.u.HttpUtil [grizzly-http-server-13] [{"switch_id": "0000fae6baa23f42", "command_result": [{"result": "success", "details": "Add route [route_id=4]"}]}]
2019-06-20 16:10:44,303 DEBUG e.c.u.HttpUtil [main] route configured: true
2019-06-20 16:10:44,303 DEBUG e.d.AbstractTest [main] connection ends
2019-06-20 16:10:44,303 INFO e.d.m.MultiSdxTestSD [main] Start checking connections
2019-06-20 16:10:44,304 DEBUG e.d.AbstractTest [main] checking connections
2019-06-20 16:10:44,304 DEBUG e.s.s.e.ExoSliceManager [main] [c0-tc-128.194.6.138] run commands: ping  -c 1 192.168.30.2
2019-06-20 16:10:44,304 DEBUG e.c.u.Exec [main] 128.194.6.138:ping  -c 1 192.168.30.2
2019-06-20 16:10:46,077 DEBUG e.c.u.Exec [main] PING 192.168.30.2 (192.168.30.2) 56(84) bytes of data.
64 bytes from 192.168.30.2: icmp_seq=1 ttl=58 time=10.6 ms

--- 192.168.30.2 ping statistics ---
1 packets transmitted, 1 received, 0% packet loss, time 0ms
rtt min/avg/max/mdev = 10.689/10.689/10.689/0.000 ms

2019-06-20 16:10:46,077 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 16:10:46,079 DEBUG e.s.s.e.ExoSliceManager [main] [c1-tc-128.194.6.142] run commands: ping  -c 1 192.168.40.2
2019-06-20 16:10:46,079 DEBUG e.c.u.Exec [main] 128.194.6.142:ping  -c 1 192.168.40.2
2019-06-20 16:10:47,890 DEBUG e.c.u.Exec [main] PING 192.168.40.2 (192.168.40.2) 56(84) bytes of data.
64 bytes from 192.168.40.2: icmp_seq=1 ttl=58 time=9.45 ms

--- 192.168.40.2 ping statistics ---
1 packets transmitted, 1 received, 0% packet loss, time 0ms
rtt min/avg/max/mdev = 9.457/9.457/9.457/0.000 ms

2019-06-20 16:10:47,890 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 16:10:47,892 DEBUG e.s.s.e.ExoSliceManager [main] [NSP-2-129.7.98.6] run commands: ovs-ofctl dump-flows br0
2019-06-20 16:10:47,892 DEBUG e.c.u.Exec [main] 129.7.98.6:ovs-ofctl dump-flows br0
2019-06-20 16:10:49,631 DEBUG e.c.u.Exec [main] NXST_FLOW reply (xid=0x4):
 cookie=0x0, duration=577.903s, table=0, n_packets=0, n_bytes=0, idle_age=577, priority=65535,dl_dst=01:80:c2:00:00:00 actions=CONTROLLER:65535
 cookie=0x2, duration=265.047s, table=0, n_packets=0, n_bytes=0, idle_age=265, priority=1069,ip,nw_dst=192.168.112.1 actions=CONTROLLER:65535
 cookie=0x1, duration=122.869s, table=0, n_packets=0, n_bytes=0, idle_timeout=180, idle_age=122, priority=67,ip,nw_dst=192.168.130.2 actions=dec_ttl(0),load:0xfa163e0067fc->NXM_OF_ETH_SRC[],load:0xfa163e005d4a->NXM_OF_ETH_DST[],output:1
 cookie=0x1, duration=570.731s, table=0, n_packets=0, n_bytes=0, idle_age=570, priority=1069,ip,nw_dst=192.168.130.1 actions=CONTROLLER:65535
 cookie=0x2, duration=265.047s, table=0, n_packets=0, n_bytes=0, idle_age=265, priority=68,ip,nw_src=192.168.112.0/24,nw_dst=192.168.112.0/24 actions=NORMAL
 cookie=0x1, duration=570.731s, table=0, n_packets=0, n_bytes=0, idle_age=570, priority=68,ip,nw_src=192.168.130.0/24,nw_dst=192.168.130.0/24 actions=NORMAL
 cookie=0x0, durat
2019-06-20 16:10:49,631 DEBUG e.c.u.Exec [main] ion=577.903s, table=0, n_packets=0, n_bytes=0, idle_age=577, priority=1,ip actions=drop
 cookie=0x0, duration=577.903s, table=0, n_packets=11, n_bytes=660, idle_age=5, priority=1,arp actions=CONTROLLER:65535
 cookie=0x1, duration=570.731s, table=0, n_packets=0, n_bytes=0, idle_age=570, priority=35,icmp,nw_dst=192.168.130.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x2, duration=265.047s, table=0, n_packets=0, n_bytes=0, idle_age=265, priority=35,icmp,nw_dst=192.168.112.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x20000, duration=77.022s, table=0, n_packets=1, n_bytes=98, idle_age=1, priority=26,ip,nw_dst=192.168.40.0/24 actions=dec_ttl(0),load:0xfa163e0067fc->NXM_OF_ETH_SRC[],load:0xfa163e005d4a->NXM_OF_ETH_DST[],output:1
 cookie=0x1, duration=570.731s, table=0, n_packets=0, n_bytes=0, idle_age=570, priority=2,ip,nw_dst=192.168.130.0/24 actions=CONTROLLER:65535
 cookie=0x2, duration=265.047s, table=0, n_packets=0, n_bytes=0, idle_age=265, priority=2,ip,nw_dst=192.168.112.0/24 actions=CONTRO
2019-06-20 16:10:49,631 DEBUG e.c.u.Exec [main] LLER:65535
 cookie=0x10000, duration=122.976s, table=0, n_packets=1, n_bytes=98, idle_age=1, priority=26,ip,nw_dst=192.168.20.0/24 actions=dec_ttl(0),load:0xfa163e005f4f->NXM_OF_ETH_SRC[],load:0xfa163e001c86->NXM_OF_ETH_DST[],output:12

2019-06-20 16:10:49,631 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 16:10:49,633 DEBUG e.s.s.e.ExoSliceManager [main] [NSP-2-129.7.98.8] run commands: ovs-ofctl dump-flows br0
2019-06-20 16:10:49,633 DEBUG e.c.u.Exec [main] 129.7.98.8:ovs-ofctl dump-flows br0
2019-06-20 16:10:51,348 DEBUG e.c.u.Exec [main] NXST_FLOW reply (xid=0x4):
 cookie=0x0, duration=578.023s, table=0, n_packets=0, n_bytes=0, idle_age=578, priority=65535,dl_dst=01:80:c2:00:00:00 actions=CONTROLLER:65535
 cookie=0x2, duration=380.915s, table=0, n_packets=0, n_bytes=0, idle_age=380, priority=1069,ip,nw_dst=192.168.131.2 actions=CONTROLLER:65535
 cookie=0x1, duration=572.286s, table=0, n_packets=0, n_bytes=0, idle_age=572, priority=1069,ip,nw_dst=192.168.130.2 actions=CONTROLLER:65535
 cookie=0x2, duration=82.124s, table=0, n_packets=0, n_bytes=0, idle_timeout=180, idle_age=82, priority=67,ip,nw_dst=192.168.131.1 actions=dec_ttl(0),load:0xfa163e004574->NXM_OF_ETH_SRC[],load:0xfa163e0024a8->NXM_OF_ETH_DST[],output:17
 cookie=0x1, duration=572.286s, table=0, n_packets=0, n_bytes=0, idle_age=572, priority=68,ip,nw_src=192.168.130.0/24,nw_dst=192.168.130.0/24 actions=NORMAL
 cookie=0x2, duration=380.915s, table=0, n_packets=0, n_bytes=0, idle_age=380, priority=68,ip,nw_src=192.168.131.0/24,nw_dst=192.168.131.0/24 actions=NORMAL
 cookie=0x0, durati
2019-06-20 16:10:51,348 DEBUG e.c.u.Exec [main] on=578.023s, table=0, n_packets=0, n_bytes=0, idle_age=578, priority=1,ip actions=drop
 cookie=0x0, duration=578.023s, table=0, n_packets=11, n_bytes=660, idle_age=6, priority=1,arp actions=CONTROLLER:65535
 cookie=0x2, duration=380.915s, table=0, n_packets=0, n_bytes=0, idle_age=380, priority=35,icmp,nw_dst=192.168.131.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x1, duration=572.286s, table=0, n_packets=0, n_bytes=0, idle_age=572, priority=35,icmp,nw_dst=192.168.130.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x20000, duration=78.894s, table=0, n_packets=1, n_bytes=98, idle_age=3, priority=26,ip,nw_dst=192.168.40.0/24 actions=dec_ttl(0),load:0xfa163e004574->NXM_OF_ETH_SRC[],load:0xfa163e0024a8->NXM_OF_ETH_DST[],output:17
 cookie=0x1, duration=572.286s, table=0, n_packets=0, n_bytes=0, idle_age=572, priority=2,ip,nw_dst=192.168.130.0/24 actions=CONTROLLER:65535
 cookie=0x2, duration=380.915s, table=0, n_packets=0, n_bytes=0, idle_age=380, priority=2,ip,nw_dst=192.168.131.0/24 actions=CONTRO
2019-06-20 16:10:51,348 DEBUG e.c.u.Exec [main] LLER:65535
 cookie=0x10000, duration=124.53s, table=0, n_packets=1, n_bytes=98, idle_age=3, priority=26,ip,nw_dst=192.168.20.0/24 actions=dec_ttl(0),load:0xfa163e005d4a->NXM_OF_ETH_SRC[],load:0xfa163e0067fc->NXM_OF_ETH_DST[],output:1

2019-06-20 16:10:51,348 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 16:10:51,350 DEBUG e.s.s.e.ExoSliceManager [main] [SDX-1-129.7.98.13] run commands: ovs-ofctl dump-flows br0
2019-06-20 16:10:51,350 DEBUG e.c.u.Exec [main] 129.7.98.13:ovs-ofctl dump-flows br0
2019-06-20 16:10:53,114 DEBUG e.c.u.Exec [main] NXST_FLOW reply (xid=0x4):
 cookie=0x0, duration=561.694s, table=0, n_packets=0, n_bytes=0, idle_age=561, priority=65535,dl_dst=01:80:c2:00:00:00 actions=CONTROLLER:65535
 cookie=0x3, duration=126.511s, table=0, n_packets=0, n_bytes=0, idle_timeout=180, idle_age=126, priority=67,ip,nw_dst=192.168.112.1 actions=dec_ttl(0),load:0xfa163e001c86->NXM_OF_ETH_SRC[],load:0xfa163e005f4f->NXM_OF_ETH_DST[],output:25
 cookie=0x2, duration=321.832s, table=0, n_packets=0, n_bytes=0, idle_age=321, priority=1069,ip,nw_dst=192.168.111.2 actions=CONTROLLER:65535
 cookie=0x1, duration=554.046s, table=0, n_packets=0, n_bytes=0, idle_age=554, priority=1069,ip,nw_dst=192.168.110.1 actions=CONTROLLER:65535
 cookie=0x1, duration=69.02s, table=0, n_packets=0, n_bytes=0, idle_timeout=180, idle_age=69, priority=67,ip,nw_dst=192.168.110.2 actions=dec_ttl(0),load:0xfa163e0068e9->NXM_OF_ETH_SRC[],load:0xfa163e007289->NXM_OF_ETH_DST[],output:7
 cookie=0x2, duration=112.6s, table=0, n_packets=0, n_bytes=0, idle_timeout=180, idle_age=112, pr
2019-06-20 16:10:53,114 DEBUG e.c.u.Exec [main] iority=67,ip,nw_dst=192.168.111.1 actions=dec_ttl(0),load:0xfa163e00ce0b->NXM_OF_ETH_SRC[],load:0xfa163e004037->NXM_OF_ETH_DST[],output:24
 cookie=0x3, duration=250.538s, table=0, n_packets=0, n_bytes=0, idle_age=250, priority=1069,ip,nw_dst=192.168.112.2 actions=CONTROLLER:65535
 cookie=0x3, duration=250.538s, table=0, n_packets=0, n_bytes=0, idle_age=250, priority=68,ip,nw_src=192.168.112.0/24,nw_dst=192.168.112.0/24 actions=NORMAL
 cookie=0x40000, duration=8.944s, table=0, n_packets=1, n_bytes=98, idle_age=5, priority=50,ip,nw_src=192.168.40.0/24,nw_dst=192.168.20.0/24 actions=dec_ttl(0),load:0xfa163e0068e9->NXM_OF_ETH_SRC[],load:0xfa163e007289->NXM_OF_ETH_DST[],output:7
 cookie=0x2, duration=321.832s, table=0, n_packets=0, n_bytes=0, idle_age=321, priority=68,ip,nw_src=192.168.111.0/24,nw_dst=192.168.111.0/24 actions=NORMAL
 cookie=0x30000, duration=11.09s, table=0, n_packets=1, n_bytes=98, idle_age=7, priority=50,ip,nw_src=192.168.30.0/24,nw_dst=192.168.10.0/24 actions=dec_ttl(0),load:0xfa163e0068e9->NXM
2019-06-20 16:10:53,114 DEBUG e.c.u.Exec [main] _OF_ETH_SRC[],load:0xfa163e007289->NXM_OF_ETH_DST[],output:7
 cookie=0x1, duration=554.046s, table=0, n_packets=0, n_bytes=0, idle_age=554, priority=68,ip,nw_src=192.168.110.0/24,nw_dst=192.168.110.0/24 actions=NORMAL
 cookie=0x0, duration=561.694s, table=0, n_packets=0, n_bytes=0, idle_age=561, priority=1,ip actions=drop
 cookie=0x0, duration=561.694s, table=0, n_packets=15, n_bytes=900, idle_age=8, priority=1,arp actions=CONTROLLER:65535
 cookie=0x1, duration=554.046s, table=0, n_packets=0, n_bytes=0, idle_age=554, priority=35,icmp,nw_dst=192.168.110.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x30000, duration=11.09s, table=0, n_packets=0, n_bytes=0, idle_age=11, priority=17,icmp,nw_dst=192.168.10.0/24,icmp_type=11,icmp_code=0 actions=dec_ttl(0),load:0xfa163e0068e9->NXM_OF_ETH_SRC[],load:0xfa163e007289->NXM_OF_ETH_DST[],output:7
 cookie=0x3, duration=250.538s, table=0, n_packets=0, n_bytes=0, idle_age=250, priority=35,icmp,nw_dst=192.168.112.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x2
2019-06-20 16:10:53,114 DEBUG e.c.u.Exec [main] , duration=321.832s, table=0, n_packets=0, n_bytes=0, idle_age=321, priority=35,icmp,nw_dst=192.168.111.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x40000, duration=8.944s, table=0, n_packets=0, n_bytes=0, idle_age=8, priority=17,icmp,nw_dst=192.168.20.0/24,icmp_type=11,icmp_code=0 actions=dec_ttl(0),load:0xfa163e0068e9->NXM_OF_ETH_SRC[],load:0xfa163e007289->NXM_OF_ETH_DST[],output:7
 cookie=0x10000, duration=78.843s, table=0, n_packets=1, n_bytes=98, idle_age=5, priority=26,ip,nw_dst=192.168.40.0/24 actions=dec_ttl(0),load:0xfa163e001c86->NXM_OF_ETH_SRC[],load:0xfa163e005f4f->NXM_OF_ETH_DST[],output:25
 cookie=0x2, duration=321.832s, table=0, n_packets=0, n_bytes=0, idle_age=321, priority=2,ip,nw_dst=192.168.111.0/24 actions=CONTROLLER:65535
 cookie=0x3, duration=250.538s, table=0, n_packets=0, n_bytes=0, idle_age=250, priority=2,ip,nw_dst=192.168.112.0/24 actions=CONTROLLER:65535
 cookie=0x20000, duration=69.132s, table=0, n_packets=1, n_bytes=98, idle_age=7, priority=26,ip,nw_dst=192.168.30.0/24 
2019-06-20 16:10:53,114 DEBUG e.c.u.Exec [main] actions=dec_ttl(0),load:0xfa163e00ce0b->NXM_OF_ETH_SRC[],load:0xfa163e004037->NXM_OF_ETH_DST[],output:24
 cookie=0x1, duration=554.046s, table=0, n_packets=0, n_bytes=0, idle_age=554, priority=2,ip,nw_dst=192.168.110.0/24 actions=CONTROLLER:65535

2019-06-20 16:10:53,114 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 16:10:53,119 DEBUG e.s.s.e.ExoSliceManager [main] [SDX-1-128.194.6.137] run commands: ovs-ofctl dump-flows br0
2019-06-20 16:10:53,119 DEBUG e.c.u.Exec [main] 128.194.6.137:ovs-ofctl dump-flows br0
2019-06-20 16:10:54,932 DEBUG e.c.u.Exec [main] NXST_FLOW reply (xid=0x4):
 cookie=0x0, duration=563.313s, table=0, n_packets=0, n_bytes=0, idle_age=563, priority=65535,dl_dst=01:80:c2:00:00:00 actions=CONTROLLER:65535
 cookie=0x3, duration=118.557s, table=0, n_packets=1, n_bytes=98, idle_timeout=180, idle_age=8, priority=67,ip,nw_dst=192.168.10.2 actions=dec_ttl(0),load:0xfa163e0011d1->NXM_OF_ETH_SRC[],load:0xfa163e001378->NXM_OF_ETH_DST[],output:23
 cookie=0x2, duration=178.625s, table=0, n_packets=1, n_bytes=98, idle_timeout=180, idle_age=7, priority=67,ip,nw_dst=192.168.20.2 actions=dec_ttl(0),load:0xfa163e002ae2->NXM_OF_ETH_SRC[],load:0xfa163e003afd->NXM_OF_ETH_DST[],output:22
 cookie=0x2, duration=190.91s, table=0, n_packets=1, n_bytes=98, idle_age=178, priority=1069,ip,nw_dst=192.168.20.1 actions=CONTROLLER:65535
 cookie=0x3, duration=130.753s, table=0, n_packets=1, n_bytes=98, idle_age=118, priority=1069,ip,nw_dst=192.168.10.1 actions=CONTROLLER:65535
 cookie=0x1, duration=555.71s, table=0, n_packets=0, n_bytes=0, idle_age=555, priority=1069,ip,nw_
2019-06-20 16:10:54,932 DEBUG e.c.u.Exec [main] dst=192.168.110.2 actions=CONTROLLER:65535
 cookie=0x40000, duration=10.662s, table=0, n_packets=0, n_bytes=0, idle_age=10, priority=50,ip,nw_src=192.168.40.0/24,nw_dst=192.168.20.0/24 actions=dec_ttl(0),load:0xfa163e002ae2->NXM_OF_ETH_SRC[],load:0xfa163e003afd->NXM_OF_ETH_DST[],output:22
 cookie=0x2, duration=190.91s, table=0, n_packets=0, n_bytes=0, idle_age=190, priority=68,ip,nw_src=192.168.20.0/24,nw_dst=192.168.20.0/24 actions=NORMAL
 cookie=0x30000, duration=12.809s, table=0, n_packets=0, n_bytes=0, idle_age=12, priority=50,ip,nw_src=192.168.30.0/24,nw_dst=192.168.10.0/24 actions=dec_ttl(0),load:0xfa163e0011d1->NXM_OF_ETH_SRC[],load:0xfa163e001378->NXM_OF_ETH_DST[],output:23
 cookie=0x1, duration=555.71s, table=0, n_packets=0, n_bytes=0, idle_age=555, priority=68,ip,nw_src=192.168.110.0/24,nw_dst=192.168.110.0/24 actions=NORMAL
 cookie=0x3, duration=130.753s, table=0, n_packets=0, n_bytes=0, idle_age=130, priority=68,ip,nw_src=192.168.10.0/24,nw_dst=192.168.10.0/24 actions=NORMAL
 cookie=0x0, duration=
2019-06-20 16:10:54,932 DEBUG e.c.u.Exec [main] 563.313s, table=0, n_packets=0, n_bytes=0, idle_age=563, priority=1,ip actions=drop
 cookie=0x0, duration=563.313s, table=0, n_packets=15, n_bytes=876, idle_age=2, priority=1,arp actions=CONTROLLER:65535
 cookie=0x1, duration=555.71s, table=0, n_packets=0, n_bytes=0, idle_age=555, priority=35,icmp,nw_dst=192.168.110.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x3, duration=130.753s, table=0, n_packets=0, n_bytes=0, idle_age=130, priority=35,icmp,nw_dst=192.168.10.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x30000, duration=12.809s, table=0, n_packets=0, n_bytes=0, idle_age=12, priority=17,icmp,nw_dst=192.168.10.0/24,icmp_type=11,icmp_code=0 actions=dec_ttl(0),load:0xfa163e0011d1->NXM_OF_ETH_SRC[],load:0xfa163e001378->NXM_OF_ETH_DST[],output:23
 cookie=0x2, duration=190.91s, table=0, n_packets=0, n_bytes=0, idle_age=190, priority=35,icmp,nw_dst=192.168.20.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x40000, duration=10.662s, table=0, n_packets=0, n_bytes=0, idle_age=10, priority=17,
2019-06-20 16:10:54,932 DEBUG e.c.u.Exec [main] icmp,nw_dst=192.168.20.0/24,icmp_type=11,icmp_code=0 actions=dec_ttl(0),load:0xfa163e002ae2->NXM_OF_ETH_SRC[],load:0xfa163e003afd->NXM_OF_ETH_DST[],output:22
 cookie=0x10000, duration=80.506s, table=0, n_packets=1, n_bytes=98, idle_age=7, priority=26,ip,nw_dst=192.168.40.0/24 actions=dec_ttl(0),load:0xfa163e007289->NXM_OF_ETH_SRC[],load:0xfa163e0068e9->NXM_OF_ETH_DST[],output:7
 cookie=0x3, duration=130.753s, table=0, n_packets=0, n_bytes=0, idle_age=130, priority=2,ip,nw_dst=192.168.10.0/24 actions=CONTROLLER:65535
 cookie=0x20000, duration=70.797s, table=0, n_packets=1, n_bytes=98, idle_age=8, priority=26,ip,nw_dst=192.168.30.0/24 actions=dec_ttl(0),load:0xfa163e007289->NXM_OF_ETH_SRC[],load:0xfa163e0068e9->NXM_OF_ETH_DST[],output:7
 cookie=0x1, duration=555.71s, table=0, n_packets=0, n_bytes=0, idle_age=555, priority=2,ip,nw_dst=192.168.110.0/24 actions=CONTROLLER:65535
 cookie=0x2, duration=190.91s, table=0, n_packets=0, n_bytes=0, idle_age=190, priority=2,ip,nw_dst=192.168.20.0/24 actions=CONTROLLER:6553
2019-06-20 16:10:54,932 DEBUG e.c.u.Exec [main] 5

2019-06-20 16:10:54,932 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 16:10:54,935 DEBUG e.s.s.e.ExoSliceManager [main] [NSP-1-129.7.98.10] run commands: ovs-ofctl dump-flows br0
2019-06-20 16:10:54,935 DEBUG e.c.u.Exec [main] 129.7.98.10:ovs-ofctl dump-flows br0
2019-06-20 16:10:56,677 DEBUG e.c.u.Exec [main] NXST_FLOW reply (xid=0x4):
 cookie=0x0, duration=569.318s, table=0, n_packets=0, n_bytes=0, idle_age=569, priority=65535,dl_dst=01:80:c2:00:00:00 actions=CONTROLLER:65535
 cookie=0x1, duration=563.847s, table=0, n_packets=0, n_bytes=0, idle_age=563, priority=1069,ip,nw_dst=192.168.120.1 actions=CONTROLLER:65535
 cookie=0x2, duration=89.704s, table=0, n_packets=0, n_bytes=0, idle_timeout=180, idle_age=89, priority=67,ip,nw_dst=192.168.121.1 actions=dec_ttl(0),load:0xfa163e001210->NXM_OF_ETH_SRC[],load:0xfa163e001509->NXM_OF_ETH_DST[],output:17
 cookie=0x2, duration=466.586s, table=0, n_packets=0, n_bytes=0, idle_age=466, priority=1069,ip,nw_dst=192.168.121.2 actions=CONTROLLER:65535
 cookie=0x1, duration=563.847s, table=0, n_packets=0, n_bytes=0, idle_age=563, priority=68,ip,nw_src=192.168.120.0/24,nw_dst=192.168.120.0/24 actions=NORMAL
 cookie=0x2, duration=466.586s, table=0, n_packets=0, n_bytes=0, idle_age=466, priority=68,ip,nw_src=192.168.121.0/24,nw_dst=192.168.121.0/24 actions=NORMAL
 cookie=0x0, durati
2019-06-20 16:10:56,677 DEBUG e.c.u.Exec [main] on=569.318s, table=0, n_packets=0, n_bytes=0, idle_age=569, priority=1,ip actions=drop
 cookie=0x0, duration=569.318s, table=0, n_packets=13, n_bytes=780, idle_age=11, priority=1,arp actions=CONTROLLER:65535
 cookie=0x2, duration=466.586s, table=0, n_packets=0, n_bytes=0, idle_age=466, priority=35,icmp,nw_dst=192.168.121.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x1, duration=563.847s, table=0, n_packets=0, n_bytes=0, idle_age=563, priority=35,icmp,nw_dst=192.168.120.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x10000, duration=115.953s, table=0, n_packets=1, n_bytes=98, idle_age=10, priority=26,ip,nw_dst=192.168.10.0/24 actions=dec_ttl(0),load:0xfa163e006ccf->NXM_OF_ETH_SRC[],load:0xfa163e008498->NXM_OF_ETH_DST[],output:1
 cookie=0x1, duration=563.847s, table=0, n_packets=0, n_bytes=0, idle_age=563, priority=2,ip,nw_dst=192.168.120.0/24 actions=CONTROLLER:65535
 cookie=0x20000, duration=74.606s, table=0, n_packets=1, n_bytes=98, idle_age=10, priority=26,ip,nw_dst=192.168.30.0/24 actions=d
2019-06-20 16:10:56,677 DEBUG e.c.u.Exec [main] ec_ttl(0),load:0xfa163e001210->NXM_OF_ETH_SRC[],load:0xfa163e001509->NXM_OF_ETH_DST[],output:17
 cookie=0x2, duration=466.586s, table=0, n_packets=0, n_bytes=0, idle_age=466, priority=2,ip,nw_dst=192.168.121.0/24 actions=CONTROLLER:65535

2019-06-20 16:10:56,677 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 16:10:56,680 DEBUG e.s.s.e.ExoSliceManager [main] [NSP-1-129.7.98.9] run commands: ovs-ofctl dump-flows br0
2019-06-20 16:10:56,680 DEBUG e.c.u.Exec [main] 129.7.98.9:ovs-ofctl dump-flows br0
2019-06-20 16:10:58,437 DEBUG e.c.u.Exec [main] NXST_FLOW reply (xid=0x4):
 cookie=0x0, duration=571.618s, table=0, n_packets=0, n_bytes=0, idle_age=571, priority=65535,dl_dst=01:80:c2:00:00:00 actions=CONTROLLER:65535
 cookie=0x1, duration=565.444s, table=0, n_packets=0, n_bytes=0, idle_age=565, priority=1069,ip,nw_dst=192.168.120.2 actions=CONTROLLER:65535
 cookie=0x2, duration=344.808s, table=0, n_packets=0, n_bytes=0, idle_age=344, priority=1069,ip,nw_dst=192.168.111.1 actions=CONTROLLER:65535
 cookie=0x1, duration=117.765s, table=0, n_packets=0, n_bytes=0, idle_timeout=180, idle_age=117, priority=67,ip,nw_dst=192.168.120.1 actions=dec_ttl(0),load:0xfa163e008498->NXM_OF_ETH_SRC[],load:0xfa163e006ccf->NXM_OF_ETH_DST[],output:1
 cookie=0x1, duration=565.444s, table=0, n_packets=0, n_bytes=0, idle_age=565, priority=68,ip,nw_src=192.168.120.0/24,nw_dst=192.168.120.0/24 actions=NORMAL
 cookie=0x2, duration=344.808s, table=0, n_packets=0, n_bytes=0, idle_age=344, priority=68,ip,nw_src=192.168.111.0/24,nw_dst=192.168.111.0/24 actions=NORMAL
 cookie=0x0, durat
2019-06-20 16:10:58,437 DEBUG e.c.u.Exec [main] ion=571.618s, table=0, n_packets=0, n_bytes=0, idle_age=571, priority=1,ip actions=drop
 cookie=0x0, duration=571.618s, table=0, n_packets=12, n_bytes=720, idle_age=14, priority=1,arp actions=CONTROLLER:65535
 cookie=0x1, duration=565.444s, table=0, n_packets=0, n_bytes=0, idle_age=565, priority=35,icmp,nw_dst=192.168.120.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x2, duration=344.808s, table=0, n_packets=0, n_bytes=0, idle_age=344, priority=35,icmp,nw_dst=192.168.111.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x10000, duration=117.871s, table=0, n_packets=1, n_bytes=98, idle_age=12, priority=26,ip,nw_dst=192.168.10.0/24 actions=dec_ttl(0),load:0xfa163e004037->NXM_OF_ETH_SRC[],load:0xfa163e00ce0b->NXM_OF_ETH_DST[],output:12
 cookie=0x1, duration=565.444s, table=0, n_packets=0, n_bytes=0, idle_age=565, priority=2,ip,nw_dst=192.168.120.0/24 actions=CONTROLLER:65535
 cookie=0x2, duration=344.808s, table=0, n_packets=0, n_bytes=0, idle_age=344, priority=2,ip,nw_dst=192.168.111.0/24 actions=CO
2019-06-20 16:10:58,437 DEBUG e.c.u.Exec [main] NTROLLER:65535
 cookie=0x20000, duration=76.209s, table=0, n_packets=1, n_bytes=98, idle_age=12, priority=26,ip,nw_dst=192.168.30.0/24 actions=dec_ttl(0),load:0xfa163e008498->NXM_OF_ETH_SRC[],load:0xfa163e006ccf->NXM_OF_ETH_DST[],output:1

2019-06-20 16:10:58,437 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 16:10:58,439 DEBUG e.s.s.e.ExoSliceManager [main] [SDX-2-128.194.6.136] run commands: ovs-ofctl dump-flows br0
2019-06-20 16:10:58,439 DEBUG e.c.u.Exec [main] 128.194.6.136:ovs-ofctl dump-flows br0
2019-06-20 16:11:00,252 DEBUG e.c.u.Exec [main] NXST_FLOW reply (xid=0x4):
 cookie=0x0, duration=566.765s, table=0, n_packets=0, n_bytes=0, idle_age=566, priority=65535,dl_dst=01:80:c2:00:00:00 actions=CONTROLLER:65535
 cookie=0x3, duration=82.223s, table=0, n_packets=1, n_bytes=98, idle_timeout=180, idle_age=14, priority=67,ip,nw_dst=192.168.30.2 actions=dec_ttl(0),load:0xfa163e00616a->NXM_OF_ETH_SRC[],load:0xfa163e005c5d->NXM_OF_ETH_DST[],output:23
 cookie=0x2, duration=157.227s, table=0, n_packets=1, n_bytes=98, idle_timeout=180, idle_age=12, priority=67,ip,nw_dst=192.168.40.2 actions=dec_ttl(0),load:0xfa163e0012e4->NXM_OF_ETH_SRC[],load:0xfa163e0067db->NXM_OF_ETH_DST[],output:22
 cookie=0x1, duration=560.853s, table=0, n_packets=0, n_bytes=0, idle_age=560, priority=1069,ip,nw_dst=192.168.140.2 actions=CONTROLLER:65535
 cookie=0x3, duration=94.558s, table=0, n_packets=1, n_bytes=98, idle_age=82, priority=1069,ip,nw_dst=192.168.30.1 actions=CONTROLLER:65535
 cookie=0x2, duration=169.912s, table=0, n_packets=1, n_bytes=98, idle_age=157, priority=1069,ip,n
2019-06-20 16:11:00,252 DEBUG e.c.u.Exec [main] w_dst=192.168.40.1 actions=CONTROLLER:65535
 cookie=0x1, duration=560.853s, table=0, n_packets=0, n_bytes=0, idle_age=560, priority=68,ip,nw_src=192.168.140.0/24,nw_dst=192.168.140.0/24 actions=NORMAL
 cookie=0x30000, duration=16.999s, table=0, n_packets=0, n_bytes=0, idle_age=16, priority=50,ip,nw_src=192.168.10.0/24,nw_dst=192.168.30.0/24 actions=dec_ttl(0),load:0xfa163e00616a->NXM_OF_ETH_SRC[],load:0xfa163e005c5d->NXM_OF_ETH_DST[],output:23
 cookie=0x2, duration=169.912s, table=0, n_packets=0, n_bytes=0, idle_age=169, priority=68,ip,nw_src=192.168.40.0/24,nw_dst=192.168.40.0/24 actions=NORMAL
 cookie=0x40000, duration=14.948s, table=0, n_packets=0, n_bytes=0, idle_age=14, priority=50,ip,nw_src=192.168.20.0/24,nw_dst=192.168.40.0/24 actions=dec_ttl(0),load:0xfa163e0012e4->NXM_OF_ETH_SRC[],load:0xfa163e0067db->NXM_OF_ETH_DST[],output:22
 cookie=0x3, duration=94.558s, table=0, n_packets=0, n_bytes=0, idle_age=94, priority=68,ip,nw_src=192.168.30.0/24,nw_dst=192.168.30.0/24 actions=NORMAL
 cookie=0x0, duration
2019-06-20 16:11:00,252 DEBUG e.c.u.Exec [main] =566.765s, table=0, n_packets=0, n_bytes=0, idle_age=566, priority=1,ip actions=drop
 cookie=0x0, duration=566.765s, table=0, n_packets=17, n_bytes=954, idle_age=7, priority=1,arp actions=CONTROLLER:65535
 cookie=0x1, duration=560.853s, table=0, n_packets=0, n_bytes=0, idle_age=560, priority=35,icmp,nw_dst=192.168.140.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x3, duration=94.558s, table=0, n_packets=0, n_bytes=0, idle_age=94, priority=35,icmp,nw_dst=192.168.30.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x30000, duration=16.999s, table=0, n_packets=0, n_bytes=0, idle_age=16, priority=17,icmp,nw_dst=192.168.30.0/24,icmp_type=11,icmp_code=0 actions=dec_ttl(0),load:0xfa163e00616a->NXM_OF_ETH_SRC[],load:0xfa163e005c5d->NXM_OF_ETH_DST[],output:23
 cookie=0x2, duration=169.912s, table=0, n_packets=0, n_bytes=0, idle_age=169, priority=35,icmp,nw_dst=192.168.40.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x40000, duration=14.948s, table=0, n_packets=0, n_bytes=0, idle_age=14, priority=17
2019-06-20 16:11:00,252 DEBUG e.c.u.Exec [main] ,icmp,nw_dst=192.168.40.0/24,icmp_type=11,icmp_code=0 actions=dec_ttl(0),load:0xfa163e0012e4->NXM_OF_ETH_SRC[],load:0xfa163e0067db->NXM_OF_ETH_DST[],output:22
 cookie=0x1, duration=560.853s, table=0, n_packets=0, n_bytes=0, idle_age=560, priority=2,ip,nw_dst=192.168.140.0/24 actions=CONTROLLER:65535
 cookie=0x10000, duration=93.071s, table=0, n_packets=1, n_bytes=98, idle_age=14, priority=26,ip,nw_dst=192.168.10.0/24 actions=dec_ttl(0),load:0xfa163e0043e2->NXM_OF_ETH_SRC[],load:0xfa163e007428->NXM_OF_ETH_DST[],output:7
 cookie=0x2, duration=169.912s, table=0, n_packets=0, n_bytes=0, idle_age=169, priority=2,ip,nw_dst=192.168.40.0/24 actions=CONTROLLER:65535
 cookie=0x20000, duration=90.825s, table=0, n_packets=1, n_bytes=98, idle_age=12, priority=26,ip,nw_dst=192.168.20.0/24 actions=dec_ttl(0),load:0xfa163e0043e2->NXM_OF_ETH_SRC[],load:0xfa163e007428->NXM_OF_ETH_DST[],output:7
 cookie=0x3, duration=94.558s, table=0, n_packets=0, n_bytes=0, idle_age=94, priority=2,ip,nw_dst=192.168.30.0/24 actions=CONTROLLER:6
2019-06-20 16:11:00,252 DEBUG e.c.u.Exec [main] 5535

2019-06-20 16:11:00,252 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 16:11:00,255 DEBUG e.s.s.e.ExoSliceManager [main] [SDX-2-129.7.98.14] run commands: ovs-ofctl dump-flows br0
2019-06-20 16:11:00,255 DEBUG e.c.u.Exec [main] 129.7.98.14:ovs-ofctl dump-flows br0
2019-06-20 16:11:01,994 DEBUG e.c.u.Exec [main] NXST_FLOW reply (xid=0x4):
 cookie=0x0, duration=568.855s, table=0, n_packets=0, n_bytes=0, idle_age=568, priority=65535,dl_dst=01:80:c2:00:00:00 actions=CONTROLLER:65535
 cookie=0x1, duration=562.749s, table=0, n_packets=0, n_bytes=0, idle_age=562, priority=1069,ip,nw_dst=192.168.140.1 actions=CONTROLLER:65535
 cookie=0x1, duration=92.613s, table=0, n_packets=0, n_bytes=0, idle_timeout=180, idle_age=92, priority=67,ip,nw_dst=192.168.140.2 actions=dec_ttl(0),load:0xfa163e007428->NXM_OF_ETH_SRC[],load:0xfa163e0043e2->NXM_OF_ETH_DST[],output:7
 cookie=0x3, duration=398.754s, table=0, n_packets=0, n_bytes=0, idle_age=398, priority=1069,ip,nw_dst=192.168.131.1 actions=CONTROLLER:65535
 cookie=0x2, duration=483.626s, table=0, n_packets=0, n_bytes=0, idle_age=483, priority=1069,ip,nw_dst=192.168.121.1 actions=CONTROLLER:65535
 cookie=0x1, duration=562.749s, table=0, n_packets=0, n_bytes=0, idle_age=562, priority=68,ip,nw_src=192.168.140.0/24,nw_dst=192.168.140.0/24 actions=NORMAL
 cookie=0x30000, duration=18.844s, 
2019-06-20 16:11:01,994 DEBUG e.c.u.Exec [main] table=0, n_packets=1, n_bytes=98, idle_age=15, priority=50,ip,nw_src=192.168.10.0/24,nw_dst=192.168.30.0/24 actions=dec_ttl(0),load:0xfa163e007428->NXM_OF_ETH_SRC[],load:0xfa163e0043e2->NXM_OF_ETH_DST[],output:7
 cookie=0x2, duration=483.626s, table=0, n_packets=0, n_bytes=0, idle_age=483, priority=68,ip,nw_src=192.168.121.0/24,nw_dst=192.168.121.0/24 actions=NORMAL
 cookie=0x40000, duration=16.796s, table=0, n_packets=1, n_bytes=98, idle_age=14, priority=50,ip,nw_src=192.168.20.0/24,nw_dst=192.168.40.0/24 actions=dec_ttl(0),load:0xfa163e007428->NXM_OF_ETH_SRC[],load:0xfa163e0043e2->NXM_OF_ETH_DST[],output:7
 cookie=0x3, duration=398.754s, table=0, n_packets=0, n_bytes=0, idle_age=398, priority=68,ip,nw_src=192.168.131.0/24,nw_dst=192.168.131.0/24 actions=NORMAL
 cookie=0x0, duration=568.855s, table=0, n_packets=0, n_bytes=0, idle_age=568, priority=1,ip actions=drop
 cookie=0x0, duration=568.855s, table=0, n_packets=17, n_bytes=1020, idle_age=16, priority=1,arp actions=CONTROLLER:65535
 cookie=0x3, duration=3
2019-06-20 16:11:01,994 DEBUG e.c.u.Exec [main] 98.754s, table=0, n_packets=0, n_bytes=0, idle_age=398, priority=35,icmp,nw_dst=192.168.131.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x1, duration=562.749s, table=0, n_packets=0, n_bytes=0, idle_age=562, priority=35,icmp,nw_dst=192.168.140.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x2, duration=483.626s, table=0, n_packets=0, n_bytes=0, idle_age=483, priority=35,icmp,nw_dst=192.168.121.0/24,icmp_type=11,icmp_code=0 actions=NORMAL
 cookie=0x40000, duration=16.796s, table=0, n_packets=0, n_bytes=0, idle_age=16, priority=17,icmp,nw_dst=192.168.40.0/24,icmp_type=11,icmp_code=0 actions=dec_ttl(0),load:0xfa163e007428->NXM_OF_ETH_SRC[],load:0xfa163e0043e2->NXM_OF_ETH_DST[],output:7
 cookie=0x30000, duration=18.844s, table=0, n_packets=0, n_bytes=0, idle_age=18, priority=17,icmp,nw_dst=192.168.30.0/24,icmp_type=11,icmp_code=0 actions=dec_ttl(0),load:0xfa163e007428->NXM_OF_ETH_SRC[],load:0xfa163e0043e2->NXM_OF_ETH_DST[],output:7
 cookie=0x1, duration=562.749s, table=0, n_packets=0, n_bytes=0, id
2019-06-20 16:11:01,994 DEBUG e.c.u.Exec [main] le_age=562, priority=2,ip,nw_dst=192.168.140.0/24 actions=CONTROLLER:65535
 cookie=0x10000, duration=94.972s, table=0, n_packets=1, n_bytes=98, idle_age=15, priority=26,ip,nw_dst=192.168.10.0/24 actions=dec_ttl(0),load:0xfa163e001509->NXM_OF_ETH_SRC[],load:0xfa163e001210->NXM_OF_ETH_DST[],output:24
 cookie=0x3, duration=398.754s, table=0, n_packets=0, n_bytes=0, idle_age=398, priority=2,ip,nw_dst=192.168.131.0/24 actions=CONTROLLER:65535
 cookie=0x20000, duration=92.726s, table=0, n_packets=1, n_bytes=98, idle_age=14, priority=26,ip,nw_dst=192.168.20.0/24 actions=dec_ttl(0),load:0xfa163e0024a8->NXM_OF_ETH_SRC[],load:0xfa163e004574->NXM_OF_ETH_DST[],output:25
 cookie=0x2, duration=483.626s, table=0, n_packets=0, n_bytes=0, idle_age=483, priority=2,ip,nw_dst=192.168.121.0/24 actions=CONTROLLER:65535

2019-06-20 16:11:01,994 DEBUG e.c.u.Exec [main] exit-status: 0
2019-06-20 16:11:01,996 INFO e.d.m.MultiSdxTestSD [main] test done
2019-06-20 16:11:01,996 INFO e.d.m.MultiSdxTestSD [main] Time
 stitch sdx: 301.718 s
 stitch customers: 178.318 s
 check connection: 3.588 s


==> slog/verifySDX.txt <==
     verifyAS(?Owner, ?DstIP, ?AS):-
        ?Owner: authorizedAS(?AS, ?DstIP).

defcon authorizeASPolicy():-
  {

     authorizedAS(?AS, ?DstIP):-
       authorizedASByUserAttr(?AS, ?DstIP).

     authorizedASByUserAttr(?AS, ?Prefix):-
       sdxTagAclEntry(?Tag, ?PrefixSet),
       ?Prefix <: ?PrefixSet,
       tagPrivilege(?Tag, ?AS).

     label("customer carrier policy($PolicyVersion)").
  }.  
